Pseudo-differential integral autoencoder network for inverse PDE operators

Partial differential equations (PDEs) play a foundational role in modeling physical phenomena. This study addresses the challenging task of determining variable coefficients within PDEs from measurement data. We introduce a novel neural network, "pseudo-differential IAEnet" (pd-IAEnet), which draws inspiration from pseudo-differential operators. pd-IAEnet achieves significantly enhanced computational speed and accuracy with fewer parameters compared to conventional models. Extensive benchmark evaluations are conducted across a range of inverse problems, including Electrical Impedance Tomography (EIT), optical tomography, and seismic imaging, consistently demonstrating pd-IAEnet's superior accuracy. Notably, pd-IAEnet exhibits robustness in the presence of measurement noise, a critical characteristic for real-world applications. An exceptional feature is its discretization invariance, enabling effective training on data from diverse discretization schemes while maintaining accuracy on different meshes. In summary, pd-IAEnet offers a potent and efficient solution for addressing inverse PDE problems, contributing to improved computational efficiency, robustness, and adaptability to a wide array of data sources.

==> data/training_decay-inv_RTE/deeponet_branch50.csv <==
step,value,epoch
1999.0,0.6082100868225098,0.9951375439684366
3999.0,0.6053873896598816,1.990772905617698
5999.0,0.6052576899528503,2.986408267266959
7999.0,0.6054584383964539,3.9820436289162204
9999.0,0.6058701872825623,4.977678990565481
11999.0,0.605800449848175,5.973314352214743
13999.0,0.6054021716117859,6.968949713864004
15999.0,0.6056381464004517,7.9645850755132654
17999.0,0.6052760481834412,8.960220437162526
19999.0,0.6056743264198303,9.955855798811788
21999.0,0.6056038737297058,10.95149116046105
23999.0,0.6053721308708191,11.94712652211031
25999.0,0.6058180332183838,12.942761883759571
27999.0,0.6052402257919312,13.938397245408833
29999.0,0.6051494479179382,14.934032607058095
31999.0,0.605465292930603,15.929667968707355
33999.0,0.6053671836853027,16.925303330356616
35999.0,0.6051199436187744,17.920938692005876
37999.0,0.6051544547080994,18.91657405365514
39999.0,0.6048281192779541,19.9122094153044
41999.0,0.6053378582000732,20.907844776953663
43999.0,0.6046221852302551,21.903480138602923
45999.0,0.6045010089874268,22.899115500252183
47999.0,0.6047599911689758,23.894750861901446
49999.0,0.6048868298530579,24.890386223550706
51999.0,0.6046922206878662,25.886021585199966
53999.0,0.6048716902732849,26.88165694684923
55999.0,0.6047994494438171,27.87729230849849
57999.0,0.6044921278953552,28.872927670147753
59999.0,0.604472279548645,29.868563031797013
61999.0,0.6047706007957458,30.864198393446273
63999.0,0.6043140888214111,31.859833755095536
65999.0,0.6041886210441589,32.8554691167448
67999.0,0.604714572429657,33.851104478394056
69999.0,0.6044319868087769,34.84673984004332
71999.0,0.6042041778564453,35.84237520169258
73999.0,0.6042514443397522,36.83801056334184
75999.0,0.6042702198028564,37.8336459249911
77999.0,0.6046993732452393,38.82928128664037
79999.0,0.60420823097229,39.82491664828962
81999.0,0.604112982749939,40.820552009938886
83999.0,0.604386031627655,41.81618737158815
85999.0,0.6043684482574463,42.811822733237406
87999.0,0.604158341884613,43.80745809488667
89999.0,0.6042283177375793,44.80309345653593
91999.0,0.6039084196090698,45.79872881818519
93999.0,0.6040059924125671,46.79436417983445
95999.0,0.6041058301925659,47.789999541483716
97999.0,0.60416179895401,48.78563490313297
99999.0,0.6037526726722717,49.781270264782236
101999.0,0.603783130645752,50.7769056264315
103999.0,0.6039816737174988,51.77254098808076
105999.0,0.603863537311554,52.76817634973002
107999.0,0.6038278937339783,53.76381171137928
109999.0,0.6039482951164246,54.75944707302855
111999.0,0.6038140058517456,55.7550824346778
113999.0,0.6037392616271973,56.750717796327066
115999.0,0.6037454009056091,57.74635315797633
117999.0,0.6039226055145264,58.741988519625586
119999.0,0.603909432888031,59.73762388127485
121999.0,0.6039870381355286,60.73325924292411
123999.0,0.6037638187408447,61.72889460457337
125999.0,0.6039697527885437,62.72452996622263
127999.0,0.6036292910575867,63.7201653278719
129999.0,0.6038253903388977,64.71580068952116
131999.0,0.6035357117652893,65.71143605117042
133999.0,0.6038087010383606,66.70707141281967
135999.0,0.6037386059761047,67.70270677446894
137999.0,0.6035541296005249,68.6983421361182
139999.0,0.6038241982460022,69.69397749776746
141999.0,0.6039093732833862,70.68961285941673
143999.0,0.6036820411682129,71.68524822106599
145999.0,0.6036713123321533,72.68088358271524
147999.0,0.6036264896392822,73.6765189443645
149999.0,0.6039471626281738,74.67215430601377
151999.0,0.603808581829071,75.66778966766303
153999.0,0.6035987138748169,76.6634250293123
155999.0,0.6036663055419922,77.65906039096156
157999.0,0.6036625504493713,78.65469575261082
159999.0,0.6036698222160339,79.65033111426007
161999.0,0.603874683380127,80.64596647590933
163999.0,0.6037256121635437,81.6416018375586
165999.0,0.6037206649780273,82.63723719920786
167999.0,0.603686511516571,83.63287256085712
169999.0,0.6038360595703125,84.62850792250639
171999.0,0.6035827994346619,85.62414328415564
173999.0,0.6035885214805603,86.6197786458049
175999.0,0.6037664413452148,87.61541400745416
177999.0,0.603691816329956,88.61104936910343
179999.0,0.6035879254341125,89.60668473075269
181999.0,0.6037171483039856,90.60232009240195
183999.0,0.6036774516105652,91.5979554540512
185999.0,0.6037611365318298,92.59359081570047
187999.0,0.6037071347236633,93.58922617734973
189999.0,0.6037824153900146,94.584861538999
191999.0,0.6038507223129272,95.58049690064826
193999.0,0.6037709712982178,96.57613226229752
195999.0,0.6038631796836853,97.57176762394678
197999.0,0.6037111282348633,98.56740298559603
199999.0,0.6036280989646912,99.5630383472453
201999.0,0.6036847829818726,100.55867370889456
203999.0,0.6036703586578369,101.55430907054382
205999.0,0.6036596298217773,102.54994443219309
207999.0,0.6036516427993774,103.54557979384235
209999.0,0.6037588119506836,104.5412151554916
211999.0,0.6037945747375488,105.53685051714086
213999.0,0.6037815809249878,106.53248587879013
215999.0,0.6037835478782654,107.52812124043939
217999.0,0.603943407535553,108.52375660208865
219999.0,0.6038081645965576,109.51939196373792
221999.0,0.6039316654205322,110.51502732538718
223999.0,0.6043450236320496,111.51066268703643
225999.0,0.6038177013397217,112.5062980486857
227999.0,0.6037899255752563,113.50193341033496
229999.0,0.6039402484893799,114.49756877198422
231999.0,0.6039321422576904,115.49320413363348
233999.0,0.603778064250946,116.48883949528275
235999.0,0.6038638949394226,117.484474856932
237999.0,0.6037395596504211,118.48011021858126
239999.0,0.6039204001426697,119.47574558023052
241999.0,0.604109525680542,120.47138094187979
243999.0,0.6037433743476868,121.46701630352905
245999.0,0.603853702545166,122.46265166517831
247999.0,0.6038685441017151,123.45828702682756
249999.0,0.6035398840904236,124.45392238847683
251999.0,0.6036220788955688,125.44955775012609
253999.0,0.6040723919868469,126.44519311177535
255999.0,0.6038311123847961,127.44082847342462
257999.0,0.6032690405845642,128.43646383507388
259999.0,0.6037957668304443,129.43209919672313
261999.0,0.6040315628051758,130.4277345583724
263999.0,0.603672444820404,131.42336992002166
265999.0,0.603718101978302,132.41900528167093
267999.0,0.6036580204963684,133.41464064332018
269999.0,0.6037054657936096,134.41027600496943
271999.0,0.6039262413978577,135.4059113666187
273999.0,0.6036484241485596,136.40154672826796
275999.0,0.6038709282875061,137.39718208991724
277999.0,0.603968620300293,138.3928174515665
279999.0,0.6037704348564148,139.38845281321574
281999.0,0.6036930680274963,140.384088174865
283999.0,0.6038922071456909,141.37972353651426
285999.0,0.603844165802002,142.37535889816354
287999.0,0.603842556476593,143.3709942598128
289999.0,0.6040733456611633,144.36662962146207
291999.0,0.6038568019866943,145.36226498311132
293999.0,0.6040776968002319,146.35790034476057
295999.0,0.6038081049919128,147.35353570640984
297999.0,0.6036486029624939,148.3491710680591
299999.0,0.6035786271095276,149.34480642970837
301999.0,0.6039010882377625,150.34044179135762
303999.0,0.6039888262748718,151.3360771530069
305999.0,0.6039463877677917,152.33171251465615
307999.0,0.6037447452545166,153.3273478763054
309999.0,0.6041609644889832,154.32298323795467
311999.0,0.6039884090423584,155.31861859960392
313999.0,0.6036739945411682,156.3142539612532
315999.0,0.6040281653404236,157.30988932290245
317999.0,0.6038501858711243,158.3055246845517
319999.0,0.6036863923072815,159.30116004620098
321999.0,0.6039649844169617,160.29679540785023
323999.0,0.6037495732307434,161.2924307694995
325999.0,0.6041064858436584,162.28806613114875
327999.0,0.6039978265762329,163.28370149279803
329999.0,0.6039957404136658,164.27933685444728
331999.0,0.6036580801010132,165.27497221609653
333999.0,0.6037148833274841,166.2706075777458
335999.0,0.6039463877677917,167.26624293939506
337999.0,0.6038297414779663,168.26187830104433
339999.0,0.6038994789123535,169.25751366269358
341999.0,0.6038892865180969,170.25314902434286
343999.0,0.6039336323738098,171.2487843859921
345999.0,0.6041992902755737,172.24441974764136
347999.0,0.6041359901428223,173.24005510929064
349999.0,0.6041146516799927,174.2356904709399
351999.0,0.6038588285446167,175.23132583258916
353999.0,0.6039909720420837,176.2269611942384
355999.0,0.604206919670105,177.22259655588766
357999.0,0.604151725769043,178.21823191753694
359999.0,0.6041659712791443,179.2138672791862
361999.0,0.604087233543396,180.20950264083547
363999.0,0.6039188504219055,181.20513800248472
365999.0,0.6041020154953003,182.200773364134
367999.0,0.6039090752601624,183.19640872578324
369999.0,0.6039146780967712,184.1920440874325
371999.0,0.6039224863052368,185.18767944908177
373999.0,0.6039835214614868,186.18331481073102
375999.0,0.6041338443756104,187.1789501723803
377999.0,0.6040701270103455,188.17458553402955
379999.0,0.6039616465568542,189.17022089567882
381999.0,0.6039581298828125,190.16585625732807
383999.0,0.6038155555725098,191.16149161897732
385999.0,0.6039197444915771,192.1571269806266
387999.0,0.6039218902587891,193.15276234227585
389999.0,0.6038599610328674,194.14839770392513
391999.0,0.6040176749229431,195.14403306557438
393999.0,0.6042293906211853,196.13966842722365
395999.0,0.6040180325508118,197.1353037888729
397999.0,0.6041219830513,198.13093915052215
399999.0,0.6040273904800415,199.12657451217143
401999.0,0.6040241122245789,200.12220987382068
403999.0,0.6038561463356018,201.11784523546996
405999.0,0.6037634015083313,202.1134805971192
407999.0,0.6038313508033752,203.10911595876846
409999.0,0.6040252447128296,204.10475132041773
411999.0,0.6038327813148499,205.10038668206698
413999.0,0.6040210127830505,206.09602204371626
415999.0,0.6037922501564026,207.0916574053655
417999.0,0.603796124458313,208.0872927670148
419999.0,0.6037930846214294,209.08292812866404
421999.0,0.6038907766342163,210.0785634903133
423999.0,0.6038861274719238,211.07419885196256
425999.0,0.6040113568305969,212.0698342136118
427999.0,0.603919506072998,213.0654695752611
429999.0,0.6040412187576294,214.06110493691034
431999.0,0.6039599180221558,215.05674029855962
433999.0,0.6038818955421448,216.05237566020887
435999.0,0.6038357019424438,217.04801102185812
437999.0,0.6037341356277466,218.0436463835074
439999.0,0.6038380861282349,219.03928174515664
441999.0,0.6036944389343262,220.03491710680592
443999.0,0.6036394238471985,221.03055246845517
445999.0,0.6037052869796753,222.02618783010442
447999.0,0.6037105321884155,223.0218231917537
449999.0,0.6036679744720459,224.01745855340295
451999.0,0.603557825088501,225.01309391505222
453999.0,0.6037114262580872,226.00872927670147
455999.0,0.6036982536315918,227.00436463835075
457999.0,0.6036607027053833,228.0


==> data/training_decay-inv_RTE/fno.csv <==
step,value,epoch
1999.0,0.6044041514396667,0.9990269884060105
3999.0,0.604710578918457,1.9985537401879119
5999.0,0.6044386625289917,2.998080491969813
7999.0,0.6040459871292114,3.9976072437517147
9999.0,0.6041876077651978,4.997133995533616
11999.0,0.6036337018013,5.996660747315517
13999.0,0.6029657125473022,6.996187499097419
15999.0,0.49972984194755554,7.99571425087932
17999.0,0.2104635387659073,8.995241002661222
19999.0,0.3067338168621063,9.994767754443123
21999.0,0.27188917994499207,10.994294506225025
23999.0,0.15273933112621307,11.993821258006927
25999.0,0.16220104694366455,12.993348009788827
27999.0,0.21932058036327362,13.992874761570729
29999.0,0.08883470296859741,14.99240151335263
31999.0,0.09804745763540268,15.991928265134531
33999.0,0.09453363716602325,16.991455016916433
35999.0,0.10145259648561478,17.990981768698333
37999.0,0.2702014446258545,18.990508520480237
39999.0,0.08533038944005966,19.990035272262137
41999.0,0.09069927781820297,20.989562024044037
43999.0,0.07310204952955246,21.98908877582594
45999.0,0.07697267085313797,22.98861552760784
47999.0,0.11761260777711868,23.98814227938974
49999.0,0.12094365805387497,24.987669031171645
51999.0,0.097899429500103,25.987195782953545
53999.0,0.10697824507951736,26.986722534735446
55999.0,0.11280063539743423,27.98624928651735
57999.0,0.06402568519115448,28.98577603829925
59999.0,0.08831340074539185,29.985302790081153
61999.0,0.10058984160423279,30.984829541863053
63999.0,0.09435486793518066,31.984356293644954
65999.0,0.07596761733293533,32.98388304542686
67999.0,0.13876335322856903,33.98340979720876
69999.0,0.19428063929080963,34.98293654899066
71999.0,0.0749487355351448,35.98246330077256
73999.0,0.06767801195383072,36.98199005255446
75999.0,0.07951165735721588,37.981516804336366
77999.0,0.050010379403829575,38.981043556118266
79999.0,0.11574649810791016,39.980570307900166
81999.0,0.06295159459114075,40.980097059682066
83999.0,0.10048617422580719,41.979623811463966
85999.0,0.12594111263751984,42.97915056324587
87999.0,0.09592108428478241,43.978677315027774
89999.0,0.1680106520652771,44.978204066809674
91999.0,0.13111405074596405,45.977730818591574
93999.0,0.05708682909607887,46.977257570373474
95999.0,0.16566316783428192,47.976784322155375
97999.0,0.08371413499116898,48.97631107393728
99999.0,0.08778515458106995,49.97583782571918
101999.0,0.045682232826948166,50.97536457750108
103999.0,0.06645888090133667,51.97489132928298
105999.0,0.07158169150352478,52.97441808106488
107999.0,0.06968629360198975,53.97394483284678
109999.0,0.08833850920200348,54.97347158462869
111999.0,0.04770146682858467,55.97299833641059
113999.0,0.04094452038407326,56.97252508819249
115999.0,0.07444274425506592,57.97205183997439
117999.0,0.13422895967960358,58.97157859175629
119999.0,0.05542069673538208,59.97110534353819
121999.0,0.08323685824871063,60.9706320953201
123999.0,0.049849603325128555,61.970158847102
125999.0,0.051333773881196976,62.9696855988839
127999.0,0.1404850333929062,63.9692123506658
129999.0,0.06944260001182556,64.9687391024477
131999.0,0.18379922211170197,65.9682658542296
133999.0,0.18824170529842377,66.9677926060115
135999.0,0.09649530798196793,67.9673193577934
137999.0,0.05554261803627014,68.9668461095753
139999.0,0.044977352023124695,69.96637286135721
141999.0,0.048281051218509674,70.96589961313911
143999.0,0.048447296023368835,71.96542636492102
145999.0,0.08348968625068665,72.96495311670292
147999.0,0.07335003465414047,73.96447986848482
149999.0,0.0325603224337101,74.96400662026672
151999.0,0.04383361339569092,75.96353337204862
153999.0,0.05305918678641319,76.96306012383052
155999.0,0.10615508258342743,77.96258687561242
157999.0,0.04761115461587906,78.96211362739432
159999.0,0.1121053546667099,79.96164037917622
161999.0,0.05174269527196884,80.96116713095812
163999.0,0.14076489210128784,81.96069388274003
165999.0,0.07941196113824844,82.96022063452193
167999.0,0.04365625977516174,83.95974738630383
169999.0,0.1381402611732483,84.95927413808573
171999.0,0.066958487033844,85.95880088986763
173999.0,0.06769038736820221,86.95832764164953
175999.0,0.07791143655776978,87.95785439343143
177999.0,0.1148618832230568,88.95738114521333
179999.0,0.10144539922475815,89.95690789699523
181999.0,0.11286502331495285,90.95643464877713
183999.0,0.09020006656646729,91.95596140055903
185999.0,0.044300202280282974,92.95548815234095
187999.0,0.06233295425772667,93.95501490412285
189999.0,0.1947150081396103,94.95454165590475
191999.0,0.061474207788705826,95.95406840768665
193999.0,0.06412779539823532,96.95359515946855
195999.0,0.048944056034088135,97.95312191125045
197999.0,0.04261766001582146,98.95264866303235
199999.0,0.04111411049962044,99.95217541481425
201999.0,0.03404780104756355,100.95170216659615
203999.0,0.052739985287189484,101.95122891837805
205999.0,0.07181069254875183,102.95075567015995
207999.0,0.06577955186367035,103.95028242194185
209999.0,0.039115093648433685,104.94980917372376
211999.0,0.05716580152511597,105.94933592550566
213999.0,0.08914796262979507,106.94886267728756
215999.0,0.08306575566530228,107.94838942906946
217999.0,0.04652739688754082,108.94791618085137
219999.0,0.06937102973461151,109.94744293263327
221999.0,0.053660307079553604,110.94696968441517
223999.0,0.029208507388830185,111.94649643619707
225999.0,0.04322231560945511,112.94602318797897
227999.0,0.05685202777385712,113.94554993976087
229999.0,0.11689775437116623,114.94507669154277
231999.0,0.057155899703502655,115.94460344332467
233999.0,0.029579393565654755,116.94413019510658
235999.0,0.04120931401848793,117.94365694688848
237999.0,0.07387585937976837,118.94318369867038
239999.0,0.061338283121585846,119.94271045045228
241999.0,0.04135867953300476,120.94223720223418
243999.0,0.056685589253902435,121.94176395401608
245999.0,0.2575233280658722,122.94129070579798
247999.0,0.04797040671110153,123.94081745757988
249999.0,0.030723625794053078,124.94034420936178
251999.0,0.062499694526195526,125.93987096114368
253999.0,0.03198117017745972,126.93939771292558
255999.0,0.04948219284415245,127.9389244647075
257999.0,0.03390619531273842,128.9384512164894
259999.0,0.04626559093594551,129.9379779682713
261999.0,0.03177110478281975,130.9375047200532
263999.0,0.03321683779358864,131.9370314718351
265999.0,0.034501802176237106,132.936558223617
267999.0,0.04525153711438179,133.9360849753989
269999.0,0.0300726518034935,134.9356117271808
271999.0,0.07013148069381714,135.9351384789627
273999.0,0.031864989548921585,136.9346652307446
275999.0,0.07004639506340027,137.9341919825265
277999.0,0.027503281831741333,138.9337187343084
279999.0,0.027071239426732063,139.9332454860903
281999.0,0.033217526972293854,140.9327722378722
283999.0,0.05844938009977341,141.9322989896541
285999.0,0.047094181180000305,142.931825741436
287999.0,0.02841319888830185,143.9313524932179
289999.0,0.04279780760407448,144.9308792449998
291999.0,0.0347132682800293,145.93040599678173
293999.0,0.026764364913105965,146.92993274856363
295999.0,0.05344010889530182,147.92945950034553
297999.0,0.048485469073057175,148.92898625212743
299999.0,0.03454301878809929,149.92851300390933
301999.0,0.03972819820046425,150.92803975569123
303999.0,0.039425697177648544,151.92756650747313
305999.0,0.028302235528826714,152.92709325925503
307999.0,0.04683959484100342,153.92662001103693
309999.0,0.04490797221660614,154.92614676281883
311999.0,0.05371630936861038,155.92567351460073
313999.0,0.05901266634464264,156.92520026638263
315999.0,0.03955947235226631,157.92472701816453
317999.0,0.048359982669353485,158.92425376994643
319999.0,0.08972042053937912,159.92378052172833
321999.0,0.035928625613451004,160.92330727351023
323999.0,0.05137215927243233,161.92283402529213
325999.0,0.08138059824705124,162.92236077707403
327999.0,0.042524151504039764,163.92188752885593
329999.0,0.03546180576086044,164.92141428063783
331999.0,0.030878430232405663,165.92094103241973
333999.0,0.027770595625042915,166.92046778420163
335999.0,0.031023366376757622,167.91999453598353
337999.0,0.0323714055120945,168.91952128776546
339999.0,0.030061552301049232,169.91904803954736
341999.0,0.026114312931895256,170.91857479132926
343999.0,0.032006632536649704,171.91810154311116
345999.0,0.08914283663034439,172.91762829489306
347999.0,0.02609117701649666,173.91715504667496
349999.0,0.028640303760766983,174.91668179845686
351999.0,0.02550654299557209,175.91620855023876
353999.0,0.056408822536468506,176.91573530202066
355999.0,0.03147939220070839,177.91526205380256
357999.0,0.03846007585525513,178.91478880558446
359999.0,0.028389643877744675,179.91431555736636
361999.0,0.053799159824848175,180.91384230914827
363999.0,0.027367621660232544,181.91336906093017
365999.0,0.06230604648590088,182.91289581271207
367999.0,0.057878751307725906,183.91242256449397
369999.0,0.033215634524822235,184.91194931627587
371999.0,0.04426875710487366,185.91147606805777
373999.0,0.05865804851055145,186.91100281983967
375999.0,0.030520088970661163,187.91052957162157
377999.0,0.07469108700752258,188.91005632340347
379999.0,0.03929438441991806,189.90958307518537
381999.0,0.05135413259267807,190.90910982696727
383999.0,0.03418319672346115,191.90863657874917
385999.0,0.027127817273139954,192.9081633305311
387999.0,0.053346022963523865,193.907690082313
389999.0,0.03157484903931618,194.9072168340949
391999.0,0.03956970199942589,195.9067435858768
393999.0,0.06273343414068222,196.9062703376587
395999.0,0.02992049790918827,197.9057970894406
397999.0,0.024609854444861412,198.9053238412225
399999.0,0.02769407629966736,199.9048505930044
401999.0,0.023752465844154358,200.9043773447863
403999.0,0.025921812281012535,201.9039040965682
405999.0,0.024229595437645912,202.9034308483501
407999.0,0.036941636353731155,203.902957600132
409999.0,0.02283637225627899,204.9024843519139
411999.0,0.03153034299612045,205.9020111036958
413999.0,0.05290267989039421,206.9015378554777
415999.0,0.024060748517513275,207.9010646072596
417999.0,0.052543167024850845,208.9005913590415
419999.0,0.025279579684138298,209.9001181108234
421999.0,0.04088686406612396,210.8996448626053
423999.0,0.02771056815981865,211.8991716143872
425999.0,0.06139582768082619,212.8986983661691
427999.0,0.02630213461816311,213.898225117951
429999.0,0.052454929798841476,214.8977518697329
431999.0,0.044703349471092224,215.89727862151483
433999.0,0.05721549317240715,216.89680537329673
435999.0,0.029936930164694786,217.89633212507863
437999.0,0.027717240154743195,218.89585887686053
439999.0,0.024883193895220757,219.89538562864243
441999.0,0.1110820323228836,220.89491238042433
443999.0,0.03447627276182175,221.89443913220623
445999.0,0.0259599257260561,222.89396588398813
447999.0,0.0236187893897295,223.89349263577003
449999.0,0.026105137541890144,224.89301938755193
451999.0,0.029973426833748817,225.89254613933383
453999.0,0.03965630382299423,226.89207289111573
455999.0,0.03484104201197624,227.89159964289763
457999.0,0.04689396172761917,228.89112639467953
459999.0,0.02837992273271084,229.89065314646143
461999.0,0.06976533681154251,230.89017989824333
463999.0,0.0714740976691246,231.88970665002523
465999.0,0.036410197615623474,232.88923340180713
467999.0,0.03747014328837395,233.88876015358903
469999.0,0.025848207995295525,234.88828690537093
471999.0,0.026604969054460526,235.88781365715283
473999.0,0.052974503487348557,236.88734040893473
475999.0,0.0335090234875679,237.88686716071663
477999.0,0.02579948678612709,238.88639391249856
479999.0,0.036288782954216,239.88592066428046
481999.0,0.033620283007621765,240.88544741606236
483999.0,0.03554268181324005,241.88497416784426
485999.0,0.03585575520992279,242.88450091962616
487999.0,0.06919731944799423,243.88402767140806
489999.0,0.029751216992735863,244.88355442318996
491999.0,0.10600528120994568,245.88308117497186
493999.0,0.02308860421180725,246.88260792675376
495999.0,0.024099837988615036,247.88213467853566
497999.0,0.0476575568318367,248.88166143031756
499999.0,0.022344008088111877,249.88118818209946
501999.0,0.05358694866299629,250.88071493388136
503999.0,0.032048508524894714,251.88024168566326
505999.0,0.026215407997369766,252.87976843744516
507999.0,0.029176359996199608,253.87929518922707
509999.0,0.040207020938396454,254.87882194100897
511999.0,0.021879108622670174,255.87834869279087
513999.0,0.021968932822346687,256.8778754445728
515999.0,0.03002355806529522,257.8774021963547
517999.0,0.025399358943104744,258.8769289481366
519999.0,0.022601239383220673,259.8764556999185
521999.0,0.027422141283750534,260.8759824517004
523999.0,0.03024118021130562,261.8755092034823
525999.0,0.02356443740427494,262.8750359552642
527999.0,0.02251133881509304,263.8745627070461
529999.0,0.030842963606119156,264.874089458828
531999.0,0.03516460210084915,265.8736162106099
533999.0,0.0372348353266716,266.8731429623918
535999.0,0.023315174505114555,267.8726697141737
537999.0,0.03338249772787094,268.8721964659556
539999.0,0.04046487435698509,269.8717232177375
541999.0,0.030745236203074455,270.8712499695194
543999.0,0.026302315294742584,271.8707767213013
545999.0,0.025920698419213295,272.8703034730832
547999.0,0.023919617757201195,273.8698302248651
549999.0,0.025124873965978622,274.869356976647
551999.0,0.03144415467977524,275.8688837284289
553999.0,0.03463481366634369,276.8684104802108
555999.0,0.03109152615070343,277.8679372319927
557999.0,0.020910736173391342,278.8674639837746
559999.0,0.02447550930082798,279.8669907355565
561999.0,0.03682256117463112,280.8665174873384
563999.0,0.026054633781313896,281.8660442391203
565999.0,0.030891025438904762,282.8655709909022
567999.0,0.020629458129405975,283.8650977426841
569999.0,0.020433632656931877,284.864624494466
571999.0,0.02612936682999134,285.8641512462479
573999.0,0.021814687177538872,286.8636779980298
575999.0,0.024101069197058678,287.8632047498117
577999.0,0.030231496319174767,288.8627315015936
579999.0,0.02773600071668625,289.8622582533755
581999.0,0.03129810839891434,290.8617850051574
583999.0,0.06317171454429626,291.8613117569393
585999.0,0.02940797246992588,292.8608385087212
587999.0,0.026921270415186882,293.8603652605031
589999.0,0.07405195385217667,294.859892012285
591999.0,0.022254962474107742,295.8594187640669
593999.0,0.03896401450037956,296.8589455158488
595999.0,0.022518925368785858,297.85847226763076
597999.0,0.024199483916163445,298.85799901941266
599999.0,0.04334958642721176,299.85752577119456
601999.0,0.037299931049346924,300.85705252297646
603999.0,0.03455492481589317,301.85657927475836
605999.0,0.022970115765929222,302.85610602654026
607999.0,0.023898251354694366,303.85563277832216
609999.0,0.04945797473192215,304.85515953010406
611999.0,0.02500624768435955,305.85468628188596
613999.0,0.02731141448020935,306.85421303366786
615999.0,0.022997913882136345,307.85373978544976
617999.0,0.02099045179784298,308.85326653723166
619999.0,0.022359058260917664,309.85279328901356
621999.0,0.02278030291199684,310.85232004079546
623999.0,0.03817961737513542,311.85184679257736
625999.0,0.04235464707016945,312.85137354435926
627999.0,0.024313712492585182,313.85090029614116
629999.0,0.029128681868314743,314.85042704792306
631999.0,0.026351042091846466,315.84995379970496
633999.0,0.021565306931734085,316.84948055148686
635999.0,0.021196981891989708,317.84900730326876
637999.0,0.023531705141067505,318.84853405505066
639999.0,0.02067818120121956,319.84806080683256
641999.0,0.020941415801644325,320.84758755861446
643999.0,0.03330573812127113,321.84711431039636
645999.0,0.022567972540855408,322.84664106217826
647999.0,0.022639386355876923,323.84616781396016
649999.0,0.02208881825208664,324.84569456574206
651999.0,0.01987883821129799,325.84522131752396
653999.0,0.023014027625322342,326.84474806930587
655999.0,0.022375307977199554,327.84427482108777
657999.0,0.022623324766755104,328.84380157286967
659999.0,0.030934782698750496,329.84332832465157
661999.0,0.024049043655395508,330.84285507643347
663999.0,0.022949079051613808,331.84238182821537
665999.0,0.031794942915439606,332.84190857999727
667999.0,0.03419027477502823,333.84143533177917
669999.0,0.024862462654709816,334.84096208356107
671999.0,0.023331696167588234,335.84048883534297
673999.0,0.021444056183099747,336.84001558712487
675999.0,0.029105328023433685,337.83954233890677
677999.0,0.03568242862820625,338.83906909068867
679999.0,0.04658624902367592,339.83859584247057
681999.0,0.024432487785816193,340.83812259425247
683999.0,0.02173091284930706,341.83764934603437
685999.0,0.030231989920139313,342.83717609781627
687999.0,0.028318075463175774,343.8367028495982
689999.0,0.021198425441980362,344.8362296013801
691999.0,0.02083876170217991,345.835756353162
693999.0,0.0234993826597929,346.8352831049439
695999.0,0.023521263152360916,347.8348098567258
697999.0,0.021091030910611153,348.8343366085077
699999.0,0.018602479249238968,349.8338633602896
701999.0,0.021608565002679825,350.8333901120715
703999.0,0.021645676344633102,351.8329168638534
705999.0,0.025540826842188835,352.8324436156353
707999.0,0.027520043775439262,353.8319703674172
709999.0,0.020215366035699844,354.8314971191991
711999.0,0.021856209263205528,355.831023870981
713999.0,0.021527277305722237,356.8305506227629
715999.0,0.030891316011548042,357.8300773745448
717999.0,0.023522663861513138,358.8296041263267
719999.0,0.02110404334962368,359.82913087810863
721999.0,0.02152506448328495,360.82865762989053
723999.0,0.025135662406682968,361.82818438167243
725999.0,0.03007633611559868,362.82771113345433
727999.0,0.02121606282889843,363.82723788523623
729999.0,0.034090831875801086,364.82676463701813
731999.0,0.02857518196105957,365.82629138880003
733999.0,0.02221052534878254,366.82581814058193
735999.0,0.023365499451756477,367.82534489236383
737999.0,0.028673481196165085,368.82487164414573
739999.0,0.022034741938114166,369.82439839592763
741999.0,0.02114008367061615,370.82392514770953
743999.0,0.020610010251402855,371.82345189949143
745999.0,0.023938769474625587,372.82297865127333
747999.0,0.03666418045759201,373.82250540305523
749999.0,0.01920357532799244,374.82203215483713
751999.0,0.030675876885652542,375.82155890661903
753999.0,0.027002675458788872,376.82108565840093
755999.0,0.029713144525885582,377.82061241018283
757999.0,0.023559601977467537,378.82013916196473
759999.0,0.04828353226184845,379.81966591374663
761999.0,0.02323416993021965,380.81919266552853
763999.0,0.04269913211464882,381.81871941731043
765999.0,0.020655296742916107,382.81824616909233
767999.0,0.026609893888235092,383.81777292087423
769999.0,0.029535481706261635,384.81729967265613
771999.0,0.021417995914816856,385.81682642443803
773999.0,0.025489911437034607,386.81635317621993
775999.0,0.022614534944295883,387.81587992800183
777999.0,0.020912349224090576,388.81540667978373
779999.0,0.0245900209993124,389.81493343156563
781999.0,0.020673036575317383,390.8144601833476
783999.0,0.023843122646212578,391.8139869351295
785999.0,0.02076364867389202,392.8135136869114
787999.0,0.02176770567893982,393.8130404386933
789999.0,0.022098273038864136,394.8125671904752
791999.0,0.02090541645884514,395.8120939422571
793999.0,0.023043660447001457,396.811620694039
795999.0,0.020818764343857765,397.8111474458209
797999.0,0.02036253921687603,398.8106741976028
799999.0,0.02452913671731949,399.8102009493847
801999.0,0.08422011137008667,400.8097277011666
803999.0,0.024867119267582893,401.8092544529485
805999.0,0.022339439019560814,402.8087812047304
807999.0,0.021048109978437424,403.8083079565123
809999.0,0.022929685190320015,404.8078347082942
811999.0,0.035358723253011703,405.8073614600761
813999.0,0.022908296436071396,406.806888211858
815999.0,0.029088810086250305,407.8064149636399
817999.0,0.02134031616151333,408.8059417154218
819999.0,0.02400418557226658,409.8054684672037
821999.0,0.020544324070215225,410.8049952189856
823999.0,0.02389545924961567,411.8045219707675
825999.0,0.021189890801906586,412.8040487225494
827999.0,0.023397451266646385,413.8035754743313
829999.0,0.02404974214732647,414.8031022261132
831999.0,0.01901809684932232,415.8026289778951
833999.0,0.019475096836686134,416.802155729677
835999.0,0.032013773918151855,417.8016824814589
837999.0,0.01918274350464344,418.8012092332408
839999.0,0.023751121014356613,419.8007359850227
841999.0,0.020399855449795723,420.8002627368046
843999.0,0.019848404452204704,421.7997894885865
845999.0,0.0206291601061821,422.7993162403684
847999.0,0.030011124908924103,423.7988429921503
849999.0,0.02275959774851799,424.7983697439322
851999.0,0.021630218252539635,425.7978964957141
853999.0,0.018855340778827667,426.797423247496
855999.0,0.019633961841464043,427.7969499992779
857999.0,0.021245526149868965,428.7964767510598
859999.0,0.019540071487426758,429.7960035028417
861999.0,0.019880568608641624,430.7955302546236
863999.0,0.028883056715130806,431.7950570064055
865999.0,0.020966988056898117,432.7945837581874
867999.0,0.019973037764430046,433.7941105099693
869999.0,0.02237767167389393,434.7936372617512
871999.0,0.021129732951521873,435.7931640135331
873999.0,0.01944081112742424,436.792690765315
875999.0,0.025338705629110336,437.79221751709696
877999.0,0.021488815546035767,438.79174426887886
879999.0,0.020381977781653404,439.79127102066076
881999.0,0.023720266297459602,440.79079777244266
883999.0,0.020383134484291077,441.79032452422456
885999.0,0.02138310857117176,442.78985127600646
887999.0,0.018942050635814667,443.78937802778836
889999.0,0.018359407782554626,444.78890477957026
891999.0,0.022406142204999924,445.78843153135216
893999.0,0.02189321629703045,446.78795828313406
895999.0,0.018455199897289276,447.78748503491596
897999.0,0.019231632351875305,448.78701178669786
899999.0,0.0185636468231678,449.78653853847976
901999.0,0.021732136607170105,450.78606529026166
903999.0,0.019868435338139534,451.78559204204356
905999.0,0.026169853284955025,452.78511879382546
907999.0,0.02006651647388935,453.78464554560736
909999.0,0.04149158298969269,454.78417229738926
911999.0,0.020720425993204117,455.78369904917116
913999.0,0.02089875191450119,456.78322580095306
915999.0,0.02433568611741066,457.78275255273496
917999.0,0.020288852974772453,458.78227930451686
919999.0,0.01920325495302677,459.78180605629876
921999.0,0.021067241206765175,460.78133280808066
923999.0,0.024011369794607162,461.78085955986256
925999.0,0.020302189514040947,462.78038631164446
927999.0,0.020385241135954857,463.77991306342636
929999.0,0.022198090329766273,464.77943981520826
931999.0,0.019008591771125793,465.77896656699016
933999.0,0.025426149368286133,466.77849331877206
935999.0,0.020262321457266808,467.77802007055396
937999.0,0.019035257399082184,468.77754682233586
939999.0,0.01893533207476139,469.77707357411776
941999.0,0.020801711827516556,470.77660032589966
943999.0,0.01983824372291565,471.77612707768156
945999.0,0.02010333724319935,472.77565382946347
947999.0,0.02638106979429722,473.77518058124537
949999.0,0.019689688459038734,474.77470733302727
951999.0,0.019477946683764458,475.77423408480917
953999.0,0.032502204179763794,476.77376083659107
955999.0,0.018437618389725685,477.77328758837297
957999.0,0.020067915320396423,478.77281434015487
959999.0,0.01942790299654007,479.77234109193677
961999.0,0.024798493832349777,480.77186784371867
963999.0,0.019483737647533417,481.77139459550057
965999.0,0.03454403951764107,482.77092134728247
967999.0,0.018810978159308434,483.77044809906437
969999.0,0.0218915194272995,484.7699748508463
971999.0,0.01969466358423233,485.7695016026282
973999.0,0.019778693094849586,486.7690283544101
975999.0,0.019661780446767807,487.768555106192
977999.0,0.020170193165540695,488.7680818579739
979999.0,0.019502507522702217,489.7676086097558
981999.0,0.019772762432694435,490.7671353615377
983999.0,0.020689066499471664,491.7666621133196
985999.0,0.02066066488623619,492.7661888651015
987999.0,0.018501771613955498,493.7657156168834
989999.0,0.017920831218361855,494.7652423686653
991999.0,0.018675336614251137,495.7647691204472
993999.0,0.020895017310976982,496.7642958722291
995999.0,0.018767723813652992,497.763822624011
997999.0,0.019151197746396065,498.7633493757929
999999.0,0.019475175067782402,499.7628761275748
1001999.0,0.02064334973692894,500.7624028793567
1003999.0,0.031146805733442307,501.7619296311386
1005999.0,0.0181388258934021,502.7614563829205
1007999.0,0.020158495754003525,503.7609831347024
1009999.0,0.01905064471065998,504.76050988648433
1011999.0,0.02228337898850441,505.76003663826623
1013999.0,0.01902766525745392,506.75956339004813
1015999.0,0.019048061221837997,507.75909014183003
1017999.0,0.018315771594643593,508.75861689361193
1019999.0,0.019175300374627113,509.75814364539383
1021999.0,0.01964631862938404,510.75767039717573
1023999.0,0.01978280209004879,511.75719714895763
1025999.0,0.01943548396229744,512.7567239007395
1027999.0,0.019205281510949135,513.7562506525214
1029999.0,0.01849604956805706,514.7557774043033
1031999.0,0.020696725696325302,515.7553041560852
1033999.0,0.020570240914821625,516.7548309078671
1035999.0,0.021022869274020195,517.754357659649
1037999.0,0.019168678671121597,518.7538844114309
1039999.0,0.02995496615767479,519.7534111632128
1041999.0,0.017968839034438133,520.7529379149947
1043999.0,0.0271463580429554,521.7524646667766
1045999.0,0.019200319424271584,522.7519914185585
1047999.0,0.026813644915819168,523.7515181703404
1049999.0,0.020596005022525787,524.7510449221223
1051999.0,0.02164168283343315,525.7505716739042
1053999.0,0.0187580157071352,526.7500984256861
1055999.0,0.019518399611115456,527.749625177468
1057999.0,0.018828650936484337,528.7491519292499
1059999.0,0.026557328179478645,529.7486786810318
1061999.0,0.018073981627821922,530.7482054328137
1063999.0,0.01830044947564602,531.7477321845956
1065999.0,0.018499333411455154,532.7472589363775
1067999.0,0.01896805129945278,533.7467856881594
1069999.0,0.018667124211788177,534.7463124399413
1071999.0,0.019741050899028778,535.7458391917232
1073999.0,0.01900593377649784,536.7453659435051
1075999.0,0.018783697858452797,537.744892695287
1077999.0,0.0200200192630291,538.7444194470689
1079999.0,0.018504353240132332,539.7439461988508
1081999.0,0.018974557518959045,540.7434729506327
1083999.0,0.017768846824765205,541.7429997024146
1085999.0,0.018418041989207268,542.7425264541965
1087999.0,0.017808275297284126,543.7420532059784
1089999.0,0.01841297373175621,544.7415799577603
1091999.0,0.017847957089543343,545.7411067095422
1093999.0,0.021672014147043228,546.7406334613241
1095999.0,0.021832622587680817,547.740160213106
1097999.0,0.01911233365535736,548.7396869648879
1099999.0,0.01876215822994709,549.7392137166698
1101999.0,0.020453745499253273,550.7387404684517
1103999.0,0.018193062394857407,551.7382672202336
1105999.0,0.018169106915593147,552.7377939720155
1107999.0,0.017767051234841347,553.7373207237974
1109999.0,0.017905550077557564,554.7368474755795
1111999.0,0.017737552523612976,555.7363742273614
1113999.0,0.0192137248814106,556.7359009791433
1115999.0,0.01778656803071499,557.7354277309252
1117999.0,0.01758866384625435,558.734954482707
1119999.0,0.01763264089822769,559.734481234489
1121999.0,0.02003161795437336,560.7340079862709
1123999.0,0.01785261742770672,561.7335347380528
1125999.0,0.020491672679781914,562.7330614898347
1127999.0,0.018380705267190933,563.7325882416166
1129999.0,0.02229294739663601,564.7321149933985
1131999.0,0.018479792401194572,565.7316417451804
1133999.0,0.01826339028775692,566.7311684969623
1135999.0,0.020323656499385834,567.7306952487442
1137999.0,0.018975716084241867,568.730222000526
1139999.0,0.023675421252846718,569.729748752308
1141999.0,0.017388273030519485,570.7292755040899
1143999.0,0.020400332286953926,571.7288022558718
1145999.0,0.01993514597415924,572.7283290076537
1147999.0,0.021315285935997963,573.7278557594356
1149999.0,0.018372932448983192,574.7273825112175
1151999.0,0.018601877614855766,575.7269092629994
1153999.0,0.017641501501202583,576.7264360147813
1155999.0,0.018159665167331696,577.7259627665632
1157999.0,0.018457069993019104,578.7254895183451
1159999.0,0.01751496084034443,579.725016270127
1161999.0,0.018746478483080864,580.7245430219089
1163999.0,0.01877380907535553,581.7240697736908
1165999.0,0.01909858174622059,582.7235965254727
1167999.0,0.020675919950008392,583.7231232772546
1169999.0,0.01782616227865219,584.7226500290365
1171999.0,0.018755441531538963,585.7221767808184
1173999.0,0.018192153424024582,586.7217035326003
1175999.0,0.018645742908120155,587.7212302843822
1177999.0,0.018262283876538277,588.7207570361641
1179999.0,0.018350685015320778,589.720283787946
1181999.0,0.018222888931632042,590.7198105397279
1183999.0,0.019347118213772774,591.7193372915098
1185999.0,0.017405150458216667,592.7188640432917
1187999.0,0.018909510225057602,593.7183907950736
1189999.0,0.0178229883313179,594.7179175468555
1191999.0,0.019931284710764885,595.7174442986374
1193999.0,0.01814703270792961,596.7169710504193
1195999.0,0.01761895976960659,597.7164978022012
1197999.0,0.01791677437722683,598.7160245539831
1199999.0,0.021314352750778198,599.715551305765
1201999.0,0.018326621502637863,600.7150780575469
1203999.0,0.01752673275768757,601.7146048093288
1205999.0,0.018144546076655388,602.7141315611107
1207999.0,0.017933998256921768,603.7136583128926
1209999.0,0.017854178324341774,604.7131850646745
1211999.0,0.017433423548936844,605.7127118164564
1213999.0,0.018616748973727226,606.7122385682383
1215999.0,0.01801510900259018,607.7117653200202
1217999.0,0.019648302346467972,608.7112920718021
1219999.0,0.02217288129031658,609.710818823584
1221999.0,0.019461091607809067,610.7103455753659
1223999.0,0.018064230680465698,611.7098723271478
1225999.0,0.018233904615044594,612.7093990789297
1227999.0,0.018294360488653183,613.7089258307116
1229999.0,0.018947461619973183,614.7084525824935
1231999.0,0.017555568367242813,615.7079793342754
1233999.0,0.018074417486786842,616.7075060860573
1235999.0,0.017995672300457954,617.7070328378392
1237999.0,0.01886913739144802,618.7065595896211
1239999.0,0.017733603715896606,619.706086341403
1241999.0,0.01826021634042263,620.7056130931849
1243999.0,0.0181551743298769,621.7051398449668
1245999.0,0.01832389086484909,622.7046665967487
1247999.0,0.018573401495814323,623.7041933485306
1249999.0,0.01793360523879528,624.7037201003125
1251999.0,0.01805691421031952,625.7032468520944
1253999.0,0.018113333731889725,626.7027736038763
1255999.0,0.019067158922553062,627.7023003556582
1257999.0,0.018231280148029327,628.7018271074401
1259999.0,0.01818615198135376,629.701353859222
1261999.0,0.017986182123422623,630.7008806110039
1263999.0,0.018328798934817314,631.7004073627858
1265999.0,0.017610151320695877,632.6999341145677
1267999.0,0.018257275223731995,633.6994608663496
1269999.0,0.019392458721995354,634.6989876181315
1271999.0,0.018164580687880516,635.6985143699134
1273999.0,0.01771620661020279,636.6980411216953
1275999.0,0.017463412135839462,637.6975678734772
1277999.0,0.017411494627594948,638.6970946252591
1279999.0,0.01862969994544983,639.696621377041
1281999.0,0.01760132424533367,640.6961481288229
1283999.0,0.020544707775115967,641.6956748806048
1285999.0,0.01758922077715397,642.6952016323867
1287999.0,0.021873295307159424,643.6947283841686
1289999.0,0.01795034669339657,644.6942551359505
1291999.0,0.01815764047205448,645.6937818877324
1293999.0,0.017573749646544456,646.6933086395143
1295999.0,0.01877904124557972,647.6928353912963
1297999.0,0.017465639859437943,648.6923621430782
1299999.0,0.01856100931763649,649.6918888948601
1301999.0,0.01798488199710846,650.691415646642
1303999.0,0.01729826256632805,651.6909423984239
1305999.0,0.018343118950724602,652.6904691502058
1307999.0,0.02211849018931389,653.6899959019877
1309999.0,0.019023261964321136,654.6895226537696
1311999.0,0.0178635623306036,655.6890494055515
1313999.0,0.01829608343541622,656.6885761573334
1315999.0,0.018030643463134766,657.6881029091153
1317999.0,0.01713903807103634,658.6876296608972
1319999.0,0.018242627382278442,659.6871564126791
1321999.0,0.01727047562599182,660.686683164461
1323999.0,0.017673324793577194,661.6862099162429
1325999.0,0.017791181802749634,662.6857366680248
1327999.0,0.01708335615694523,663.6852634198067
1329999.0,0.01782841980457306,664.6847901715886
1331999.0,0.01840125396847725,665.6843169233705
1333999.0,0.018121488392353058,666.6838436751524
1335999.0,0.01838349923491478,667.6833704269343
1337999.0,0.018362168222665787,668.6828971787162
1339999.0,0.01816786453127861,669.6824239304981
1341999.0,0.017376653850078583,670.68195068228
1343999.0,0.022823860868811607,671.6814774340619
1345999.0,0.018047058954834938,672.6810041858438
1347999.0,0.017492949962615967,673.6805309376257
1349999.0,0.018339652568101883,674.6800576894076
1351999.0,0.017902405932545662,675.6795844411895
1353999.0,0.017314426600933075,676.6791111929714
1355999.0,0.017128700390458107,677.6786379447533
1357999.0,0.01758521795272827,678.6781646965352
1359999.0,0.017651589587330818,679.6776914483171
1361999.0,0.01995525136590004,680.677218200099
1363999.0,0.02036278322339058,681.6767449518809
1365999.0,0.017443004995584488,682.6762717036628
1367999.0,0.017983775585889816,683.6757984554447
1369999.0,0.01803666539490223,684.6753252072266
1371999.0,0.017556803300976753,685.6748519590085
1373999.0,0.01754767820239067,686.6743787107904
1375999.0,0.017427340149879456,687.6739054625723
1377999.0,0.01823897287249565,688.6734322143542
1379999.0,0.017513077706098557,689.6729589661361
1381999.0,0.018037809059023857,690.672485717918
1383999.0,0.018350761383771896,691.6720124696999
1385999.0,0.017809169366955757,692.6715392214818
1387999.0,0.019730353727936745,693.6710659732637
1389999.0,0.018179934471845627,694.6705927250456
1391999.0,0.018910255283117294,695.6701194768275
1393999.0,0.017313404008746147,696.6696462286094
1395999.0,0.01788618229329586,697.6691729803913
1397999.0,0.018548477441072464,698.6686997321732
1399999.0,0.01957678236067295,699.6682264839551
1401999.0,0.019282614812254906,700.667753235737
1403999.0,0.018062373623251915,701.6672799875189
1405999.0,0.01833339035511017,702.6668067393008
1407999.0,0.019658122211694717,703.6663334910827
1409999.0,0.017925970256328583,704.6658602428646
1411999.0,0.017731698229908943,705.6653869946465
1413999.0,0.01754613220691681,706.6649137464284
1415999.0,0.017263460904359818,707.6644404982103
1417999.0,0.01842319406569004,708.6639672499922
1419999.0,0.017826836556196213,709.6634940017741
1421999.0,0.017755400389432907,710.663020753556
1423999.0,0.017337139695882797,711.6625475053379
1425999.0,0.018900485709309578,712.6620742571198
1427999.0,0.017109518870711327,713.6616010089017
1429999.0,0.018322166055440903,714.6611277606836
1431999.0,0.017323201522231102,715.6606545124655
1433999.0,0.017369957640767097,716.6601812642474
1435999.0,0.01954379491508007,717.6597080160293
1437999.0,0.01811451092362404,718.6592347678112
1439999.0,0.017146024852991104,719.6587615195931
1441999.0,0.017912210896611214,720.658288271375
1443999.0,0.018584709614515305,721.6578150231569
1445999.0,0.017322082072496414,722.6573417749388
1447999.0,0.017576709389686584,723.6568685267207
1449999.0,0.017221391201019287,724.6563952785026
1451999.0,0.01762830652296543,725.6559220302845
1453999.0,0.017975719645619392,726.6554487820664
1455999.0,0.017053119838237762,727.6549755338483
1457999.0,0.017191097140312195,728.6545022856302
1459999.0,0.01907181553542614,729.6540290374121
1461999.0,0.017591698095202446,730.653555789194
1463999.0,0.019818607717752457,731.6530825409759
1465999.0,0.017492106184363365,732.6526092927578
1467999.0,0.017188405618071556,733.6521360445397
1469999.0,0.017543388530611992,734.6516627963216
1471999.0,0.01783004030585289,735.6511895481035
1473999.0,0.01811925321817398,736.6507162998854
1475999.0,0.017507189884781837,737.6502430516673
1477999.0,0.017321618273854256,738.6497698034492
1479999.0,0.018687637522816658,739.6492965552311
1481999.0,0.017589669674634933,740.648823307013
1483999.0,0.01746254414319992,741.648350058795
1485999.0,0.01727104000747204,742.6478768105769
1487999.0,0.017164118587970734,743.6474035623588
1489999.0,0.017613766714930534,744.6469303141407
1491999.0,0.017153983935713768,745.6464570659226
1493999.0,0.017291653901338577,746.6459838177045
1495999.0,0.017013829201459885,747.6455105694864
1497999.0,0.017393767833709717,748.6450373212683
1499999.0,0.01736307330429554,749.6445640730502
1501999.0,0.017212681472301483,750.6440908248321
1503999.0,0.01688883639872074,751.643617576614
1505999.0,0.017816774547100067,752.6431443283959
1507999.0,0.01749054528772831,753.6426710801778
1509999.0,0.017298361286520958,754.6421978319597
1511999.0,0.017124587669968605,755.6417245837416
1513999.0,0.01795194298028946,756.6412513355235
1515999.0,0.017470708116889,757.6407780873054
1517999.0,0.017302608117461205,758.6403048390873
1519999.0,0.01722402125597,759.6398315908692
1521999.0,0.017200980335474014,760.6393583426511
1523999.0,0.01726710982620716,761.638885094433
1525999.0,0.017414243891835213,762.6384118462149
1527999.0,0.018144765868782997,763.6379385979968
1529999.0,0.01717512682080269,764.6374653497787
1531999.0,0.017268549650907516,765.6369921015606
1533999.0,0.01722145639359951,766.6365188533425
1535999.0,0.017510538920760155,767.6360456051244
1537999.0,0.01723686046898365,768.6355723569063
1539999.0,0.017058951780200005,769.6350991086882
1541999.0,0.01806594617664814,770.6346258604701
1543999.0,0.01704869233071804,771.634152612252
1545999.0,0.01870747096836567,772.6336793640339
1547999.0,0.017522621899843216,773.6332061158158
1549999.0,0.017356744036078453,774.6327328675977
1551999.0,0.017119359225034714,775.6322596193796
1553999.0,0.017338329926133156,776.6317863711615
1555999.0,0.018912948668003082,777.6313131229434
1557999.0,0.01713423617184162,778.6308398747253
1559999.0,0.017299804836511612,779.6303666265072
1561999.0,0.017345421016216278,780.6298933782891
1563999.0,0.01698198914527893,781.629420130071
1565999.0,0.017000501975417137,782.6289468818529
1567999.0,0.01694878749549389,783.6284736336348
1569999.0,0.017090464010834694,784.6280003854167
1571999.0,0.01684095710515976,785.6275271371986
1573999.0,0.017005911096930504,786.6270538889805
1575999.0,0.016863025724887848,787.6265806407624
1577999.0,0.017136353999376297,788.6261073925443
1579999.0,0.017053626477718353,789.6256341443262
1581999.0,0.016909008845686913,790.6251608961081
1583999.0,0.01706237532198429,791.62468764789
1585999.0,0.019988449290394783,792.6242143996719
1587999.0,0.01703658327460289,793.6237411514538
1589999.0,0.016897721216082573,794.6232679032357
1591999.0,0.016884788870811462,795.6227946550176
1593999.0,0.017088022083044052,796.6223214067995
1595999.0,0.016731373965740204,797.6218481585814
1597999.0,0.01789811998605728,798.6213749103633
1599999.0,0.017188820987939835,799.6209016621452
1601999.0,0.0171169713139534,800.6204284139271
1603999.0,0.016890695318579674,801.619955165709
1605999.0,0.01802271418273449,802.6194819174909
1607999.0,0.016976796090602875,803.6190086692728
1609999.0,0.017761169001460075,804.6185354210547
1611999.0,0.017185116186738014,805.6180621728366
1613999.0,0.016806410625576973,806.6175889246185
1615999.0,0.017206737771630287,807.6171156764004
1617999.0,0.017696617171168327,808.6166424281823
1619999.0,0.018393583595752716,809.6161691799642
1621999.0,0.017037944868206978,810.6156959317461
1623999.0,0.01726473681628704,811.615222683528
1625999.0,0.01699843257665634,812.6147494353099
1627999.0,0.017251120880246162,813.6142761870918
1629999.0,0.016866935417056084,814.6138029388737
1631999.0,0.018135612830519676,815.6133296906556
1633999.0,0.016902141273021698,816.6128564424375
1635999.0,0.01702866703271866,817.6123831942194
1637999.0,0.0171047430485487,818.6119099460013
1639999.0,0.01763279177248478,819.6114366977832
1641999.0,0.01704062893986702,820.6109634495651
1643999.0,0.017492281273007393,821.610490201347
1645999.0,0.01789078861474991,822.6100169531289
1647999.0,0.016733599826693535,823.6095437049108
1649999.0,0.016977116465568542,824.6090704566927
1651999.0,0.017722999677062035,825.6085972084746
1653999.0,0.017168642953038216,826.6081239602565
1655999.0,0.01690096966922283,827.6076507120384
1657999.0,0.016890449449419975,828.6071774638203
1659999.0,0.016925260424613953,829.6067042156022
1661999.0,0.016903715208172798,830.6062309673841
1663999.0,0.01690293475985527,831.605757719166
1665999.0,0.017082856968045235,832.6052844709479
1667999.0,0.017086926847696304,833.6048112227298
1669999.0,0.017125165089964867,834.6043379745119
1671999.0,0.017355384305119514,835.6038647262938
1673999.0,0.01838603802025318,836.6033914780757
1675999.0,0.017921360209584236,837.6029182298576
1677999.0,0.01692175678908825,838.6024449816395
1679999.0,0.01796340011060238,839.6019717334214
1681999.0,0.016843535006046295,840.6014984852033
1683999.0,0.01703658141195774,841.6010252369852
1685999.0,0.01750164106488228,842.600551988767
1687999.0,0.017626119777560234,843.600078740549
1689999.0,0.016912199556827545,844.5996054923309
1691999.0,0.017341304570436478,845.5991322441128
1693999.0,0.016993187367916107,846.5986589958947
1695999.0,0.01678469218313694,847.5981857476766
1697999.0,0.018018053844571114,848.5977124994585
1699999.0,0.017400003969669342,849.5972392512404
1701999.0,0.016901440918445587,850.5967660030223
1703999.0,0.016988541930913925,851.5962927548042
1705999.0,0.018327366560697556,852.595819506586
1707999.0,0.016866903752088547,853.595346258368
1709999.0,0.017197465524077415,854.5948730101499
1711999.0,0.016834380105137825,855.5943997619318
1713999.0,0.016836944967508316,856.5939265137137
1715999.0,0.016797799617052078,857.5934532654956
1717999.0,0.016965482383966446,858.5929800172775
1719999.0,0.016931375488638878,859.5925067690594
1721999.0,0.018729694187641144,860.5920335208413
1723999.0,0.016748012974858284,861.5915602726232
1725999.0,0.01681973598897457,862.591087024405
1727999.0,0.01664525642991066,863.590613776187
1729999.0,0.017369471490383148,864.5901405279689
1731999.0,0.01676439493894577,865.5896672797508
1733999.0,0.016803806647658348,866.5891940315327
1735999.0,0.01673867739737034,867.5887207833146
1737999.0,0.016796598210930824,868.5882475350965
1739999.0,0.01672440394759178,869.5877742868784
1741999.0,0.017825715243816376,870.5873010386603
1743999.0,0.016803467646241188,871.5868277904422
1745999.0,0.01677369698882103,872.5863545422241
1747999.0,0.017374055460095406,873.585881294006
1749999.0,0.01692238636314869,874.5854080457879
1751999.0,0.016615701839327812,875.5849347975698
1753999.0,0.016952093690633774,876.5844615493517
1755999.0,0.016725629568099976,877.5839883011336
1757999.0,0.01681995764374733,878.5835150529155
1759999.0,0.017329536378383636,879.5830418046974
1761999.0,0.017255274578928947,880.5825685564793
1763999.0,0.016749346628785133,881.5820953082612
1765999.0,0.016940521076321602,882.5816220600431
1767999.0,0.01679339073598385,883.581148811825
1769999.0,0.01678464002907276,884.5806755636069
1771999.0,0.016832450404763222,885.5802023153888
1773999.0,0.016982363536953926,886.5797290671707
1775999.0,0.016956118866801262,887.5792558189526
1777999.0,0.01678984798491001,888.5787825707345
1779999.0,0.01737426407635212,889.5783093225164
1781999.0,0.017075810581445694,890.5778360742983
1783999.0,0.01660900004208088,891.5773628260802
1785999.0,0.016829246655106544,892.5768895778621
1787999.0,0.017713947221636772,893.576416329644
1789999.0,0.016709070652723312,894.5759430814259
1791999.0,0.016704021021723747,895.5754698332078
1793999.0,0.01683371141552925,896.5749965849897
1795999.0,0.01667843386530876,897.5745233367716
1797999.0,0.017197106033563614,898.5740500885535
1799999.0,0.016961319372057915,899.5735768403354
1801999.0,0.017162984237074852,900.5731035921173
1803999.0,0.0178445465862751,901.5726303438992
1805999.0,0.017806578427553177,902.5721570956811
1807999.0,0.017111441120505333,903.571683847463
1809999.0,0.0167307797819376,904.5712105992449
1811999.0,0.017310135066509247,905.5707373510268
1813999.0,0.017824897542595863,906.5702641028087
1815999.0,0.016648435965180397,907.5697908545906
1817999.0,0.016620533540844917,908.5693176063725
1819999.0,0.016834963113069534,909.5688443581544
1821999.0,0.017087990418076515,910.5683711099363
1823999.0,0.016595156863331795,911.5678978617182
1825999.0,0.016845490783452988,912.5674246135001
1827999.0,0.0171080082654953,913.566951365282
1829999.0,0.01730368658900261,914.5664781170639
1831999.0,0.01724172756075859,915.5660048688458
1833999.0,0.016829069703817368,916.5655316206277
1835999.0,0.017062800005078316,917.5650583724096
1837999.0,0.016822293400764465,918.5645851241915
1839999.0,0.01679299958050251,919.5641118759734
1841999.0,0.017701981589198112,920.5636386277553
1843999.0,0.01687399111688137,921.5631653795372
1845999.0,0.017177198082208633,922.5626921313191
1847999.0,0.016867099329829216,923.562218883101
1849999.0,0.016759540885686874,924.5617456348829
1851999.0,0.016813792288303375,925.5612723866648
1853999.0,0.017016546800732613,926.5607991384467
1855999.0,0.01693185605108738,927.5603258902286
1857999.0,0.017161868512630463,928.5598526420106
1859999.0,0.017034703865647316,929.5593793937925
1861999.0,0.01680634915828705,930.5589061455744
1863999.0,0.01666206866502762,931.5584328973563
1865999.0,0.01675192452967167,932.5579596491382
1867999.0,0.016829315572977066,933.5574864009201
1869999.0,0.01667829602956772,934.557013152702
1871999.0,0.01670174114406109,935.5565399044839
1873999.0,0.016651533544063568,936.5560666562658
1875999.0,0.01668643392622471,937.5555934080477
1877999.0,0.016968032345175743,938.5551201598296
1879999.0,0.017273446545004845,939.5546469116115
1881999.0,0.016638148576021194,940.5541736633934
1883999.0,0.016759421676397324,941.5537004151753
1885999.0,0.01768074370920658,942.5532271669572
1887999.0,0.01670636609196663,943.5527539187391
1889999.0,0.016816940158605576,944.552280670521
1891999.0,0.016794025897979736,945.5518074223029
1893999.0,0.01693003810942173,946.5513341740848
1895999.0,0.01725480891764164,947.5508609258667
1897999.0,0.016847314313054085,948.5503876776486
1899999.0,0.016598103567957878,949.5499144294305
1901999.0,0.01657010428607464,950.5494411812124
1903999.0,0.017178060486912727,951.5489679329943
1905999.0,0.016723250970244408,952.5484946847762
1907999.0,0.016821684315800667,953.5480214365581
1909999.0,0.01657290570437908,954.54754818834
1911999.0,0.01655542477965355,955.5470749401219
1913999.0,0.016687599942088127,956.5466016919038
1915999.0,0.016662772744894028,957.5461284436857
1917999.0,0.017201628535985947,958.5456551954676
1919999.0,0.01713290996849537,959.5451819472495
1921999.0,0.01662876456975937,960.5447086990314
1923999.0,0.016821417957544327,961.5442354508133
1925999.0,0.01704682596027851,962.5437622025952
1927999.0,0.016858670860528946,963.5432889543771
1929999.0,0.016676578670740128,964.542815706159
1931999.0,0.016989948228001595,965.5423424579409
1933999.0,0.01656431145966053,966.5418692097228
1935999.0,0.01679343543946743,967.5413959615047
1937999.0,0.017198218032717705,968.5409227132866
1939999.0,0.016784800216555595,969.5404494650685
1941999.0,0.01687968522310257,970.5399762168504
1943999.0,0.016757726669311523,971.5395029686323
1945999.0,0.016559265553951263,972.5390297204142
1947999.0,0.01671929657459259,973.5385564721961
1949999.0,0.016596300527453423,974.538083223978
1951999.0,0.017295297235250473,975.5376099757599
1953999.0,0.01695634238421917,976.5371367275418
1955999.0,0.016648346558213234,977.5366634793237
1957999.0,0.01666407659649849,978.5361902311056
1959999.0,0.01664957031607628,979.5357169828875
1961999.0,0.01664525642991066,980.5352437346694
1963999.0,0.01678256317973137,981.5347704864513
1965999.0,0.01700483448803425,982.5342972382332
1967999.0,0.01680823042988777,983.5338239900151
1969999.0,0.01714947819709778,984.533350741797
1971999.0,0.016648925840854645,985.5328774935789
1973999.0,0.016699282452464104,986.5324042453608
1975999.0,0.016843069344758987,987.5319309971427
1977999.0,0.016644202172756195,988.5314577489246
1979999.0,0.016671819612383842,989.5309845007065
1981999.0,0.01709863170981407,990.5305112524884
1983999.0,0.017138350754976273,991.5300380042703
1985999.0,0.016803449019789696,992.5295647560522
1987999.0,0.01669720932841301,993.5290915078341
1989999.0,0.01677057333290577,994.528618259616
1991999.0,0.016586866229772568,995.5281450113979
1993999.0,0.016763370484113693,996.5276717631798
1995999.0,0.01662098988890648,997.5271985149617
1997999.0,0.016530532389879227,998.5267252667436
1999999.0,0.016778230667114258,999.5262520185255
2001999.0,0.016566038131713867,1000.5257787703074
2003999.0,0.016619572415947914,1001.5253055220893
2005999.0,0.01658930815756321,1002.5248322738712
2007999.0,0.0167731624096632,1003.5243590256531
2009999.0,0.016792360693216324,1004.523885777435
2011999.0,0.016750050708651543,1005.5234125292169
2013999.0,0.016632847487926483,1006.5229392809988
2015999.0,0.016779979690909386,1007.5224660327807
2017999.0,0.0167034100741148,1008.5219927845626
2019999.0,0.017993878573179245,1009.5215195363445
2021999.0,0.016788799315690994,1010.5210462881264
2023999.0,0.016566727310419083,1011.5205730399083
2025999.0,0.017398597672581673,1012.5200997916902
2027999.0,0.0166160948574543,1013.5196265434721
2029999.0,0.016626013442873955,1014.519153295254
2031999.0,0.016946425661444664,1015.5186800470359
2033999.0,0.016573913395404816,1016.5182067988178
2035999.0,0.01660304144024849,1017.5177335505997
2037999.0,0.016893381252884865,1018.5172603023816
2039999.0,0.016634510830044746,1019.5167870541635
2041999.0,0.01651955582201481,1020.5163138059454
2043999.0,0.01667890138924122,1021.5158405577274
2045999.0,0.01683531515300274,1022.5153673095093
2047999.0,0.01724507100880146,1023.5148940612912
2049999.0,0.016921451315283775,1024.514420813073
2051999.0,0.016673894599080086,1025.513947564855
2053999.0,0.01704823039472103,1026.5134743166368
2055999.0,0.016686635091900826,1027.5130010684188
2057999.0,0.01656762883067131,1028.5125278202006
2059999.0,0.016974277794361115,1029.5120545719826
2061999.0,0.016498474404215813,1030.5115813237644
2063999.0,0.01656157150864601,1031.5111080755464
2065999.0,0.016512926667928696,1032.5106348273282
2067999.0,0.01710587739944458,1033.5101615791102
2069999.0,0.01658186875283718,1034.509688330892
2071999.0,0.016576165333390236,1035.509215082674
2073999.0,0.01671057939529419,1036.5087418344558
2075999.0,0.01689199171960354,1037.5082685862378
2077999.0,0.016813578084111214,1038.5077953380196
2079999.0,0.01676505245268345,1039.5073220898016
2081999.0,0.016560258343815804,1040.5068488415834
2083999.0,0.016525421291589737,1041.5063755933654
2085999.0,0.016614437103271484,1042.5059023451472
2087999.0,0.01695357821881771,1043.5054290969292
2089999.0,0.016500381752848625,1044.504955848711
2091999.0,0.016567176207900047,1045.504482600493
2093999.0,0.016598759219050407,1046.5040093522748
2095999.0,0.016531139612197876,1047.5035361040568
2097999.0,0.01669558696448803,1048.5030628558386
2099999.0,0.01656845211982727,1049.5025896076206
2101999.0,0.017221203073859215,1050.5021163594024
2103999.0,0.017310839146375656,1051.5016431111844
2105999.0,0.016832076013088226,1052.5011698629662
2107999.0,0.01655562035739422,1053.5006966147482
2109999.0,0.016537237912416458,1054.50022336653
2111999.0,0.016537755727767944,1055.499750118312
2113999.0,0.0172248724848032,1056.4992768700938
2115999.0,0.016515960916876793,1057.4988036218758
2117999.0,0.016553575173020363,1058.4983303736576
2119999.0,0.01659451052546501,1059.4978571254396
2121999.0,0.01647099293768406,1060.4973838772214
2123999.0,0.016591671854257584,1061.4969106290034
2125999.0,0.01678282395005226,1062.4964373807852
2127999.0,0.016483021900057793,1063.4959641325672
2129999.0,0.017351023852825165,1064.495490884349
2131999.0,0.01686389558017254,1065.495017636131
2133999.0,0.01671665906906128,1066.4945443879128
2135999.0,0.016936376690864563,1067.4940711396948
2137999.0,0.016789060086011887,1068.4935978914768
2139999.0,0.01647350750863552,1069.4931246432586
2141999.0,0.017010658979415894,1070.4926513950406
2143999.0,0.016895845532417297,1071.4921781468224
2145999.0,0.016652332618832588,1072.4917048986044
2147999.0,0.016536623239517212,1073.4912316503862
2149999.0,0.016601918265223503,1074.4907584021682
2151999.0,0.016593802720308304,1075.49028515395
2153999.0,0.016567567363381386,1076.489811905732
2155999.0,0.01670420542359352,1077.4893386575138
2157999.0,0.016632871702313423,1078.4888654092958
2159999.0,0.01656237430870533,1079.4883921610776
2161999.0,0.016562895849347115,1080.4879189128596
2163999.0,0.01673666201531887,1081.4874456646414
2165999.0,0.01655564084649086,1082.4869724164234
2167999.0,0.016522739082574844,1083.4864991682052
2169999.0,0.01664266549050808,1084.4860259199872
2171999.0,0.01650827005505562,1085.485552671769
2173999.0,0.016837317496538162,1086.485079423551
2175999.0,0.01654999330639839,1087.4846061753328
2177999.0,0.01679079420864582,1088.4841329271148
2179999.0,0.016540948301553726,1089.4836596788966
2181999.0,0.01657196506857872,1090.4831864306786
2183999.0,0.01657976396381855,1091.4827131824604
2185999.0,0.016520805656909943,1092.4822399342424
2187999.0,0.016770359128713608,1093.4817666860242
2189999.0,0.016567422077059746,1094.4812934378062
2191999.0,0.01657330058515072,1095.480820189588
2193999.0,0.01657119020819664,1096.48034694137
2195999.0,0.016713865101337433,1097.4798736931518
2197999.0,0.016833873465657234,1098.4794004449338
2199999.0,0.01648416742682457,1099.4789271967156
2201999.0,0.016491495072841644,1100.4784539484976
2203999.0,0.016600079834461212,1101.4779807002794
2205999.0,0.016559341922402382,1102.4775074520614
2207999.0,0.016457436606287956,1103.4770342038432
2209999.0,0.016537535935640335,1104.4765609556252
2211999.0,0.016503825783729553,1105.476087707407
2213999.0,0.016825996339321136,1106.475614459189
2215999.0,0.016436951234936714,1107.4751412109708
2217999.0,0.01650119572877884,1108.4746679627528
2219999.0,0.016708848997950554,1109.4741947145346
2221999.0,0.016494477167725563,1110.4737214663166
2223999.0,0.01662140153348446,1111.4732482180984
2225999.0,0.01650993525981903,1112.4727749698804
2227999.0,0.016738364472985268,1113.4723017216622
2229999.0,0.016592789441347122,1114.4718284734442
2231999.0,0.0166147630661726,1115.471355225226
2233999.0,0.01647508330643177,1116.470881977008
2235999.0,0.01655224710702896,1117.4704087287898
2237999.0,0.01677222177386284,1118.4699354805718
2239999.0,0.01648780144751072,1119.4694622323536
2241999.0,0.016541440039873123,1120.4689889841356
2243999.0,0.01670808531343937,1121.4685157359174
2245999.0,0.01642344705760479,1122.4680424876994
2247999.0,0.016483204439282417,1123.4675692394812
2249999.0,0.016653306782245636,1124.4670959912632
2251999.0,0.01663546822965145,1125.466622743045
2253999.0,0.01656218245625496,1126.466149494827
2255999.0,0.01653512753546238,1127.4656762466088
2257999.0,0.0164365004748106,1128.4652029983909
2259999.0,0.016417231410741806,1129.4647297501726
2261999.0,0.01649024337530136,1130.4642565019547
2263999.0,0.016473278403282166,1131.4637832537364
2265999.0,0.016615228727459908,1132.4633100055185
2267999.0,0.016470031812787056,1133.4628367573002
2269999.0,0.016544418409466743,1134.4623635090823
2271999.0,0.01651652157306671,1135.461890260864
2273999.0,0.0168001726269722,1136.461417012646
2275999.0,0.016530295833945274,1137.4609437644278
2277999.0,0.016514798626303673,1138.4604705162099
2279999.0,0.016566487029194832,1139.4599972679916
2281999.0,0.016767702996730804,1140.4595240197737
2283999.0,0.016470784321427345,1141.4590507715554
2285999.0,0.016559753566980362,1142.4585775233375
2287999.0,0.016435794532299042,1143.4581042751192
2289999.0,0.016563642770051956,1144.4576310269013
2291999.0,0.016470784321427345,1145.457157778683
2293999.0,0.016494270414114,1146.456684530465
2295999.0,0.016820134595036507,1147.4562112822468
2297999.0,0.016489114612340927,1148.4557380340289
2299999.0,0.01647406443953514,1149.4552647858106
2301999.0,0.016484461724758148,1150.4547915375927
2303999.0,0.016498470678925514,1151.4543182893744
2305999.0,0.0164706539362669,1152.4538450411565
2307999.0,0.016486719250679016,1153.4533717929382
2309999.0,0.01651850715279579,1154.4528985447203
2311999.0,0.016522634774446487,1155.452425296502
2313999.0,0.016490351408720016,1156.451952048284
2315999.0,0.016722720116376877,1157.4514788000658
2317999.0,0.016480939462780952,1158.4510055518479
2319999.0,0.016395749524235725,1159.4505323036296
2321999.0,0.01654215343296528,1160.4500590554117
2323999.0,0.01653461717069149,1161.4495858071934
2325999.0,0.01641642302274704,1162.4491125589755
2327999.0,0.01663236878812313,1163.4486393107575
2329999.0,0.01641816832125187,1164.4481660625393
2331999.0,0.016455641016364098,1165.4476928143213
2333999.0,0.016526591032743454,1166.447219566103
2335999.0,0.01655547507107258,1167.446746317885
2337999.0,0.0164528489112854,1168.4462730696669
2339999.0,0.016490910202264786,1169.4457998214489
2341999.0,0.01689634472131729,1170.4453265732307
2343999.0,0.01661834307014942,1171.4448533250127
2345999.0,0.016408737748861313,1172.4443800767945
2347999.0,0.016457514837384224,1173.4439068285765
2349999.0,0.01643672026693821,1174.4434335803583
2351999.0,0.01647421345114708,1175.4429603321403
2353999.0,0.01644146628677845,1176.442487083922
2355999.0,0.016622239723801613,1177.442013835704
2357999.0,0.01649891771376133,1178.4415405874859
2359999.0,0.01665341667830944,1179.4410673392679
2361999.0,0.016418294981122017,1180.4405940910497
2363999.0,0.01639503613114357,1181.4401208428317
2365999.0,0.016572820022702217,1182.4396475946135
2367999.0,0.016416240483522415,1183.4391743463955
2369999.0,0.016430608928203583,1184.4387010981773
2371999.0,0.016403667628765106,1185.4382278499593
2373999.0,0.016403375193476677,1186.437754601741
2375999.0,0.016497770324349403,1187.437281353523
2377999.0,0.01644112542271614,1188.4368081053049
2379999.0,0.01642521098256111,1189.4363348570869
2381999.0,0.01645338162779808,1190.4358616088687
2383999.0,0.01647918112576008,1191.4353883606507
2385999.0,0.016431545838713646,1192.4349151124325
2387999.0,0.016696171835064888,1193.4344418642145
2389999.0,0.01637180894613266,1194.4339686159963
2391999.0,0.016483867540955544,1195.4334953677783
2393999.0,0.016438158228993416,1196.43302211956
2395999.0,0.016393447294831276,1197.432548871342
2397999.0,0.016557935625314713,1198.4320756231239
2399999.0,0.016364991664886475,1199.4316023749059
2401999.0,0.016481274738907814,1200.4311291266877
2403999.0,0.016791367903351784,1201.4306558784697
2405999.0,0.016480324789881706,1202.4301826302515
2407999.0,0.016484331339597702,1203.4297093820335
2409999.0,0.016713062301278114,1204.4292361338153
2411999.0,0.016805928200483322,1205.4287628855973
2413999.0,0.01663181558251381,1206.428289637379
2415999.0,0.016383936628699303,1207.427816389161
2417999.0,0.016439633443951607,1208.4273431409429
2419999.0,0.016460871323943138,1209.4268698927249
2421999.0,0.016412559896707535,1210.4263966445067
2423999.0,0.016368525102734566,1211.4259233962887
2425999.0,0.016830390319228172,1212.4254501480705
2427999.0,0.016573602333664894,1213.4249768998525
2429999.0,0.016395648941397667,1214.4245036516343
2431999.0,0.016615120694041252,1215.4240304034163
2433999.0,0.01651189662516117,1216.423557155198
2435999.0,0.01673319935798645,1217.42308390698
2437999.0,0.01659589447081089,1218.4226106587619
2439999.0,0.016410792246460915,1219.4221374105439
2441999.0,0.01638246513903141,1220.4216641623257
2443999.0,0.01637125201523304,1221.4211909141077
2445999.0,0.016437184065580368,1222.4207176658895
2447999.0,0.016629409044981003,1223.4202444176715
2449999.0,0.01678428426384926,1224.4197711694533
2451999.0,0.016521213576197624,1225.4192979212353
2453999.0,0.016394322738051414,1226.418824673017
2455999.0,0.016839101910591125,1227.418351424799
2457999.0,0.016556840389966965,1228.4178781765809
2459999.0,0.016429157927632332,1229.4174049283629
2461999.0,0.01638750731945038,1230.4169316801447
2463999.0,0.016471518203616142,1231.4164584319267
2465999.0,0.016481846570968628,1232.4159851837085
2467999.0,0.016432853415608406,1233.4155119354905
2469999.0,0.016430621966719627,1234.4150386872723
2471999.0,0.01638215221464634,1235.4145654390543
2473999.0,0.01642669551074505,1236.414092190836
2475999.0,0.016394132748246193,1237.413618942618
2477999.0,0.016413645818829536,1238.4131456943999
2479999.0,0.016454964876174927,1239.412672446182
2481999.0,0.0164408627897501,1240.4121991979637
2483999.0,0.016384543851017952,1241.4117259497457
2485999.0,0.016446813941001892,1242.4112527015275
2487999.0,0.016440367326140404,1243.4107794533095
2489999.0,0.01641962304711342,1244.4103062050913
2491999.0,0.01641417294740677,1245.4098329568733
2493999.0,0.016355356201529503,1246.409359708655
2495999.0,0.0164137352257967,1247.408886460437
2497999.0,0.016380662098526955,1248.4084132122189
2499999.0,0.016503043472766876,1249.407939964001
2501999.0,0.016394957900047302,1250.4074667157827
2503999.0,0.01636236533522606,1251.4069934675647
2505999.0,0.01640959456562996,1252.4065202193465
2507999.0,0.016375485807657242,1253.4060469711285
2509999.0,0.016417376697063446,1254.4055737229103
2511999.0,0.016377925872802734,1255.4051004746923
2513999.0,0.016378596425056458,1256.4046272264743
2515999.0,0.016452427953481674,1257.404153978256
2517999.0,0.016477536410093307,1258.403680730038
2519999.0,0.01640934869647026,1259.40320748182
2521999.0,0.016377590596675873,1260.402734233602
2523999.0,0.016393862664699554,1261.4022609853837
2525999.0,0.016423547640442848,1262.4017877371657
2527999.0,0.01641477644443512,1263.4013144889475
2529999.0,0.016430817544460297,1264.4008412407295
2531999.0,0.01642463728785515,1265.4003679925113
2533999.0,0.016408151015639305,1266.3998947442933
2535999.0,0.01652800478041172,1267.399421496075
2537999.0,0.016416357830166817,1268.398948247857
2539999.0,0.016512582078576088,1269.398474999639
2541999.0,0.016588754951953888,1270.398001751421
2543999.0,0.016455713659524918,1271.3975285032027
2545999.0,0.01639566943049431,1272.3970552549847
2547999.0,0.01640336960554123,1273.3965820067665
2549999.0,0.016379225999116898,1274.3961087585485
2551999.0,0.01647523045539856,1275.3956355103303
2553999.0,0.016374507918953896,1276.3951622621123
2555999.0,0.01641162484884262,1277.394689013894
2557999.0,0.016458962112665176,1278.394215765676
2559999.0,0.016396615654230118,1279.393742517458
2561999.0,0.016673730686306953,1280.39326926924
2563999.0,0.016525037586688995,1281.3927960210217
2565999.0,0.016445890069007874,1282.3923227728037
2567999.0,0.016403961926698685,1283.3918495245855
2569999.0,0.016369374468922615,1284.3913762763675
2571999.0,0.016354547813534737,1285.3909030281493
2573999.0,0.016372283920645714,1286.3904297799313
2575999.0,0.016432998701930046,1287.389956531713
2577999.0,0.01644361950457096,1288.389483283495
2579999.0,0.016400430351495743,1289.389010035277
2581999.0,0.016371989622712135,1290.388536787059
2583999.0,0.016438161954283714,1291.3880635388407
2585999.0,0.016412420198321342,1292.3875902906227
2587999.0,0.016394129022955894,1293.3871170424045
2589999.0,0.016392745077610016,1294.3866437941865
2591999.0,0.016431327909231186,1295.3861705459683
2593999.0,0.016369258984923363,1296.3856972977503
2595999.0,0.0164603590965271,1297.385224049532
2597999.0,0.016354985535144806,1298.384750801314
2599999.0,0.01644587144255638,1299.384277553096
2601999.0,0.01644650474190712,1300.383804304878
2603999.0,0.016345525160431862,1301.3833310566597
2605999.0,0.016433171927928925,1302.3828578084417
2607999.0,0.016351697966456413,1303.3823845602235
2609999.0,0.01636609062552452,1304.3819113120055
2611999.0,0.016391094774007797,1305.3814380637873
2613999.0,0.016408376395702362,1306.3809648155693
2615999.0,0.016433149576187134,1307.380491567351
2617999.0,0.016379183158278465,1308.3800183191331
2619999.0,0.016376575455069542,1309.379545070915
2621999.0,0.016370194032788277,1310.379071822697
2623999.0,0.01641581766307354,1311.3785985744787
2625999.0,0.01656910590827465,1312.3781253262607
2627999.0,0.016436778008937836,1313.3776520780425
2629999.0,0.016366271302103996,1314.3771788298245
2631999.0,0.01644241437315941,1315.3767055816063
2633999.0,0.016456428915262222,1316.3762323333883
2635999.0,0.016376996412873268,1317.37575908517
2637999.0,0.016362924128770828,1318.3752858369521
2639999.0,0.016335537657141685,1319.374812588734
2641999.0,0.01656532473862171,1320.374339340516
2643999.0,0.01645243540406227,1321.3738660922977
2645999.0,0.01634112000465393,1322.3733928440797
2647999.0,0.01642628200352192,1323.3729195958615
2649999.0,0.016458436846733093,1324.3724463476435
2651999.0,0.016383668407797813,1325.3719730994253
2653999.0,0.016469096764922142,1326.3714998512073
2655999.0,0.01641574688255787,1327.371026602989
2657999.0,0.016358105465769768,1328.3705533547711
2659999.0,0.016436636447906494,1329.370080106553
2661999.0,0.016458837315440178,1330.369606858335
2663999.0,0.016460107639431953,1331.3691336101167
2665999.0,0.016373129561543465,1332.3686603618987
2667999.0,0.01636386662721634,1333.3681871136805
2669999.0,0.016650743782520294,1334.3677138654625
2671999.0,0.016367977485060692,1335.3672406172443
2673999.0,0.016390684992074966,1336.3667673690263
2675999.0,0.016598299145698547,1337.366294120808
2677999.0,0.0166880302131176,1338.3658208725901
2679999.0,0.0164304468780756,1339.365347624372
2681999.0,0.016379062086343765,1340.364874376154
2683999.0,0.016522599384188652,1341.3644011279357
2685999.0,0.01639593578875065,1342.3639278797177
2687999.0,0.01646711304783821,1343.3634546314995
2689999.0,0.016519086435437202,1344.3629813832815
2691999.0,0.01636960357427597,1345.3625081350633
2693999.0,0.016342006623744965,1346.3620348868453
2695999.0,0.016410499811172485,1347.361561638627
2697999.0,0.01640482060611248,1348.3610883904091
2699999.0,0.01648096740245819,1349.3606151421911
2701999.0,0.01651964709162712,1350.360141893973
2703999.0,0.016351215541362762,1351.359668645755
2705999.0,0.016538996249437332,1352.3591953975367
2707999.0,0.016460657119750977,1353.3587221493187
2709999.0,0.016379591077566147,1354.3582489011005
2711999.0,0.016428468748927116,1355.3577756528825
2713999.0,0.016400905326008797,1356.3573024046643
2715999.0,0.016414564102888107,1357.3568291564463
2717999.0,0.01640007086098194,1358.3563559082281
2719999.0,0.016408497467637062,1359.3558826600101
2721999.0,0.01638633757829666,1360.355409411792
2723999.0,0.01639631576836109,1361.354936163574
2725999.0,0.016371924430131912,1362.3544629153557
2727999.0,0.016813164576888084,1363.3539896671377
2729999.0,0.016363093629479408,1364.3535164189195
2731999.0,0.016402991488575935,1365.3530431707015
2733999.0,0.016388680785894394,1366.3525699224833
2735999.0,0.01639113761484623,1367.3520966742653
2737999.0,0.01635678857564926,1368.3516234260471
2739999.0,0.016410736367106438,1369.3511501778291
2741999.0,0.016368992626667023,1370.350676929611
2743999.0,0.016382165253162384,1371.350203681393
2745999.0,0.016556426882743835,1372.3497304331747
2747999.0,0.016392910853028297,1373.3492571849567
2749999.0,0.016455167904496193,1374.3487839367385
2751999.0,0.016409894451498985,1375.3483106885205
2753999.0,0.016444504261016846,1376.3478374403023
2755999.0,0.01638057455420494,1377.3473641920843
2757999.0,0.01651514321565628,1378.3468909438661
2759999.0,0.016339905560016632,1379.3464176956481
2761999.0,0.016346853226423264,1380.34594444743
2763999.0,0.016386596485972404,1381.345471199212
2765999.0,0.016435135155916214,1382.3449979509937
2767999.0,0.016374805942177773,1383.3445247027757
2769999.0,0.016394201666116714,1384.3440514545575
2771999.0,0.016546642407774925,1385.3435782063395
2773999.0,0.016410164535045624,1386.3431049581213
2775999.0,0.016379861161112785,1387.3426317099033
2777999.0,0.016419902443885803,1388.3421584616851
2779999.0,0.016420109197497368,1389.3416852134671
2781999.0,0.01634492538869381,1390.341211965249
2783999.0,0.016340862959623337,1391.340738717031
2785999.0,0.016373321413993835,1392.3402654688127
2787999.0,0.016409918665885925,1393.3397922205947
2789999.0,0.016337059438228607,1394.3393189723765
2791999.0,0.01640067994594574,1395.3388457241585
2793999.0,0.01635405793786049,1396.3383724759403
2795999.0,0.01639331877231598,1397.3378992277223
2797999.0,0.016370929777622223,1398.3374259795041
2799999.0,0.016370637342333794,1399.3369527312861
2801999.0,0.01642587222158909,1400.336479483068
2803999.0,0.01637958735227585,1401.33600623485
2805999.0,0.016379529610276222,1402.3355329866317
2807999.0,0.016384564340114594,1403.3350597384137
2809999.0,0.016352804377675056,1404.3345864901955
2811999.0,0.01632179319858551,1405.3341132419775
2813999.0,0.016364309936761856,1406.3336399937593
2815999.0,0.01642461121082306,1407.3331667455413
2817999.0,0.016423800960183144,1408.3326934973231
2819999.0,0.016404099762439728,1409.3322202491051
2821999.0,0.01644166000187397,1410.331747000887
2823999.0,0.01636974699795246,1411.331273752669
2825999.0,0.0164736807346344,1412.3308005044507
2827999.0,0.016537165269255638,1413.3303272562327
2829999.0,0.016380945220589638,1414.3298540080145
2831999.0,0.01641595922410488,1415.3293807597965
2833999.0,0.016527652740478516,1416.3289075115783
2835999.0,0.01642092503607273,1417.3284342633604
2837999.0,0.016391489654779434,1418.3279610151421
2839999.0,0.016414953395724297,1419.3274877669242
2841999.0,0.016399873420596123,1420.327014518706
2843999.0,0.016373103484511375,1421.326541270488
2845999.0,0.016388991847634315,1422.3260680222697
2847999.0,0.01672247424721718,1423.3255947740518
2849999.0,0.016413243487477303,1424.3251215258335
2851999.0,0.016528917476534843,1425.3246482776156
2853999.0,0.01641264371573925,1426.3241750293973
2855999.0,0.016369473189115524,1427.3237017811794
2857999.0,0.01642928458750248,1428.3232285329611
2859999.0,0.016416750848293304,1429.3227552847432
2861999.0,0.01640782319009304,1430.322282036525
2863999.0,0.016346149146556854,1431.321808788307
2865999.0,0.01642296090722084,1432.3213355400887
2867999.0,0.016339072957634926,1433.3208622918708
2869999.0,0.01637834496796131,1434.3203890436525
2871999.0,0.016391921788454056,1435.3199157954346
2873999.0,0.01635412685573101,1436.3194425472163
2875999.0,0.016493845731019974,1437.3189692989984
2877999.0,0.016438158228993416,1438.3184960507801
2879999.0,0.01636316440999508,1439.3180228025622
2881999.0,0.01638176664710045,1440.317549554344
2883999.0,0.01643413119018078,1441.317076306126
2885999.0,0.016404161229729652,1442.316603057908
2887999.0,0.016397209838032722,1443.3161298096898
2889999.0,0.01635974831879139,1444.3156565614718
2891999.0,0.016426563262939453,1445.3151833132536
2893999.0,0.016408907249569893,1446.3147100650356
2895999.0,0.016428207978606224,1447.3142368168174
2897999.0,0.016368983313441277,1448.3137635685994
2899999.0,0.016469044610857964,1449.3132903203812
2901999.0,0.01636543497443199,1450.3128170721632
2903999.0,0.01638449728488922,1451.312343823945
2905999.0,0.016371561214327812,1452.311870575727
2907999.0,0.016404448077082634,1453.3113973275088
2909999.0,0.01636614464223385,1454.3109240792908
2911999.0,0.01635582186281681,1455.3104508310726
2913999.0,0.016319449990987778,1456.3099775828546
2915999.0,0.016451917588710785,1457.3095043346364
2917999.0,0.016344605013728142,1458.3090310864184
2919999.0,0.01638628914952278,1459.3085578382002
2921999.0,0.016372550278902054,1460.3080845899822
2923999.0,0.016394086182117462,1461.307611341764
2925999.0,0.0163472481071949,1462.307138093546
2927999.0,0.016413889825344086,1463.3066648453278
2929999.0,0.016346843913197517,1464.3061915971098
2931999.0,0.016359996050596237,1465.3057183488916
2933999.0,0.016384484246373177,1466.3052451006736
2935999.0,0.016321266070008278,1467.3047718524554
2937999.0,0.016341663897037506,1468.3042986042374
2939999.0,0.016348671168088913,1469.3038253560192
2941999.0,0.01637459173798561,1470.3033521078012
2943999.0,0.016390470787882805,1471.302878859583
2945999.0,0.016366612166166306,1472.302405611365
2947999.0,0.016389066353440285,1473.3019323631468
2949999.0,0.01657160557806492,1474.3014591149288
2951999.0,0.016333479434251785,1475.3009858667106
2953999.0,0.016357308253645897,1476.3005126184926
2955999.0,0.016540683805942535,1477.3000393702744
2957999.0,0.016366248950362206,1478.2995661220564
2959999.0,0.016362057998776436,1479.2990928738382
2961999.0,0.01649056188762188,1480.2986196256202
2963999.0,0.01637204922735691,1481.298146377402
2965999.0,0.01631515845656395,1482.297673129184
2967999.0,0.016368728131055832,1483.2971998809658
2969999.0,0.016342734917998314,1484.2967266327478
2971999.0,0.016341643407940865,1485.2962533845296
2973999.0,0.01632997766137123,1486.2957801363116
2975999.0,0.016381757333874702,1487.2953068880934
2977999.0,0.016320934519171715,1488.2948336398754
2979999.0,0.016309276223182678,1489.2943603916572
2981999.0,0.01649279147386551,1490.2938871434392
2983999.0,0.016332875937223434,1491.293413895221
2985999.0,0.016359727829694748,1492.292940647003
2987999.0,0.016332579776644707,1493.2924673987848
2989999.0,0.016378803178668022,1494.2919941505668
2991999.0,0.01637406088411808,1495.2915209023486
2993999.0,0.016428817063570023,1496.2910476541306
2995999.0,0.016350381076335907,1497.2905744059124
2997999.0,0.016324054449796677,1498.2901011576944
2999999.0,0.016349278390407562,1499.2896279094762
3001999.0,0.016328727826476097,1500.2891546612582
3003999.0,0.016409309580922127,1501.28868141304
3005999.0,0.016419626772403717,1502.288208164822
3007999.0,0.01632632128894329,1503.2877349166038
3009999.0,0.016356710344552994,1504.2872616683858
3011999.0,0.01635032147169113,1505.2867884201676
3013999.0,0.016396408900618553,1506.2863151719496
3015999.0,0.016353541985154152,1507.2858419237314
3017999.0,0.016366131603717804,1508.2853686755134
3019999.0,0.016467146575450897,1509.2848954272952
3021999.0,0.01631547138094902,1510.2844221790772
3023999.0,0.016337154433131218,1511.283948930859
3025999.0,0.016340281814336777,1512.283475682641
3027999.0,0.01632947474718094,1513.2830024344228
3029999.0,0.01631995476782322,1514.2825291862048
3031999.0,0.016326425597071648,1515.2820559379866
3033999.0,0.016324449330568314,1516.2815826897686
3035999.0,0.016323983669281006,1517.2811094415504
3037999.0,0.016313880681991577,1518.2806361933324
3039999.0,0.01638195849955082,1519.2801629451142
3041999.0,0.016338804736733437,1520.2796896968962
3043999.0,0.01634351722896099,1521.279216448678
3045999.0,0.0164475217461586,1522.27874320046
3047999.0,0.016369445249438286,1523.2782699522418
3049999.0,0.016329890117049217,1524.2777967040238
3051999.0,0.016358306631445885,1525.2773234558056
3053999.0,0.016336113214492798,1526.2768502075876
3055999.0,0.01636241376399994,1527.2763769593694
3057999.0,0.016366802155971527,1528.2759037111514
3059999.0,0.016309693455696106,1529.2754304629332
3061999.0,0.016400372609496117,1530.2749572147152
3063999.0,0.016334300860762596,1531.274483966497
3065999.0,0.01634577475488186,1532.274010718279
3067999.0,0.01631009206175804,1533.2735374700608
3069999.0,0.016352292150259018,1534.2730642218428
3071999.0,0.01630447246134281,1535.2725909736248
3073999.0,0.01632153056561947,1536.2721177254066
3075999.0,0.01634916476905346,1537.2716444771886
3077999.0,0.01636173576116562,1538.2711712289704
3079999.0,0.016336483880877495,1539.2706979807524
3081999.0,0.01629568636417389,1540.2702247325342
3083999.0,0.016304410994052887,1541.2697514843162
3085999.0,0.016348127275705338,1542.269278236098
3087999.0,0.01637479104101658,1543.26880498788
3089999.0,0.01634053699672222,1544.2683317396618
3091999.0,0.016346152871847153,1545.2678584914438
3093999.0,0.016316549852490425,1546.2673852432256
3095999.0,0.016353387385606766,1547.2669119950076
3097999.0,0.01632327027618885,1548.2664387467894
3099999.0,0.016375454142689705,1549.2659654985714
3101999.0,0.016398901119828224,1550.2654922503532
3103999.0,0.016308559104800224,1551.2650190021352
3105999.0,0.016316156834363937,1552.264545753917
3107999.0,0.01630794070661068,1553.264072505699
3109999.0,0.01633469946682453,1554.2635992574808
3111999.0,0.016302313655614853,1555.2631260092628
3113999.0,0.01633705385029316,1556.2626527610446
3115999.0,0.016370395198464394,1557.2621795128266
3117999.0,0.0163589958101511,1558.2617062646084
3119999.0,0.01633470505475998,1559.2612330163904
3121999.0,0.016312159597873688,1560.2607597681722
3123999.0,0.01630631648004055,1561.2602865199542
3125999.0,0.016361897811293602,1562.259813271736
3127999.0,0.01629750244319439,1563.259340023518
3129999.0,0.016299616545438766,1564.2588667752998
3131999.0,0.01632387563586235,1565.2583935270818
3133999.0,0.01630159467458725,1566.2579202788636
3135999.0,0.01629982516169548,1567.2574470306456
3137999.0,0.016308078542351723,1568.2569737824274
3139999.0,0.016430575400590897,1569.2565005342094
3141999.0,0.016309425234794617,1570.2560272859912
3143999.0,0.016341501846909523,1571.2555540377732
3145999.0,0.016302693635225296,1572.255080789555
3147999.0,0.016313450410962105,1573.254607541337
3149999.0,0.016306905075907707,1574.2541342931188
3151999.0,0.016316942870616913,1575.2536610449008
3153999.0,0.016311271116137505,1576.2531877966826
3155999.0,0.01633797213435173,1577.2527145484646
3157999.0,0.016326339915394783,1578.2522413002464
3159999.0,0.016292616724967957,1579.2517680520284
3161999.0,0.016288580372929573,1580.2512948038102
3163999.0,0.016303308308124542,1581.2508215555922
3165999.0,0.01631172187626362,1582.250348307374
3167999.0,0.01632002741098404,1583.249875059156
3169999.0,0.016302701085805893,1584.2494018109378
3171999.0,0.01630711741745472,1585.2489285627198
3173999.0,0.016328103840351105,1586.2484553145016
3175999.0,0.01630242168903351,1587.2479820662836
3177999.0,0.01632842607796192,1588.2475088180654
3179999.0,0.01629677787423134,1589.2470355698474
3181999.0,0.016306256875395775,1590.2465623216292
3183999.0,0.01629447191953659,1591.2460890734112
3185999.0,0.01632639765739441,1592.245615825193
3187999.0,0.01636182889342308,1593.245142576975
3189999.0,0.016310302540659904,1594.2446693287568
3191999.0,0.016323260962963104,1595.2441960805388
3193999.0,0.016303645446896553,1596.2437228323206
3195999.0,0.016300903633236885,1597.2432495841026
3197999.0,0.01630636490881443,1598.2427763358844
3199999.0,0.016296671703457832,1599.2423030876664
3201999.0,0.01630379632115364,1600.2418298394482
3203999.0,0.016307324171066284,1601.2413565912302
3205999.0,0.016286782920360565,1602.240883343012
3207999.0,0.01630602404475212,1603.240410094794
3209999.0,0.016275906935334206,1604.2399368465758
3211999.0,0.016338571906089783,1605.2394635983578
3213999.0,0.01630113087594509,1606.2389903501396
3215999.0,0.01632768101990223,1607.2385171019216
3217999.0,0.016287263482809067,1608.2380438537034
3219999.0,0.016298796981573105,1609.2375706054854
3221999.0,0.016300547868013382,1610.2370973572672
3223999.0,0.01630317233502865,1611.2366241090492
3225999.0,0.016300339251756668,1612.236150860831
3227999.0,0.01631910912692547,1613.235677612613
3229999.0,0.016320858150720596,1614.2352043643948
3231999.0,0.016292154788970947,1615.2347311161768
3233999.0,0.016357341781258583,1616.2342578679586
3235999.0,0.016280880197882652,1617.2337846197406
3237999.0,0.016354842111468315,1618.2333113715224
3239999.0,0.01634961925446987,1619.2328381233044
3241999.0,0.016338590532541275,1620.2323648750862
3243999.0,0.016327865421772003,1621.2318916268682
3245999.0,0.01629083976149559,1622.23141837865
3247999.0,0.016323799267411232,1623.230945130432
3249999.0,0.016301721334457397,1624.2304718822138
3251999.0,0.016329266130924225,1625.2299986339958
3253999.0,0.01632237620651722,1626.2295253857776
3255999.0,0.016286510974168777,1627.2290521375596
3257999.0,0.01629769243299961,1628.2285788893414
3259999.0,0.01629232056438923,1629.2281056411234
3261999.0,0.01629246212542057,1630.2276323929054
3263999.0,0.016315052285790443,1631.2271591446872
3265999.0,0.01629968173801899,1632.2266858964692
3267999.0,0.016316456720232964,1633.226212648251
3269999.0,0.016291899606585503,1634.225739400033
3271999.0,0.0163110438734293,1635.2252661518148
3273999.0,0.016309551894664764,1636.2247929035968
3275999.0,0.016292542219161987,1637.2243196553786
3277999.0,0.016292661428451538,1638.2238464071606
3279999.0,0.016330083832144737,1639.2233731589424
3281999.0,0.016296114772558212,1640.2228999107244
3283999.0,0.01628606580197811,1641.2224266625062
3285999.0,0.016325194388628006,1642.2219534142882
3287999.0,0.016286496073007584,1643.22148016607
3289999.0,0.016296228393912315,1644.221006917852
3291999.0,0.01630321890115738,1645.2205336696338
3293999.0,0.01631050743162632,1646.2200604214158
3295999.0,0.01631392352283001,1647.2195871731976
3297999.0,0.016291359439492226,1648.2191139249796
3299999.0,0.016291802749037743,1649.2186406767614
3301999.0,0.016287770122289658,1650.2181674285434
3303999.0,0.01631057821214199,1651.2176941803252
3305999.0,0.016299040988087654,1652.2172209321072
3307999.0,0.016300881281495094,1653.216747683889
3309999.0,0.016301216557621956,1654.216274435671
3311999.0,0.0162819754332304,1655.2158011874528
3313999.0,0.01631707139313221,1656.2153279392348
3315999.0,0.01631588116288185,1657.2148546910166
3317999.0,0.016296880319714546,1658.2143814427986
3319999.0,0.01628308743238449,1659.2139081945804
3321999.0,0.01628282479941845,1660.2134349463624
3323999.0,0.01628507301211357,1661.2129616981442
3325999.0,0.016283545643091202,1662.2124884499262
3327999.0,0.016292165964841843,1663.212015201708
3329999.0,0.016355358064174652,1664.21154195349
3331999.0,0.016272906213998795,1665.2110687052718
3333999.0,0.01630151830613613,1666.2105954570538
3335999.0,0.016281668096780777,1667.2101222088356
3337999.0,0.016293995082378387,1668.2096489606176
3339999.0,0.016297874972224236,1669.2091757123994
3341999.0,0.016281934455037117,1670.2087024641814
3343999.0,0.016281375661492348,1671.2082292159632
3345999.0,0.016294943168759346,1672.2077559677452
3347999.0,0.016278639435768127,1673.207282719527
3349999.0,0.016284726560115814,1674.206809471309
3351999.0,0.01630948856472969,1675.2063362230908
3353999.0,0.0163122545927763,1676.2058629748728
3355999.0,0.016285451129078865,1677.2053897266546
3357999.0,0.0162857323884964,1678.2049164784366
3359999.0,0.016300281509757042,1679.2044432302184
3361999.0,0.016289405524730682,1680.2039699820004
3363999.0,0.016292307525873184,1681.2034967337822
3365999.0,0.01630670577287674,1682.2030234855642
3367999.0,0.016281599178910255,1683.202550237346
3369999.0,0.01628868840634823,1684.202076989128
3371999.0,0.016284432262182236,1685.2016037409098
3373999.0,0.01627933233976364,1686.2011304926918
3375999.0,0.016290437430143356,1687.2006572444736
3377999.0,0.01627512089908123,1688.2001839962556
3379999.0,0.01627289690077305,1689.1997107480374
3381999.0,0.0162688996642828,1690.1992374998194
3383999.0,0.01631990075111389,1691.1987642516012
3385999.0,0.01628415286540985,1692.1982910033832
3387999.0,0.016315000131726265,1693.197817755165
3389999.0,0.016301555559039116,1694.197344506947
3391999.0,0.01629258133471012,1695.1968712587288
3393999.0,0.016295241191983223,1696.1963980105108
3395999.0,0.016316337510943413,1697.1959247622926
3397999.0,0.01627858355641365,1698.1954515140746
3399999.0,0.016306696459650993,1699.1949782658564
3401999.0,0.016280557960271835,1700.1945050176384
3403999.0,0.016290787607431412,1701.1940317694202
3405999.0,0.016311388462781906,1702.1935585212022
3407999.0,0.016288096085190773,1703.193085272984
3409999.0,0.01629233919084072,1704.192612024766
3411999.0,0.01629471220076084,1705.1921387765478
3413999.0,0.016289617866277695,1706.1916655283298
3415999.0,0.016305292025208473,1707.1911922801116
3417999.0,0.01628142036497593,1708.1907190318937
3419999.0,0.016338711604475975,1709.1902457836754
3421999.0,0.016278492286801338,1710.1897725354575
3423999.0,0.016299884766340256,1711.1892992872392
3425999.0,0.01628035493195057,1712.1888260390213
3427999.0,0.01630057394504547,1713.188352790803
3429999.0,0.016277378425002098,1714.187879542585
3431999.0,0.016283001750707626,1715.1874062943668
3433999.0,0.016275541856884956,1716.1869330461489
3435999.0,0.016278866678476334,1717.1864597979306
3437999.0,0.016271458938717842,1718.1859865497127
3439999.0,0.016359785571694374,1719.1855133014944
3441999.0,0.01628824695944786,1720.1850400532765
3443999.0,0.01631087437272072,1721.1845668050582
3445999.0,0.016287045553326607,1722.1840935568403
3447999.0,0.01628956012427807,1723.1836203086223
3449999.0,0.01627114601433277,1724.183147060404
3451999.0,0.01630275323987007,1725.182673812186
3453999.0,0.016292832791805267,1726.1822005639679
3455999.0,0.016276676207780838,1727.1817273157499
3457999.0,0.016301099210977554,1728.1812540675317
3459999.0,0.01627550646662712,1729.1807808193137
3461999.0,0.016302093863487244,1730.1803075710955
3463999.0,0.016269352287054062,1731.1798343228775
3465999.0,0.016302412375807762,1732.1793610746593
3467999.0,0.016283929347991943,1733.1788878264413
3469999.0,0.016278866678476334,1734.178414578223
3471999.0,0.016304124146699905,1735.177941330005
3473999.0,0.016276424750685692,1736.1774680817869
3475999.0,0.016277827322483063,1737.1769948335689
3477999.0,0.01626601256430149,1738.1765215853507
3479999.0,0.016284873709082603,1739.1760483371327
3481999.0,0.01628239080309868,1740.1755750889145
3483999.0,0.01627584546804428,1741.1751018406965
3485999.0,0.01627667061984539,1742.1746285924783
3487999.0,0.016281703487038612,1743.1741553442603
3489999.0,0.016281746327877045,1744.173682096042
3491999.0,0.01628006249666214,1745.173208847824
3493999.0,0.016322743147611618,1746.1727355996059
3495999.0,0.016279015690088272,1747.1722623513879
3497999.0,0.01629234477877617,1748.1717891031697
3499999.0,0.016330663114786148,1749.1713158549517
3501999.0,0.016310932114720345,1750.1708426067335
3503999.0,0.016286244615912437,1751.1703693585155
3505999.0,0.016270702704787254,1752.1698961102973
3507999.0,0.016288258135318756,1753.1694228620793
3509999.0,0.01627984829246998,1754.168949613861
3511999.0,0.016269037500023842,1755.168476365643
3513999.0,0.016297850757837296,1756.1680031174249
3515999.0,0.01628444530069828,1757.1675298692069
3517999.0,0.01629897765815258,1758.1670566209887
3519999.0,0.016281789168715477,1759.1665833727707
3521999.0,0.016272665932774544,1760.1661101245525
3523999.0,0.016298344358801842,1761.1656368763345
3525999.0,0.01627952978014946,1762.1651636281163
3527999.0,0.016267534345388412,1763.1646903798983
3529999.0,0.016300853341817856,1764.16421713168
3531999.0,0.01628866046667099,1765.163743883462
3533999.0,0.016268659383058548,1766.1632706352439
3535999.0,0.016278062015771866,1767.1627973870259
3537999.0,0.01627947948873043,1768.1623241388077
3539999.0,0.016285350546240807,1769.1618508905897
3541999.0,0.016269726678729057,1770.1613776423715
3543999.0,0.01630203053355217,1771.1609043941535
3545999.0,0.016276197507977486,1772.1604311459353
3547999.0,0.01627201959490776,1773.1599578977173
3549999.0,0.016288409009575844,1774.159484649499
3551999.0,0.01627163216471672,1775.159011401281
3553999.0,0.016300685703754425,1776.1585381530629
3555999.0,0.016281286254525185,1777.1580649048449
3557999.0,0.01627558283507824,1778.1575916566267
3559999.0,0.016282953321933746,1779.1571184084087
3561999.0,0.01627316139638424,1780.1566451601905
3563999.0,0.01626960188150406,1781.1561719119725
3565999.0,0.016277668997645378,1782.1556986637543
3567999.0,0.01627124287188053,1783.1552254155363
3569999.0,0.0162733756005764,1784.154752167318
3571999.0,0.01628647744655609,1785.1542789191
3573999.0,0.01627819798886776,1786.1538056708819
3575999.0,0.016276465728878975,1787.1533324226639
3577999.0,0.0162675641477108,1788.1528591744457
3579999.0,0.01628032885491848,1789.1523859262277
3581999.0,0.016272129490971565,1790.1519126780095
3583999.0,0.0162697471678257,1791.1514394297915
3585999.0,0.016272705048322678,1792.1509661815733
3587999.0,0.016297532245516777,1793.1504929333553
3589999.0,0.016286073252558708,1794.150019685137
3591999.0,0.01627216301858425,1795.149546436919
3593999.0,0.01626860909163952,1796.1490731887009
3595999.0,0.016289081424474716,1797.1485999404829
3597999.0,0.01627073436975479,1798.1481266922647
3599999.0,0.016274001449346542,1799.1476534440467
3601999.0,0.01627768576145172,1800.1471801958285
3603999.0,0.01629878394305706,1801.1467069476105
3605999.0,0.016270510852336884,1802.1462336993923
3607999.0,0.01627127081155777,1803.1457604511743
3609999.0,0.016271846368908882,1804.145287202956
3611999.0,0.016284555196762085,1805.144813954738
3613999.0,0.01627439446747303,1806.1443407065199
3615999.0,0.01626688614487648,1807.1438674583019
3617999.0,0.016277894377708435,1808.1433942100837
3619999.0,0.01626802422106266,1809.1429209618657
3621999.0,0.016270767897367477,1810.1424477136475
3623999.0,0.016270900145173073,1811.1419744654295
3625999.0,0.01627570576965809,1812.1415012172113
3627999.0,0.01628122478723526,1813.1410279689933
3629999.0,0.01627262867987156,1814.140554720775
3631999.0,0.016271226108074188,1815.140081472557
3633999.0,0.016274405643343925,1816.139608224339
3635999.0,0.016270816326141357,1817.1391349761209
3637999.0,0.01629011146724224,1818.138661727903
3639999.0,0.016277916729450226,1819.1381884796847
3641999.0,0.01626533828675747,1820.1377152314667
3643999.0,0.016277285292744637,1821.1372419832485
3645999.0,0.016266299411654472,1822.1367687350305
3647999.0,0.01627674326300621,1823.1362954868123
3649999.0,0.016285475343465805,1824.1358222385943
3651999.0,0.01626569963991642,1825.135348990376
3653999.0,0.016267724335193634,1826.134875742158
3655999.0,0.016272202134132385,1827.13440249394
3657999.0,0.016269003972411156,1828.133929245722
3659999.0,0.016267994418740273,1829.1334559975037
3661999.0,0.016273953020572662,1830.1329827492857
3663999.0,0.016264844685792923,1831.1325095010675
3665999.0,0.016272475942969322,1832.1320362528495
3667999.0,0.016276096925139427,1833.1315630046313
3669999.0,0.016285553574562073,1834.1310897564133
3671999.0,0.016269823536276817,1835.130616508195
3673999.0,0.01627972349524498,1836.130143259977
3675999.0,0.01626965031027794,1837.129670011759
3677999.0,0.01628432795405388,1838.129196763541
3679999.0,0.016273055225610733,1839.1287235153227
3681999.0,0.016265245154500008,1840.1282502671047
3683999.0,0.0162829477339983,1841.1277770188865
3685999.0,0.016270872205495834,1842.1273037706685
3687999.0,0.016281917691230774,1843.1268305224503
3689999.0,0.016267135739326477,1844.1263572742323
3691999.0,0.01627817563712597,1845.125884026014
3693999.0,0.016266416758298874,1846.125410777796
3695999.0,0.016271140426397324,1847.124937529578
3697999.0,0.016276584938168526,1848.12446428136
3699999.0,0.016274280846118927,1849.1239910331417
3701999.0,0.016265012323856354,1850.1235177849237
3703999.0,0.016270246356725693,1851.1230445367055
3705999.0,0.01629050448536873,1852.1225712884875
3707999.0,0.01626933552324772,1853.1220980402693
3709999.0,0.01629318669438362,1854.1216247920513
3711999.0,0.01629514805972576,1855.121151543833
3713999.0,0.01627325266599655,1856.120678295615
3715999.0,0.01626746542751789,1857.120205047397
3717999.0,0.016271322965621948,1858.119731799179
3719999.0,0.01627393811941147,1859.1192585509607
3721999.0,0.01627085730433464,1860.1187853027427
3723999.0,0.016273925080895424,1861.1183120545245
3725999.0,0.016277024522423744,1862.1178388063065
3727999.0,0.016283130273222923,1863.1173655580883
3729999.0,0.01626904308795929,1864.1168923098703
3731999.0,0.016307970508933067,1865.116419061652
3733999.0,0.016273103654384613,1866.115945813434
3735999.0,0.016268514096736908,1867.115472565216
3737999.0,0.01626407727599144,1868.114999316998
3739999.0,0.016281018033623695,1869.1145260687797
3741999.0,0.016272369772195816,1870.1140528205617
3743999.0,0.0162664707750082,1871.1135795723435
3745999.0,0.01627383939921856,1872.1131063241255
3747999.0,0.016263986006379128,1873.1126330759073
3749999.0,0.01626351661980152,1874.1121598276893
3751999.0,0.016266845166683197,1875.111686579471
3753999.0,0.016272546723484993,1876.111213331253
3755999.0,0.016268722712993622,1877.110740083035
3757999.0,0.016266630962491035,1878.110266834817
3759999.0,0.016274219378829002,1879.1097935865987
3761999.0,0.016269974410533905,1880.1093203383807
3763999.0,0.016269000247120857,1881.1088470901625
3765999.0,0.016271281987428665,1882.1083738419445
3767999.0,0.01626463234424591,1883.1079005937263
3769999.0,0.016271810978651047,1884.1074273455083
3771999.0,0.016267841681838036,1885.10695409729
3773999.0,0.01626817137002945,1886.106480849072
3775999.0,0.01627151109278202,1887.106007600854
3777999.0,0.016268106177449226,1888.105534352636
3779999.0,0.016262436285614967,1889.1050611044177
3781999.0,0.0162659902125597,1890.1045878561997
3783999.0,0.016264818608760834,1891.1041146079815
3785999.0,0.01627151109278202,1892.1036413597635
3787999.0,0.0162617489695549,1893.1031681115453
3789999.0,0.0162642989307642,1894.1026948633273
3791999.0,0.01627122052013874,1895.102221615109
3793999.0,0.01628872938454151,1896.1017483668911
3795999.0,0.01627369038760662,1897.101275118673
3797999.0,0.016275761649012566,1898.100801870455
3799999.0,0.01628895103931427,1899.1003286222367
3801999.0,0.01629364676773548,1900.0998553740187
3803999.0,0.016264045611023903,1901.0993821258005
3805999.0,0.016268962994217873,1902.0989088775825
3807999.0,0.01626647636294365,1903.0984356293643
3809999.0,0.016273362562060356,1904.0979623811463
3811999.0,0.01628471352159977,1905.097489132928
3813999.0,0.016269683837890625,1906.0970158847101
3815999.0,0.016265012323856354,1907.096542636492
3817999.0,0.016262054443359375,1908.096069388274
3819999.0,0.016276979818940163,1909.095596140056
3821999.0,0.016271358355879784,1910.0951228918377
3823999.0,0.016267776489257812,1911.0946496436197
3825999.0,0.0162652600556612,1912.0941763954015
3827999.0,0.016262954100966454,1913.0937031471835
3829999.0,0.01626194640994072,1914.0932298989653
3831999.0,0.016266733407974243,1915.0927566507473
3833999.0,0.01626906730234623,1916.0922834025291
3835999.0,0.016278063878417015,1917.0918101543111
3837999.0,0.016264522448182106,1918.091336906093
3839999.0,0.016270773485302925,1919.090863657875
3841999.0,0.016267159953713417,1920.0903904096567
3843999.0,0.01625961810350418,1921.0899171614387
3845999.0,0.0162656232714653,1922.0894439132205
3847999.0,0.016270805150270462,1923.0889706650025
3849999.0,0.016265030950307846,1924.0884974167843
3851999.0,0.016267938539385796,1925.0880241685663
3853999.0,0.016265856102108955,1926.0875509203481
3855999.0,0.016273269429802895,1927.0870776721301
3857999.0,0.016265379264950752,1928.086604423912
3859999.0,0.016264047473669052,1929.086131175694
3861999.0,0.01627424731850624,1930.0856579274757
3863999.0,0.016263198107481003,1931.0851846792577
3865999.0,0.0162649005651474,1932.0847114310395
3867999.0,0.01628119871020317,1933.0842381828215
3869999.0,0.01627410016953945,1934.0837649346033
3871999.0,0.016268983483314514,1935.0832916863853
3873999.0,0.016271259635686874,1936.0828184381671
3875999.0,0.016292313113808632,1937.0823451899491
3877999.0,0.016270682215690613,1938.081871941731
3879999.0,0.016268160194158554,1939.081398693513
3881999.0,0.016263065859675407,1940.0809254452947
3883999.0,0.016264157369732857,1941.0804521970767
3885999.0,0.01626584678888321,1942.0799789488585
3887999.0,0.01626221463084221,1943.0795057006405
3889999.0,0.016261026263237,1944.0790324524223
3891999.0,0.016270486637949944,1945.0785592042043
3893999.0,0.016263414174318314,1946.0780859559861
3895999.0,0.016268126666545868,1947.0776127077681
3897999.0,0.01626109704375267,1948.07713945955
3899999.0,0.016279637813568115,1949.076666211332
3901999.0,0.016291160136461258,1950.0761929631137
3903999.0,0.016270330175757408,1951.0757197148957
3905999.0,0.016268344596028328,1952.0752464666775
3907999.0,0.016266658902168274,1953.0747732184595
3909999.0,0.016273250803351402,1954.0742999702413
3911999.0,0.016266321763396263,1955.0738267220233
3913999.0,0.016264790669083595,1956.0733534738051
3915999.0,0.0162641778588295,1957.0728802255871
3917999.0,0.01627248339354992,1958.072406977369
3919999.0,0.016268866136670113,1959.071933729151
3921999.0,0.016266658902168274,1960.0714604809327
3923999.0,0.016266513615846634,1961.0709872327147
3925999.0,0.016263803467154503,1962.0705139844965
3927999.0,0.016269443556666374,1963.0700407362785
3929999.0,0.016263002529740334,1964.0695674880603
3931999.0,0.016263967379927635,1965.0690942398423
3933999.0,0.016266511753201485,1966.0686209916241
3935999.0,0.01626792550086975,1967.0681477434061
3937999.0,0.01627497747540474,1968.067674495188
3939999.0,0.01627338118851185,1969.06720124697
3941999.0,0.01626744493842125,1970.0667279987517
3943999.0,0.0162669587880373,1971.0662547505337
3945999.0,0.016260994598269463,1972.0657815023155
3947999.0,0.0162655096501112,1973.0653082540975
3949999.0,0.01626051589846611,1974.0648350058793
3951999.0,0.016261955723166466,1975.0643617576613
3953999.0,0.016264021396636963,1976.0638885094431
3955999.0,0.01626822166144848,1977.0634152612251
3957999.0,0.016268258914351463,1978.062942013007
3959999.0,0.016276421025395393,1979.062468764789
3961999.0,0.0162628423422575,1980.0619955165707
3963999.0,0.01626339927315712,1981.0615222683527
3965999.0,0.016274133697152138,1982.0610490201345
3967999.0,0.016260601580142975,1983.0605757719165
3969999.0,0.016271792352199554,1984.0601025236983
3971999.0,0.016261503100395203,1985.0596292754803
3973999.0,0.016267135739326477,1986.0591560272621
3975999.0,0.01625966653227806,1987.0586827790441
3977999.0,0.016260158270597458,1988.058209530826
3979999.0,0.01626335270702839,1989.057736282608
3981999.0,0.01626593992114067,1990.0572630343897
3983999.0,0.016269491985440254,1991.0567897861717
3985999.0,0.016266455873847008,1992.0563165379535
3987999.0,0.0162651464343071,1993.0558432897355
3989999.0,0.016261644661426544,1994.0553700415173
3991999.0,0.016274375841021538,1995.0548967932993
3993999.0,0.01626252382993698,1996.0544235450811
3995999.0,0.016275038942694664,1997.0539502968631
3997999.0,0.016266020014882088,1998.053477048645
3999999.0,0.016261456534266472,1999.053003800427
4001999.0,0.016258997842669487,2000.0525305522087
4003999.0,0.01626812480390072,2001.0520573039908
4005999.0,0.016260933130979538,2002.0515840557725
4007999.0,0.016266116872429848,2003.0511108075546
4009999.0,0.016278265044093132,2004.0506375593366
4011999.0,0.016261901706457138,2005.0501643111184
4013999.0,0.01625969260931015,2006.0496910629004
4015999.0,0.016260819509625435,2007.0492178146822
4017999.0,0.016269024461507797,2008.0487445664642
4019999.0,0.016267288476228714,2009.048271318246
4021999.0,0.01626017317175865,2010.047798070028
4023999.0,0.016256535425782204,2011.0473248218098
4025999.0,0.016260894015431404,2012.0468515735918
4027999.0,0.016259847208857536,2013.0463783253736
4029999.0,0.01626879908144474,2014.0459050771556
4031999.0,0.01626059226691723,2015.0454318289374
4033999.0,0.016262056306004524,2016.0449585807194
4035999.0,0.016263708472251892,2017.0444853325012
4037999.0,0.01626233570277691,2018.0440120842832
4039999.0,0.01626516692340374,2019.043538836065
4041999.0,0.016261858865618706,2020.043065587847
4043999.0,0.01626613922417164,2021.0425923396288
4045999.0,0.01626185141503811,2022.0421190914108
4047999.0,0.016260812059044838,2023.0416458431926
4049999.0,0.01626131497323513,2024.0411725949746
4051999.0,0.01626247726380825,2025.0406993467564
4053999.0,0.01626412384212017,2026.0402260985384
4055999.0,0.01625986397266388,2027.0397528503202
4057999.0,0.01626448705792427,2028.0392796021022
4059999.0,0.01626831851899624,2029.038806353884
4061999.0,0.016264421865344048,2030.038333105666
4063999.0,0.016263410449028015,2031.0378598574478
4065999.0,0.01626025326550007,2032.0373866092298
4067999.0,0.016268888488411903,2033.0369133610116
4069999.0,0.0162626001983881,2034.0364401127936
4071999.0,0.01626242883503437,2035.0359668645754
4073999.0,0.016261011362075806,2036.0354936163574
4075999.0,0.01626187190413475,2037.0350203681392
4077999.0,0.016260087490081787,2038.0345471199212
4079999.0,0.016261592507362366,2039.034073871703
4081999.0,0.01626051776111126,2040.033600623485
4083999.0,0.016265012323856354,2041.0331273752668
4085999.0,0.016274485737085342,2042.0326541270488
4087999.0,0.016260799020528793,2043.0321808788306
4089999.0,0.016261951997876167,2044.0317076306126
4091999.0,0.016261203214526176,2045.0312343823944
4093999.0,0.016262277960777283,2046.0307611341764
4095999.0,0.0162600539624691,2047.0302878859582
4097999.0,0.016258716583251953,2048.02981463774
4099999.0,0.01625959947705269,2049.029341389522
4101999.0,0.01626201719045639,2050.028868141304
4103999.0,0.01625939831137657,2051.028394893086
4105999.0,0.016265390440821648,2052.0279216448675
4107999.0,0.016260765492916107,2053.0274483966496
4109999.0,0.016261255368590355,2054.0269751484316
4111999.0,0.016260018572211266,2055.0265019002136
4113999.0,0.016258981078863144,2056.026028651995
4115999.0,0.016261346638202667,2057.025555403777
4117999.0,0.016265613958239555,2058.025082155559
4119999.0,0.01626090705394745,2059.024608907341
4121999.0,0.01626722887158394,2060.0241356591227
4123999.0,0.01626327820122242,2061.0236624109048
4125999.0,0.01626366190612316,2062.023189162687
4127999.0,0.016261069104075432,2063.022715914469
4129999.0,0.016259003430604935,2064.0222426662503
4131999.0,0.01626165583729744,2065.0217694180324
4133999.0,0.016263218596577644,2066.0212961698144
4135999.0,0.01626073569059372,2067.0208229215964
4137999.0,0.016266224905848503,2068.020349673378
4139999.0,0.016262343153357506,2069.01987642516
4141999.0,0.016260556876659393,2070.019403176942
4143999.0,0.016263766214251518,2071.018929928724
4145999.0,0.016269315034151077,2072.0184566805056
4147999.0,0.016261866316199303,2073.0179834322876
4149999.0,0.01626005209982395,2074.0175101840696
4151999.0,0.016261035576462746,2075.0170369358516
4153999.0,0.01625864952802658,2076.016563687633
4155999.0,0.01625940203666687,2077.016090439415
4157999.0,0.016260454431176186,2078.015617191197
4159999.0,0.016258858144283295,2079.015143942979
4161999.0,0.01626642607152462,2080.0146706947608
4163999.0,0.01626073569059372,2081.0141974465428
4165999.0,0.016263063997030258,2082.013724198325
4167999.0,0.016261709854006767,2083.013250950107
4169999.0,0.016259992495179176,2084.0127777018884
4171999.0,0.016258416697382927,2085.0123044536704
4173999.0,0.016262711957097054,2086.0118312054524
4175999.0,0.01625986397266388,2087.0113579572344
4177999.0,0.016259249299764633,2088.010884709016
4179999.0,0.01626271940767765,2089.010411460798
4181999.0,0.01626838743686676,2090.00993821258
4183999.0,0.01625782623887062,2091.009464964362
4185999.0,0.016257435083389282,2092.0089917161436
4187999.0,0.016259975731372833,2093.0085184679256
4189999.0,0.016261812299489975,2094.0080452197076
4191999.0,0.016263345256447792,2095.0075719714896
4193999.0,0.016258805990219116,2096.0070987232716
4195999.0,0.016260122880339622,2097.006625475053
4197999.0,0.016258003190159798,2098.006152226835
4199999.0,0.016259465366601944,2099.005678978617
4201999.0,0.01626194827258587,2100.005205730399
4203999.0,0.01625894010066986,2101.0047324821808
4205999.0,0.016260862350463867,2102.004259233963
4207999.0,0.01626366563141346,2103.003785985745
4209999.0,0.01626855507493019,2104.003312737527
4211999.0,0.01625756546854973,2105.0028394893084
4213999.0,0.0162587258964777,2106.0023662410904
4215999.0,0.016262145712971687,2107.0018929928724
4217999.0,0.016259627416729927,2108.0014197446544
4219999.0,0.016260825097560883,2109.000946496436
4221999.0,0.016261396929621696,2110.000473248218
4223999.0,0.016259856522083282,2111.0


==> data/training_decay-inv_RTE/iaenet.csv <==
step,value,epoch
1999.0,0.6066663861274719,0.9980210544670625
3999.0,0.605712354183197,1.996541369091437
5999.0,0.6067502498626709,2.9950616837158117
7999.0,0.6087362766265869,3.9935819983401863
9999.0,0.6050361394882202,4.992102312964561
11999.0,0.605546236038208,5.990622627588936
13999.0,0.6046810150146484,6.98914294221331
15999.0,0.6046077013015747,7.987663256837685
17999.0,0.60402512550354,8.98618357146206
19999.0,0.6041603684425354,9.984703886086434
21999.0,0.6041566729545593,10.98322420071081
23999.0,0.6039575934410095,11.981744515335183
25999.0,0.6036108136177063,12.980264829959559
27999.0,0.60358065366745,13.978785144583933
29999.0,0.6038058996200562,14.977305459208308
31999.0,0.6036578416824341,15.975825773832682
33999.0,0.6035656332969666,16.974346088457057
35999.0,0.6023886799812317,17.972866403081433
37999.0,0.599957287311554,18.971386717705805
39999.0,0.5682874321937561,19.96990703233018
41999.0,0.39242106676101685,20.968427346954556
43999.0,0.35930466651916504,21.96694766157893
45999.0,0.3402138650417328,22.965467976203303
47999.0,0.3593790531158447,23.96398829082768
49999.0,0.2746182382106781,24.962508605452054
51999.0,0.20571088790893555,25.96102892007643
53999.0,0.18664810061454773,26.959549234700802
55999.0,0.1435074657201767,27.958069549325177
57999.0,0.15210279822349548,28.956589863949553
59999.0,0.13647699356079102,29.95511017857393
61999.0,0.17467434704303741,30.9536304931983
63999.0,0.12259314954280853,31.952150807822676
65999.0,0.1452481597661972,32.95067112244705
67999.0,0.12866701185703278,33.94919143707143
69999.0,0.09646351635456085,34.9477117516958
71999.0,0.18204458057880402,35.94623206632018
73999.0,0.1020672619342804,36.94475238094455
75999.0,0.1211199164390564,37.94327269556892
77999.0,0.10346385091543198,38.9417930101933
79999.0,0.13132219016551971,39.94031332481767
81999.0,0.09060493111610413,40.93883363944205
83999.0,0.09648022800683975,41.937353954066424
85999.0,0.13139145076274872,42.935874268690796
87999.0,0.14417590200901031,43.934394583315175
89999.0,0.08560483157634735,44.93291489793955
91999.0,0.3248547613620758,45.93143521256392
93999.0,0.08198539167642593,46.9299555271883
95999.0,0.10178444534540176,47.92847584181267
97999.0,0.10853812843561172,48.92699615643705
99999.0,0.10101417452096939,49.92551647106142
101999.0,0.08520960807800293,50.92403678568579
103999.0,0.0957757979631424,51.92255710031017
105999.0,0.0871644988656044,52.921077414934544
107999.0,0.10562442243099213,53.919597729558916
109999.0,0.1397697627544403,54.918118044183295
111999.0,0.09275347739458084,55.91663835880767
113999.0,0.11357593536376953,56.915158673432046
115999.0,0.11242058128118515,57.91367898805642
117999.0,0.10304418206214905,58.91219930268079
119999.0,0.10903322696685791,59.91071961730517
121999.0,0.09483091533184052,60.90923993192954
123999.0,0.0913890153169632,61.90776024655391
125999.0,0.06364753097295761,62.90628056117829
127999.0,0.08661170303821564,63.904800875802664
129999.0,0.06690452992916107,64.90332119042704
131999.0,0.055055830627679825,65.90184150505141
133999.0,0.07054860144853592,66.9003618196758
135999.0,0.0934065505862236,67.89888213430017
137999.0,0.12323565036058426,68.89740244892454
139999.0,0.10533373057842255,69.89592276354891
141999.0,0.07782070338726044,70.89444307817328
143999.0,0.0692283883690834,71.89296339279767
145999.0,0.06410323828458786,72.89148370742204
147999.0,0.06918574869632721,73.89000402204641
149999.0,0.07533571869134903,74.88852433667078
151999.0,0.07155594229698181,75.88704465129516
153999.0,0.11091302335262299,76.88556496591954
155999.0,0.093997061252594,77.88408528054391
157999.0,0.08408965915441513,78.88260559516829
159999.0,0.07135599106550217,79.88112590979266
161999.0,0.06736133247613907,80.87964622441703
163999.0,0.07514249533414841,81.87816653904142
165999.0,0.08463907986879349,82.87668685366579
167999.0,0.06076449528336525,83.87520716829016
169999.0,0.05784285068511963,84.87372748291453
171999.0,0.08884627372026443,85.8722477975389
173999.0,0.08169052749872208,86.87076811216328
175999.0,0.10800839215517044,87.86928842678766
177999.0,0.0554649755358696,88.86780874141203
179999.0,0.05490201339125633,89.8663290560364
181999.0,0.07823240756988525,90.86484937066078
183999.0,0.06103918328881264,91.86336968528515
185999.0,0.06820355355739594,92.86188999990954
187999.0,0.11280642449855804,93.86041031453391
189999.0,0.08874307572841644,94.85893062915828
191999.0,0.07272969186306,95.85745094378265
193999.0,0.045358821749687195,96.85597125840702
195999.0,0.056418366730213165,97.85449157303141
197999.0,0.044583212584257126,98.85301188765578
199999.0,0.05416058748960495,99.85153220228015
201999.0,0.062165871262550354,100.85005251690453
203999.0,0.08552668988704681,101.8485728315289
205999.0,0.056541308760643005,102.84709314615327
207999.0,0.04554016888141632,103.84561346077766
209999.0,0.05819248408079147,104.84413377540203
211999.0,0.06243565306067467,105.8426540900264
213999.0,0.05400839075446129,106.84117440465077
215999.0,0.06830637156963348,107.83969471927514
217999.0,0.056270599365234375,108.83821503389953
219999.0,0.05192512273788452,109.8367353485239
221999.0,0.061528101563453674,110.83525566314827
223999.0,0.09845583885908127,111.83377597777265
225999.0,0.047687042504549026,112.83229629239702
227999.0,0.06776342540979385,113.8308166070214
229999.0,0.06357441842556,114.82933692164578
231999.0,0.03983170539140701,115.82785723627015
233999.0,0.07280413806438446,116.82637755089452
235999.0,0.07897570729255676,117.82489786551889
237999.0,0.11160441488027573,118.82341818014326
239999.0,0.0873584970831871,119.82193849476765
241999.0,0.060364268720149994,120.82045880939202
243999.0,0.055172041058540344,121.8189791240164
245999.0,0.049998898059129715,122.81749943864077
247999.0,0.049720149487257004,123.81601975326514
249999.0,0.09906631708145142,124.81454006788952
251999.0,0.05528026446700096,125.8130603825139
253999.0,0.05072415992617607,126.81158069713827
255999.0,0.05481131747364998,127.81010101176264
257999.0,0.05301160737872124,128.80862132638703
259999.0,0.05889866501092911,129.80714164101138
261999.0,0.049765560775995255,130.80566195563577
263999.0,0.04705525562167168,131.80418227026013
265999.0,0.04211119934916496,132.8027025848845
267999.0,0.04481876268982887,133.8012228995089
269999.0,0.05642380192875862,134.79974321413326
271999.0,0.07244887202978134,135.79826352875764
273999.0,0.05903800204396248,136.796783843382
275999.0,0.05062345042824745,137.7953041580064
277999.0,0.05914686620235443,138.79382447263077
279999.0,0.04733749106526375,139.79234478725513
281999.0,0.04713072255253792,140.79086510187952
283999.0,0.08021336793899536,141.78938541650388
285999.0,0.07020383328199387,142.78790573112826
287999.0,0.06630218774080276,143.78642604575265
289999.0,0.04691570997238159,144.784946360377
291999.0,0.032801248133182526,145.7834666750014
293999.0,0.0663900151848793,146.78198698962575
295999.0,0.08942429721355438,147.78050730425014
297999.0,0.03916066512465477,148.77902761887452
299999.0,0.08013054728507996,149.77754793349888
301999.0,0.06121401488780975,150.77606824812327
303999.0,0.05959860235452652,151.77458856274762
305999.0,0.07186724990606308,152.773108877372
307999.0,0.08126126229763031,153.7716291919964
309999.0,0.045863017439842224,154.77014950662075
311999.0,0.03395569324493408,155.76866982124514
313999.0,0.052344102412462234,156.7671901358695
315999.0,0.04820818081498146,157.76571045049388
317999.0,0.06535688042640686,158.76423076511827
319999.0,0.06195453554391861,159.76275107974263
321999.0,0.05876442790031433,160.76127139436701
323999.0,0.054638300091028214,161.75979170899137
325999.0,0.06705998629331589,162.75831202361576
327999.0,0.0622895285487175,163.75683233824014
329999.0,0.03507448360323906,164.7553526528645
331999.0,0.04902982339262962,165.7538729674889
333999.0,0.04583001509308815,166.75239328211325
335999.0,0.0467093251645565,167.75091359673763
337999.0,0.047294192016124725,168.749433911362
339999.0,0.03449944779276848,169.74795422598638
341999.0,0.037646036595106125,170.74647454061076
343999.0,0.0371231734752655,171.74499485523512
345999.0,0.03562585264444351,172.7435151698595
347999.0,0.039208780974149704,173.74203548448386
349999.0,0.033397480845451355,174.74055579910825
351999.0,0.03283817321062088,175.73907611373264
353999.0,0.049863945692777634,176.737596428357
355999.0,0.05373673886060715,177.73611674298138
357999.0,0.05558142438530922,178.73463705760574
359999.0,0.058446142822504044,179.73315737223012
361999.0,0.0358332097530365,180.7316776868545
363999.0,0.04745158553123474,181.73019800147887
365999.0,0.09431008249521255,182.72871831610325
367999.0,0.03985577076673508,183.7272386307276
369999.0,0.036325130611658096,184.725758945352
371999.0,0.03928500413894653,185.72427925997638
373999.0,0.06166475638747215,186.72279957460074
375999.0,0.03263511136174202,187.72131988922513
377999.0,0.04239377751946449,188.7198402038495
379999.0,0.03344690799713135,189.71836051847387
381999.0,0.035522811114788055,190.71688083309826
383999.0,0.046475913375616074,191.71540114772262
385999.0,0.033420003950595856,192.713921462347
387999.0,0.03470751270651817,193.71244177697136
389999.0,0.030655117705464363,194.71096209159575
391999.0,0.05342802032828331,195.70948240622013
393999.0,0.05374670401215553,196.7080027208445
395999.0,0.04813925921916962,197.70652303546888
397999.0,0.03010113164782524,198.70504335009323
399999.0,0.034017857164144516,199.70356366471762
401999.0,0.0487988106906414,200.702083979342
403999.0,0.04153290018439293,201.70060429396636
405999.0,0.061742305755615234,202.69912460859075
407999.0,0.04087977111339569,203.6976449232151
409999.0,0.03028814122080803,204.6961652378395
411999.0,0.04540194198489189,205.69468555246385
413999.0,0.03250997141003609,206.69320586708824
415999.0,0.05534951388835907,207.69172618171262
417999.0,0.02971102111041546,208.69024649633698
419999.0,0.07336913049221039,209.68876681096137
421999.0,0.054161638021469116,210.68728712558573
423999.0,0.03675975650548935,211.6858074402101
425999.0,0.03837263584136963,212.6843277548345
427999.0,0.03319999948143959,213.68284806945886
429999.0,0.050664253532886505,214.68136838408324
431999.0,0.03912792354822159,215.6798886987076
433999.0,0.0378289595246315,216.678409013332
435999.0,0.03565888851881027,217.67692932795637
437999.0,0.073463574051857,218.67544964258073
439999.0,0.030852751806378365,219.67396995720512
441999.0,0.0635940209031105,220.67249027182947
443999.0,0.04885455220937729,221.67101058645386
445999.0,0.040315162390470505,222.66953090107825
447999.0,0.03364688158035278,223.6680512157026
449999.0,0.038848284631967545,224.666571530327
451999.0,0.05426304414868355,225.66509184495135
453999.0,0.04152911528944969,226.66361215957573
455999.0,0.031351238489151,227.66213247420012
457999.0,0.05410553887486458,228.66065278882448
459999.0,0.041001658886671066,229.65917310344886
461999.0,0.03028681129217148,230.65769341807322
463999.0,0.06021280959248543,231.6562137326976
465999.0,0.03660724312067032,232.654734047322
467999.0,0.04559105262160301,233.65325436194635
469999.0,0.05258208513259888,234.65177467657074
471999.0,0.05909395590424538,235.6502949911951
473999.0,0.04726279526948929,236.64881530581948
475999.0,0.03454003110527992,237.64733562044387
477999.0,0.03297858312726021,238.64585593506823
479999.0,0.051023852080106735,239.6443762496926
481999.0,0.044917382299900055,240.64289656431697
483999.0,0.04882492497563362,241.64141687894136
485999.0,0.038710568100214005,242.63993719356571
487999.0,0.02702489122748375,243.6384575081901
489999.0,0.06729499250650406,244.6369778228145
491999.0,0.03459861874580383,245.63549813743884
493999.0,0.033457133919000626,246.63401845206323
495999.0,0.0796051025390625,247.6325387666876
497999.0,0.037258394062519073,248.63105908131197
499999.0,0.03414052724838257,249.62957939593636
501999.0,0.032936517149209976,250.62809971056072
503999.0,0.027802636846899986,251.6266200251851
505999.0,0.026771649718284607,252.62514033980946
507999.0,0.042360518127679825,253.62366065443385
509999.0,0.03145625814795494,254.62218096905823
511999.0,0.03763400763273239,255.6207012836826
513999.0,0.045126479119062424,256.619221598307
515999.0,0.03323204442858696,257.61774191293136
517999.0,0.030349960550665855,258.6162622275557
519999.0,0.031617533415555954,259.6147825421801
521999.0,0.034079186618328094,260.61330285680447
523999.0,0.04966648668050766,261.61182317142885
525999.0,0.03528394177556038,262.61034348605324
527999.0,0.026035821065306664,263.60886380067757
529999.0,0.037820570170879364,264.60738411530195
531999.0,0.02995961904525757,265.60590442992634
533999.0,0.02771035023033619,266.6044247445507
535999.0,0.037182483822107315,267.6029450591751
537999.0,0.049428317695856094,268.60146537379944
539999.0,0.032761845737695694,269.5999856884238
541999.0,0.03843281790614128,270.5985060030482
543999.0,0.030118998140096664,271.5970263176726
545999.0,0.034323785454034805,272.595546632297
547999.0,0.03157704323530197,273.5940669469213
549999.0,0.03662686049938202,274.5925872615457
551999.0,0.037076435983181,275.5911075761701
553999.0,0.033311158418655396,276.5896278907945
555999.0,0.030429119244217873,277.58814820541886
557999.0,0.028856482356786728,278.5866685200432
559999.0,0.06584949046373367,279.5851888346676
561999.0,0.030010510236024857,280.58370914929196
563999.0,0.03449429199099541,281.58222946391635
565999.0,0.029500747099518776,282.58074977854073
567999.0,0.032269325107336044,283.57927009316506
569999.0,0.03996580094099045,284.57779040778945
571999.0,0.036312270909547806,285.57631072241384
573999.0,0.02854628674685955,286.5748310370382
575999.0,0.030774306505918503,287.5733513516626
577999.0,0.044864553958177567,288.57187166628694
579999.0,0.035957224667072296,289.5703919809113
581999.0,0.06693746149539948,290.5689122955357
583999.0,0.03318531811237335,291.5674326101601
585999.0,0.027327116578817368,292.5659529247845
587999.0,0.02997761219739914,293.5644732394088
589999.0,0.03720861300826073,294.5629935540332
591999.0,0.031277019530534744,295.5615138686576
593999.0,0.025901086628437042,296.56003418328197
595999.0,0.0365641824901104,297.55855449790636
597999.0,0.03717052936553955,298.5570748125307
599999.0,0.036413487046957016,299.5555951271551
601999.0,0.026777317747473717,300.55411544177946
603999.0,0.029513390734791756,301.55263575640384
605999.0,0.028418559581041336,302.55115607102823
607999.0,0.03741035237908363,303.54967638565256
609999.0,0.028169015422463417,304.54819670027695
611999.0,0.030264882370829582,305.54671701490133
613999.0,0.029975302517414093,306.5452373295257
615999.0,0.034551240503787994,307.5437576441501
617999.0,0.02962559275329113,308.54227795877443
619999.0,0.03974003717303276,309.5407982733988
621999.0,0.026493893936276436,310.5393185880232
623999.0,0.051909737288951874,311.5378389026476
625999.0,0.03407150134444237,312.536359217272
627999.0,0.030482154339551926,313.5348795318963
629999.0,0.03010566346347332,314.5333998465207
631999.0,0.02715824544429779,315.5319201611451
633999.0,0.027272170409560204,316.53044047576947
635999.0,0.0481598787009716,317.52896079039385
637999.0,0.026416895911097527,318.5274811050182
639999.0,0.030442142859101295,319.52600141964257
641999.0,0.0312331672757864,320.52452173426695
643999.0,0.032825663685798645,321.52304204889134
645999.0,0.029222389683127403,322.5215623635157
647999.0,0.03145429864525795,323.52008267814006
649999.0,0.0346844308078289,324.51860299276444
651999.0,0.029871396720409393,325.51712330738883
653999.0,0.027673106640577316,326.5156436220132
655999.0,0.02704361267387867,327.5141639366376
657999.0,0.030291758477687836,328.51268425126193
659999.0,0.026468835771083832,329.5112045658863
661999.0,0.025885095819830894,330.5097248805107
663999.0,0.026889100670814514,331.5082451951351
665999.0,0.03851336985826492,332.5067655097594
667999.0,0.02735298126935959,333.5052858243838
669999.0,0.052218202501535416,334.5038061390082
671999.0,0.025846054777503014,335.5023264536326
673999.0,0.03372735157608986,336.50084676825696
675999.0,0.024779604747891426,337.4993670828813
677999.0,0.0467798225581646,338.4978873975057
679999.0,0.026521749794483185,339.49640771213006
681999.0,0.025343364104628563,340.49492802675445
683999.0,0.02965676598250866,341.49344834137884
685999.0,0.027330687269568443,342.49196865600317
687999.0,0.027801653370261192,343.49048897062755
689999.0,0.027503177523612976,344.48900928525194
691999.0,0.027070380747318268,345.4875295998763
693999.0,0.025269316509366035,346.4860499145007
695999.0,0.032709524035453796,347.48457022912504
697999.0,0.025349430739879608,348.4830905437494
699999.0,0.029572857543826103,349.4816108583738
701999.0,0.03924600034952164,350.4801311729982
703999.0,0.025870423763990402,351.4786514876226
705999.0,0.03041463904082775,352.4771718022469
707999.0,0.03226747736334801,353.4756921168713
709999.0,0.03499477356672287,354.4742124314957
711999.0,0.027459505945444107,355.4727327461201
713999.0,0.02961939387023449,356.47125306074446
715999.0,0.026410989463329315,357.4697733753688
717999.0,0.0284588523209095,358.4682936899932
719999.0,0.02995716780424118,359.46681400461756
721999.0,0.03128105401992798,360.46533431924195
723999.0,0.028571851551532745,361.46385463386633
725999.0,0.028592316433787346,362.46237494849066
727999.0,0.03622386232018471,363.46089526311505
729999.0,0.06704524159431458,364.45941557773943
731999.0,0.031092356890439987,365.4579358923638
733999.0,0.02750905603170395,366.4564562069882
735999.0,0.024965107440948486,367.45497652161254
737999.0,0.029559936374425888,368.4534968362369
739999.0,0.027015261352062225,369.4520171508613
741999.0,0.027712566778063774,370.4505374654857
743999.0,0.027359236031770706,371.4490577801101
745999.0,0.024757761508226395,372.4475780947344
747999.0,0.02391078509390354,373.4460984093588
749999.0,0.03528803586959839,374.4446187239832
751999.0,0.02563672699034214,375.44313903860757
753999.0,0.02726045623421669,376.44165935323196
755999.0,0.025340251624584198,377.4401796678563
757999.0,0.02891702950000763,378.43869998248067
759999.0,0.03261514753103256,379.43722029710506
761999.0,0.04773961752653122,380.43574061172944
763999.0,0.02553587034344673,381.43426092635383
765999.0,0.035849396139383316,382.43278124097816
767999.0,0.02836136519908905,383.43130155560254
769999.0,0.027225175872445107,384.42982187022693
771999.0,0.02354041114449501,385.4283421848513
773999.0,0.039646636694669724,386.4268624994757
775999.0,0.030300898477435112,387.42538281410003
777999.0,0.026807358488440514,388.4239031287244
779999.0,0.03350476920604706,389.4224234433488
781999.0,0.031049853190779686,390.4209437579732
783999.0,0.04155697673559189,391.4194640725976
785999.0,0.029750896617770195,392.4179843872219
787999.0,0.025125989690423012,393.4165047018463
789999.0,0.02591429091989994,394.4150250164707
791999.0,0.02987639233469963,395.41354533109507
793999.0,0.03182058408856392,396.41206564571945
795999.0,0.02951887808740139,397.4105859603438
797999.0,0.028267433866858482,398.40910627496817
799999.0,0.0352603979408741,399.40762658959255
801999.0,0.026544105261564255,400.40614690421694
803999.0,0.0355147086083889,401.4046672188413
805999.0,0.024230020120739937,402.40318753346565
807999.0,0.02614145167171955,403.40170784809004
809999.0,0.027391402050852776,404.4002281627144
811999.0,0.032244037836790085,405.3987484773388
813999.0,0.0225514005869627,406.39726879196314
815999.0,0.026264049112796783,407.39578910658753
817999.0,0.023547979071736336,408.3943094212119
819999.0,0.028841974213719368,409.3928297358363
821999.0,0.028914527967572212,410.3913500504607
823999.0,0.024300532415509224,411.389870365085
825999.0,0.030742013826966286,412.3883906797094
827999.0,0.03673069179058075,413.3869109943338
829999.0,0.032291438430547714,414.3854313089582
831999.0,0.02589462883770466,415.38395162358256
833999.0,0.02431558445096016,416.3824719382069
835999.0,0.02432931959629059,417.3809922528313
837999.0,0.027250517159700394,418.37951256745566
839999.0,0.029409099370241165,419.37803288208005
841999.0,0.02892610803246498,420.37655319670444
843999.0,0.0290377214550972,421.37507351132876
845999.0,0.02759169042110443,422.37359382595315
847999.0,0.02494088187813759,423.37211414057754
849999.0,0.024337323382496834,424.3706344552019
851999.0,0.027921194210648537,425.3691547698263
853999.0,0.02860111929476261,426.36767508445064
855999.0,0.02819538488984108,427.366195399075
857999.0,0.031852684915065765,428.3647157136994
859999.0,0.03079795651137829,429.3632360283238
861999.0,0.024598432704806328,430.3617563429482
863999.0,0.02611463889479637,431.3602766575725
865999.0,0.02726707234978676,432.3587969721969
867999.0,0.02532835677266121,433.3573172868213
869999.0,0.026961300522089005,434.35583760144567
871999.0,0.029359223321080208,435.35435791607006
873999.0,0.023294366896152496,436.3528782306944
875999.0,0.02543947659432888,437.3513985453188
877999.0,0.025065328925848007,438.34991885994316
879999.0,0.03341545909643173,439.34843917456755
881999.0,0.03490251302719116,440.34695948919193
883999.0,0.02519438974559307,441.34547980381626
885999.0,0.024100398644804955,442.34400011844065
887999.0,0.023760445415973663,443.34252043306503
889999.0,0.02641778625547886,444.3410407476894
891999.0,0.026809576898813248,445.3395610623138
893999.0,0.028223153203725815,446.33808137693813
895999.0,0.0250860508531332,447.3366016915625
897999.0,0.050836775451898575,448.3351220061869
899999.0,0.023812826722860336,449.3336423208113
901999.0,0.030050799250602722,450.3321626354357
903999.0,0.025737278163433075,451.33068295006
905999.0,0.023428641259670258,452.3292032646844
907999.0,0.026524757966399193,453.3277235793088
909999.0,0.028058482334017754,454.32624389393317
911999.0,0.023627785965800285,455.32476420855755
913999.0,0.022615838795900345,456.3232845231819
915999.0,0.027870923280715942,457.32180483780627
917999.0,0.02572825364768505,458.32032515243066
919999.0,0.02604655921459198,459.31884546705504
921999.0,0.025467414408922195,460.3173657816794
923999.0,0.03176429867744446,461.31588609630376
925999.0,0.03909895569086075,462.31440641092814
927999.0,0.02405381202697754,463.31292672555253
929999.0,0.028522349894046783,464.3114470401769
931999.0,0.02596019208431244,465.3099673548013
933999.0,0.03032713755965233,466.30848766942563
935999.0,0.023663021624088287,467.30700798405
937999.0,0.031139139086008072,468.3055282986744
939999.0,0.025902582332491875,469.3040486132988
941999.0,0.02775445766746998,470.3025689279232
943999.0,0.022104918956756592,471.3010892425475
945999.0,0.021909749135375023,472.2996095571719
947999.0,0.022616390138864517,473.2981298717963
949999.0,0.024861270561814308,474.29665018642066
951999.0,0.023122122511267662,475.29517050104505
953999.0,0.02731367200613022,476.2936908156694
955999.0,0.025676708668470383,477.29221113029377
957999.0,0.024392617866396904,478.29073144491815
959999.0,0.02371794730424881,479.28925175954254
961999.0,0.024473730474710464,480.28777207416687
963999.0,0.027098732069134712,481.28629238879125
965999.0,0.026185348629951477,482.28481270341564
967999.0,0.02564542554318905,483.28333301804
969999.0,0.027146346867084503,484.2818533326644
971999.0,0.025713052600622177,485.28037364728874
973999.0,0.027160586789250374,486.2788939619131
975999.0,0.025560107082128525,487.2774142765375
977999.0,0.023187337443232536,488.2759345911619
979999.0,0.030346833169460297,489.2744549057863
981999.0,0.025580383837223053,490.2729752204106
983999.0,0.027080299332737923,491.271495535035
985999.0,0.02337772212922573,492.2700158496594
987999.0,0.022918881848454475,493.2685361642838
989999.0,0.02703757956624031,494.26705647890816
991999.0,0.023090848699212074,495.2655767935325
993999.0,0.024196147918701172,496.2640971081569
995999.0,0.023793881759047508,497.26261742278126
997999.0,0.026897531002759933,498.26113773740565
999999.0,0.02621598355472088,499.25965805203003
1001999.0,0.026006780564785004,500.25817836665436
1003999.0,0.024829525500535965,501.25669868127875
1005999.0,0.0252251997590065,502.25521899590314
1007999.0,0.022606901824474335,503.2537393105275
1009999.0,0.022280873730778694,504.2522596251519
1011999.0,0.027437563985586166,505.25077993977624
1013999.0,0.025204962119460106,506.2493002544006
1015999.0,0.03421986103057861,507.247820569025
1017999.0,0.025301504880189896,508.2463408836494
1019999.0,0.022537890821695328,509.2448611982738
1021999.0,0.02323031611740589,510.2433815128981
1023999.0,0.02310328558087349,511.2419018275225
1025999.0,0.02286817878484726,512.2404221421468
1027999.0,0.06869878619909286,513.2389424567713
1029999.0,0.03397607058286667,514.2374627713956
1031999.0,0.0234462209045887,515.23598308602
1033999.0,0.021446900442242622,516.2345034006444
1035999.0,0.022639000788331032,517.2330237152687
1037999.0,0.02073848433792591,518.2315440298931
1039999.0,0.022600311785936356,519.2300643445175
1041999.0,0.02286609821021557,520.2285846591419
1043999.0,0.022172270342707634,521.2271049737662
1045999.0,0.024861682206392288,522.2256252883906
1047999.0,0.02332156151533127,523.224145603015
1049999.0,0.024246297776699066,524.2226659176393
1051999.0,0.02472877688705921,525.2211862322638
1053999.0,0.02324354276061058,526.2197065468881
1055999.0,0.024033868685364723,527.2182268615124
1057999.0,0.02621086686849594,528.2167471761369
1059999.0,0.027973145246505737,529.2152674907612
1061999.0,0.021607134491205215,530.2137878053857
1063999.0,0.022580279037356377,531.21230812001
1065999.0,0.023967435583472252,532.2108284346343
1067999.0,0.02343067340552807,533.2093487492588
1069999.0,0.023582490161061287,534.2078690638831
1071999.0,0.0225570909678936,535.2063893785075
1073999.0,0.027486320585012436,536.2049096931319
1075999.0,0.022800300270318985,537.2034300077562
1077999.0,0.02650083228945732,538.2019503223806
1079999.0,0.02458283305168152,539.200470637005
1081999.0,0.020293138921260834,540.1989909516294
1083999.0,0.02512536197900772,541.1975112662537
1085999.0,0.02273014932870865,542.1960315808781
1087999.0,0.0258821789175272,543.1945518955025
1089999.0,0.02452259510755539,544.1930722101268
1091999.0,0.025481373071670532,545.1915925247513
1093999.0,0.023530708625912666,546.1901128393756
1095999.0,0.02284207008779049,547.188633154
1097999.0,0.022436562925577164,548.1871534686244
1099999.0,0.024839673191308975,549.1856737832487
1101999.0,0.023293733596801758,550.1841940978732
1103999.0,0.02324208803474903,551.1827144124975
1105999.0,0.022081976756453514,552.1812347271218
1107999.0,0.02286311611533165,553.1797550417463
1109999.0,0.021182280033826828,554.1782753563706
1111999.0,0.025496628135442734,555.176795670995
1113999.0,0.02337084338068962,556.1753159856194
1115999.0,0.022974837571382523,557.1738363002437
1117999.0,0.02433820255100727,558.1723566148681
1119999.0,0.024838751181960106,559.1708769294925
1121999.0,0.021604567766189575,560.1693972441169
1123999.0,0.021830426529049873,561.1679175587412
1125999.0,0.02418038249015808,562.1664378733656
1127999.0,0.021143890917301178,563.16495818799
1129999.0,0.023682061582803726,564.1634785026143
1131999.0,0.0214985404163599,565.1619988172388
1133999.0,0.02149863727390766,566.1605191318631
1135999.0,0.026182793080806732,567.1590394464874
1137999.0,0.021682728081941605,568.1575597611119
1139999.0,0.022828781977295876,569.1560800757362
1141999.0,0.023702163249254227,570.1546003903607
1143999.0,0.022803235799074173,571.153120704985
1145999.0,0.021802213042974472,572.1516410196093
1147999.0,0.021798592060804367,573.1501613342338
1149999.0,0.019765550270676613,574.1486816488581
1151999.0,0.022387554869055748,575.1472019634825
1153999.0,0.021775005385279655,576.1457222781069
1155999.0,0.02096184343099594,577.1442425927312
1157999.0,0.027363615110516548,578.1427629073556
1159999.0,0.023592479526996613,579.14128322198
1161999.0,0.02130749262869358,580.1398035366044
1163999.0,0.022749600932002068,581.1383238512287
1165999.0,0.020469950512051582,582.1368441658531
1167999.0,0.021356023848056793,583.1353644804775
1169999.0,0.022375386208295822,584.1338847951018
1171999.0,0.021720821037888527,585.1324051097263
1173999.0,0.020347960293293,586.1309254243506
1175999.0,0.02224033884704113,587.1294457389749
1177999.0,0.02202622778713703,588.1279660535994
1179999.0,0.02165381796658039,589.1264863682237
1181999.0,0.023281805217266083,590.1250066828482
1183999.0,0.02225780300796032,591.1235269974725
1185999.0,0.02283673919737339,592.1220473120968
1187999.0,0.021386221051216125,593.1205676267213
1189999.0,0.02430093102157116,594.1190879413456
1191999.0,0.02513812854886055,595.11760825597
1193999.0,0.021114978939294815,596.1161285705944
1195999.0,0.02088245004415512,597.1146488852187
1197999.0,0.0209050253033638,598.1131691998431
1199999.0,0.02061338908970356,599.1116895144675
1201999.0,0.022762127220630646,600.1102098290919
1203999.0,0.02099183015525341,601.1087301437162
1205999.0,0.021864568814635277,602.1072504583406
1207999.0,0.02257622964680195,603.105770772965
1209999.0,0.019738800823688507,604.1042910875893
1211999.0,0.020515888929367065,605.1028114022138
1213999.0,0.021824270486831665,606.1013317168381


==> data/training_decay-inv_RTE/pd_iaenet.csv <==
step,value,epoch
1999.0,0.605027437210083,0.9990387809415467
3999.0,0.6052687168121338,1.998577331158202
5999.0,0.6039279103279114,2.998115881374857
7999.0,0.6043496131896973,3.997654431591512
9999.0,0.6042252779006958,4.997192981808167
11999.0,0.6038485169410706,5.996731532024822
13999.0,0.6038921475410461,6.996270082241478
15999.0,0.6037463545799255,7.995808632458132
17999.0,0.6035618185997009,8.995347182674788
19999.0,0.6038299798965454,9.994885732891444
21999.0,0.6036615967750549,10.994424283108097
23999.0,0.6031301617622375,11.993962833324753
25999.0,0.6028605103492737,12.993501383541409
27999.0,0.6002011299133301,13.993039933758064
29999.0,0.5900221467018127,14.992578483974718
31999.0,0.45127058029174805,15.992117034191374
33999.0,0.3923570513725281,16.99165558440803
35999.0,0.35732302069664,17.991194134624685
37999.0,0.30690398812294006,18.99073268484134
39999.0,0.21535158157348633,19.990271235057993
41999.0,0.19782528281211853,20.989809785274648
43999.0,0.16399547457695007,21.989348335491304
45999.0,0.15053413808345795,22.98888688570796
47999.0,0.200452983379364,23.988425435924615
49999.0,0.15911248326301575,24.98796398614127
51999.0,0.17610538005828857,25.987502536357926
53999.0,0.16204474866390228,26.987041086574582
55999.0,0.16348551213741302,27.986579636791234
57999.0,0.11740553379058838,28.98611818700789
59999.0,0.17191344499588013,29.985656737224545
61999.0,0.13466876745224,30.9851952874412
63999.0,0.15645623207092285,31.984733837657856
65999.0,0.12782807648181915,32.98427238787451
67999.0,0.1042134016752243,33.98381093809117
69999.0,0.10096264630556107,34.98334948830782
71999.0,0.18257693946361542,35.98288803852448
73999.0,0.15336726605892181,36.982426588741134
75999.0,0.11590466648340225,37.98196513895779
77999.0,0.17466607689857483,38.98150368917444
79999.0,0.11879129707813263,39.981042239391094
81999.0,0.08313962072134018,40.98058078960775
83999.0,0.08460750430822372,41.980119339824405
85999.0,0.0890733152627945,42.97965789004106
87999.0,0.10084706544876099,43.97919644025772
89999.0,0.07829053699970245,44.97873499047437
91999.0,0.06580507010221481,45.97827354069103
93999.0,0.09432055801153183,46.97781209090768
95999.0,0.07461269199848175,47.97735064112434
97999.0,0.08621746301651001,48.976889191340995
99999.0,0.08773176372051239,49.97642774155765
101999.0,0.060278553515672684,50.975966291774306
103999.0,0.09864788502454758,51.97550484199096
105999.0,0.08155185729265213,52.97504339220761
107999.0,0.0993545725941658,53.974581942424265
109999.0,0.06158857420086861,54.97412049264092
111999.0,0.07119531184434891,55.97365904285758
113999.0,0.1234920397400856,56.97319759307423
115999.0,0.07461359351873398,57.97273614329089
117999.0,0.08240760862827301,58.97227469350754
119999.0,0.06867177039384842,59.9718132437242
121999.0,0.3124242424964905,60.971351793940855
123999.0,0.06788880378007889,61.97089034415751
125999.0,0.10227157175540924,62.970428894374166
127999.0,0.13668489456176758,63.96996744459082
129999.0,0.06397172808647156,64.96950599480748
131999.0,0.053933609277009964,65.96904454502413
133999.0,0.108707956969738,66.96858309524079
135999.0,0.0770849734544754,67.96812164545744
137999.0,0.04927464947104454,68.9676601956741
139999.0,0.0622340552508831,69.96719874589076
141999.0,0.06014537811279297,70.96673729610741
143999.0,0.1065986156463623,71.96627584632407
145999.0,0.04692547395825386,72.96581439654072
147999.0,0.059496887028217316,73.96535294675738
149999.0,0.04973617196083069,74.96489149697403
151999.0,0.08064798265695572,75.96443004719067
153999.0,0.06472863256931305,76.96396859740733
155999.0,0.13897369801998138,77.96350714762399
157999.0,0.04911769554018974,78.96304569784064
159999.0,0.07794614881277084,79.9625842480573
161999.0,0.09377070516347885,80.96212279827395
163999.0,0.047785185277462006,81.96166134849061
165999.0,0.08623252063989639,82.96119989870726
167999.0,0.10438720136880875,83.96073844892392
169999.0,0.08096350729465485,84.96027699914058
171999.0,0.05177466943860054,85.95981554935723
173999.0,0.06358978152275085,86.95935409957389
175999.0,0.056367188692092896,87.95889264979054
177999.0,0.07964316755533218,88.9584312000072
179999.0,0.2371058464050293,89.95796975022385
181999.0,0.04610169306397438,90.95750830044051
183999.0,0.0635838583111763,91.95704685065716
185999.0,0.06050316244363785,92.95658540087382
187999.0,0.06310789287090302,93.95612395109048
189999.0,0.06389139592647552,94.95566250130713
191999.0,0.05544442683458328,95.95520105152379
193999.0,0.06887277215719223,96.95473960174044
195999.0,0.06510192900896072,97.9542781519571
197999.0,0.06473023444414139,98.95381670217375
199999.0,0.06574670970439911,99.95335525239041
201999.0,0.051187604665756226,100.95289380260706
203999.0,0.03646509349346161,101.95243235282372
205999.0,0.04999478533864021,102.95197090304038
207999.0,0.0841234028339386,103.95150945325703
209999.0,0.10268162935972214,104.95104800347367
211999.0,0.0521589033305645,105.95058655369033
213999.0,0.08495049178600311,106.95012510390698
215999.0,0.05413655564188957,107.94966365412364
217999.0,0.08991678059101105,108.9492022043403
219999.0,0.05333501845598221,109.94874075455695
221999.0,0.056243348866701126,110.9482793047736
223999.0,0.040606554597616196,111.94781785499026
225999.0,0.07964558899402618,112.94735640520692
227999.0,0.05402979627251625,113.94689495542357
229999.0,0.042824000120162964,114.94643350564023
231999.0,0.05330125242471695,115.94597205585688
233999.0,0.03832129389047623,116.94551060607354
235999.0,0.04404977709054947,117.9450491562902
237999.0,0.04190650209784508,118.94458770650685
239999.0,0.037739843130111694,119.94412625672351
241999.0,0.06584175676107407,120.94366480694016
243999.0,0.06449504941701889,121.94320335715682
245999.0,0.06576289981603622,122.94274190737347
247999.0,0.0544811375439167,123.94228045759013
249999.0,0.051078494638204575,124.94181900780679
251999.0,0.04897788166999817,125.94135755802344
253999.0,0.03285873681306839,126.9408961082401
255999.0,0.05647648125886917,127.94043465845675
257999.0,0.11472486704587936,128.9399732086734
259999.0,0.07166672497987747,129.93951175889006
261999.0,0.09720764309167862,130.9390503091067
263999.0,0.04570823162794113,131.93858885932337
265999.0,0.042222172021865845,132.93812740954002
267999.0,0.04681985080242157,133.93766595975669
269999.0,0.04331222176551819,134.93720450997333
271999.0,0.04571465775370598,135.93674306019
273999.0,0.03532867506146431,136.93628161040664
275999.0,0.04952016845345497,137.9358201606233
277999.0,0.037557974457740784,138.93535871083995
279999.0,0.0362793393433094,139.93489726105662
281999.0,0.08411683142185211,140.93443581127326
283999.0,0.05164460465312004,141.93397436148993
285999.0,0.031557805836200714,142.93351291170657
287999.0,0.042707983404397964,143.93305146192324
289999.0,0.034102246165275574,144.93259001213988
291999.0,0.04934915527701378,145.93212856235655
293999.0,0.04705605283379555,146.9316671125732
295999.0,0.048419032245874405,147.93120566278986
297999.0,0.04033945873379707,148.9307442130065
299999.0,0.030690239742398262,149.93028276322315
301999.0,0.0414145402610302,150.92982131343982
303999.0,0.038433436304330826,151.92935986365646
305999.0,0.06998251378536224,152.92889841387313
307999.0,0.05650943145155907,153.92843696408977
309999.0,0.039436083287000656,154.92797551430644
311999.0,0.055178772658109665,155.92751406452308
313999.0,0.0670056864619255,156.92705261473975
315999.0,0.04153457656502724,157.9265911649564
317999.0,0.03185596317052841,158.92612971517306
319999.0,0.14639057219028473,159.9256682653897
321999.0,0.03599395602941513,160.92520681560637
323999.0,0.04134375602006912,161.92474536582301
325999.0,0.05015800893306732,162.92428391603968
327999.0,0.034531306475400925,163.92382246625633
329999.0,0.10299153625965118,164.923361016473
331999.0,0.040559541434049606,165.92289956668964
333999.0,0.05052509903907776,166.9224381169063
335999.0,0.05018806457519531,167.92197666712295
337999.0,0.043949391692876816,168.92151521733962
339999.0,0.035370782017707825,169.92105376755626
341999.0,0.06705913692712784,170.92059231777293
343999.0,0.03923953324556351,171.92013086798957
345999.0,0.03892979770898819,172.91966941820624
347999.0,0.04802539944648743,173.91920796842288
349999.0,0.028080834075808525,174.91874651863955
351999.0,0.07145148515701294,175.9182850688562
353999.0,0.030936846509575844,176.91782361907286
355999.0,0.04878714680671692,177.9173621692895
357999.0,0.03399020805954933,178.91690071950615
359999.0,0.029055964201688766,179.91643926972282
361999.0,0.035861313343048096,180.91597781993946
363999.0,0.03379493206739426,181.91551637015613
365999.0,0.03212059289216995,182.91505492037277
367999.0,0.02911929041147232,183.91459347058944
369999.0,0.02912714146077633,184.91413202080608
371999.0,0.0455162487924099,185.91367057102275
373999.0,0.04021655023097992,186.9132091212394
375999.0,0.08531417697668076,187.91274767145606
377999.0,0.02871054783463478,188.9122862216727
379999.0,0.03975088149309158,189.91182477188937
381999.0,0.032227881252765656,190.911363322106
383999.0,0.040209751576185226,191.91090187232268
385999.0,0.04550689086318016,192.91044042253932
387999.0,0.03554068133234978,193.909978972756
389999.0,0.030187109485268593,194.90951752297264
391999.0,0.0323052816092968,195.9090560731893
393999.0,0.02839982695877552,196.90859462340595
395999.0,0.039271194487810135,197.90813317362262
397999.0,0.07463780045509338,198.90767172383926
399999.0,0.03725443780422211,199.90721027405593
401999.0,0.0355495885014534,200.90674882427257
403999.0,0.03390532732009888,201.90628737448924
405999.0,0.03323542699217796,202.90582592470588
407999.0,0.035356976091861725,203.90536447492255
409999.0,0.06541148573160172,204.9049030251392
411999.0,0.03073960542678833,205.90444157535586
413999.0,0.044198330491781235,206.9039801255725
415999.0,0.03654143959283829,207.90351867578914
417999.0,0.04545067250728607,208.9030572260058
419999.0,0.049909528344869614,209.90259577622246
421999.0,0.04492901638150215,210.90213432643912
423999.0,0.042740169912576675,211.90167287665577
425999.0,0.033068813383579254,212.90121142687244
427999.0,0.03172934427857399,213.90074997708908
429999.0,0.035726819187402725,214.90028852730575
431999.0,0.05542433634400368,215.8998270775224
433999.0,0.03753386810421944,216.89936562773906
435999.0,0.03495738282799721,217.8989041779557
437999.0,0.030726250261068344,218.89844272817237
439999.0,0.036627110093832016,219.897981278389
441999.0,0.029820332303643227,220.89751982860568
443999.0,0.030867602676153183,221.89705837882232
445999.0,0.03131144121289253,222.896596929039
447999.0,0.0345180369913578,223.89613547925563
449999.0,0.02744148299098015,224.8956740294723
451999.0,0.029356764629483223,225.89521257968894
453999.0,0.030160006135702133,226.89475112990561
455999.0,0.0404052734375,227.89428968012226
457999.0,0.02839898131787777,228.89382823033893
459999.0,0.07112214714288712,229.89336678055557
461999.0,0.04686969146132469,230.89290533077224
463999.0,0.029582826420664787,231.89244388098888
465999.0,0.02792486362159252,232.89198243120555
467999.0,0.02582727186381817,233.8915209814222
469999.0,0.029486725106835365,234.89105953163886
471999.0,0.027579953894019127,235.8905980818555
473999.0,0.029814815148711205,236.89013663207217
475999.0,0.03467749059200287,237.8896751822888
477999.0,0.027048425748944283,238.88921373250545
479999.0,0.033680256456136703,239.88875228272212
481999.0,0.027943868190050125,240.88829083293876
483999.0,0.03378938138484955,241.88782938315543
485999.0,0.02727881260216236,242.88736793337208
487999.0,0.03756848722696304,243.88690648358875
489999.0,0.032868944108486176,244.8864450338054
491999.0,0.028722329065203667,245.88598358402206
493999.0,0.03401073440909386,246.8855221342387
495999.0,0.028426680713891983,247.88506068445537
497999.0,0.037450820207595825,248.884599234672
499999.0,0.03577328845858574,249.88413778488868
501999.0,0.031587615609169006,250.88367633510532
503999.0,0.03171810135245323,251.883214885322
505999.0,0.046321749687194824,252.88275343553863
507999.0,0.03077414445579052,253.8822919857553
509999.0,0.03689121827483177,254.88183053597194
511999.0,0.027347197756171227,255.8813690861886
513999.0,0.03562203049659729,256.88090763640525
515999.0,0.04824351146817207,257.8804461866219
517999.0,0.039488453418016434,258.8799847368386
519999.0,0.026861345395445824,259.87952328705524
521999.0,0.0395263209939003,260.8790618372719
523999.0,0.025450317189097404,261.8786003874885
525999.0,0.037600304931402206,262.8781389377052
527999.0,0.03639531508088112,263.87767748792186
529999.0,0.02466151863336563,264.8772160381385
531999.0,0.027394941076636314,265.87675458835514
533999.0,0.027084067463874817,266.8762931385718
535999.0,0.03501426428556442,267.8758316887885
537999.0,0.03591589257121086,268.8753702390051
539999.0,0.02787931077182293,269.87490878922176
541999.0,0.029604099690914154,270.8744473394384
543999.0,0.02716492861509323,271.8739858896551
545999.0,0.03155422955751419,272.87352443987174
547999.0,0.04177424684166908,273.8730629900884
549999.0,0.027535168454051018,274.872601540305
551999.0,0.026910856366157532,275.8721400905217
553999.0,0.0310249924659729,276.87167864073837
555999.0,0.043240513652563095,277.871217190955
557999.0,0.02637314610183239,278.87075574117165
559999.0,0.03429863229393959,279.87029429138835
561999.0,0.02869967371225357,280.869832841605
563999.0,0.026672866195440292,281.86937139182163
565999.0,0.026365697383880615,282.8689099420383
567999.0,0.02716711349785328,283.86844849225497
569999.0,0.030811846256256104,284.8679870424716
571999.0,0.028314711526036263,285.86752559268825
573999.0,0.03309983015060425,286.8670641429049
575999.0,0.04224681854248047,287.8666026931216
577999.0,0.03018736094236374,288.86614124333823
579999.0,0.03575586900115013,289.8656797935549
581999.0,0.0308211762458086,290.8652183437715
583999.0,0.03213856369256973,291.8647568939882
585999.0,0.02516096457839012,292.86429544420486
587999.0,0.023608963936567307,293.8638339944215
589999.0,0.025091417133808136,294.86337254463814
591999.0,0.033401262015104294,295.86291109485484
593999.0,0.03152388706803322,296.8624496450715
595999.0,0.035158559679985046,297.8619881952881
597999.0,0.028357261791825294,298.86152674550476
599999.0,0.03364842012524605,299.8610652957214
601999.0,0.024782348424196243,300.8606038459381
603999.0,0.032978322356939316,301.86014239615474
605999.0,0.02672542817890644,302.8596809463714
607999.0,0.031149771064519882,303.859219496588
609999.0,0.03222496062517166,304.8587580468047
611999.0,0.026130180805921555,305.85829659702136
613999.0,0.025423971936106682,306.857835147238
615999.0,0.03004384972155094,307.85737369745465
617999.0,0.02533889189362526,308.85691224767135
619999.0,0.026684071868658066,309.856450797888
621999.0,0.031038613989949226,310.85598934810463
623999.0,0.031047316268086433,311.85552789832127
625999.0,0.051109734922647476,312.85506644853797
627999.0,0.03243468329310417,313.8546049987546
629999.0,0.027885736897587776,314.85414354897125
631999.0,0.025181574746966362,315.8536820991879
633999.0,0.024897048249840736,316.8532206494046
635999.0,0.023838860914111137,317.85275919962123
637999.0,0.02844276838004589,318.8522977498379
639999.0,0.04055563360452652,319.8518363000545
641999.0,0.026377884671092033,320.8513748502712
643999.0,0.05628085508942604,321.85091340048785
645999.0,0.031078126281499863,322.8504519507045
647999.0,0.04568137973546982,323.84999050092114
649999.0,0.027577640488743782,324.84952905113784
651999.0,0.030274365097284317,325.8490676013545
653999.0,0.02554646134376526,326.8486061515711
655999.0,0.022813746705651283,327.84814470178776
657999.0,0.030539607629179955,328.8476832520044
659999.0,0.031011084094643593,329.8472218022211
661999.0,0.029463717713952065,330.84676035243774
663999.0,0.026099300011992455,331.8462989026544
665999.0,0.03489941358566284,332.845837452871
667999.0,0.02683459222316742,333.8453760030877
669999.0,0.030575020238757133,334.84491455330436
671999.0,0.026557443663477898,335.844453103521
673999.0,0.02643156237900257,336.84399165373765
675999.0,0.02849525213241577,337.84353020395434
677999.0,0.022258920595049858,338.843068754171
679999.0,0.0451081208884716,339.8426073043876
681999.0,0.02443181350827217,340.84214585460427
683999.0,0.02758166939020157,341.84168440482097
685999.0,0.0313730388879776,342.8412229550376
687999.0,0.0287949126213789,343.84076150525425
689999.0,0.0268402136862278,344.8403000554709
691999.0,0.024304524064064026,345.8398386056876
693999.0,0.022344375029206276,346.83937715590423
695999.0,0.029964478686451912,347.8389157061209
697999.0,0.0250106118619442,348.8384542563375
699999.0,0.02367958053946495,349.8379928065542
701999.0,0.024959122762084007,350.83753135677085
703999.0,0.022739142179489136,351.8370699069875
705999.0,0.025513194501399994,352.83660845720414
707999.0,0.0254775732755661,353.83614700742083
709999.0,0.02403726987540722,354.8356855576375
711999.0,0.025017114356160164,355.8352241078541
713999.0,0.023849066346883774,356.83476265807076
715999.0,0.026100769639015198,357.8343012082874
717999.0,0.03166648745536804,358.8338397585041
719999.0,0.023609712719917297,359.83337830872074
721999.0,0.02925167791545391,360.8329168589374
723999.0,0.02803771384060383,361.832455409154
725999.0,0.03667033463716507,362.8319939593707
727999.0,0.02225002832710743,363.83153250958736
729999.0,0.028599219396710396,364.831071059804
731999.0,0.02436120994389057,365.83060961002064
733999.0,0.028403105214238167,366.83014816023734
735999.0,0.0240625012665987,367.829686710454
737999.0,0.028797807171940804,368.8292252606706
739999.0,0.028807897120714188,369.82876381088727
741999.0,0.029015855863690376,370.82830236110397
743999.0,0.024211309850215912,371.8278409113206
745999.0,0.0289758387953043,372.82737946153725
747999.0,0.02504742331802845,373.8269180117539
749999.0,0.0240767914801836,374.8264565619706
751999.0,0.028319593518972397,375.82599511218723
753999.0,0.02735854685306549,376.82553366240387
755999.0,0.026002317667007446,377.8250722126205
757999.0,0.023558173328638077,378.8246107628372
759999.0,0.0263694878667593,379.82414931305385
761999.0,0.022495156154036522,380.8236878632705
763999.0,0.022156091406941414,381.82322641348713
765999.0,0.024375196546316147,382.82276496370383
767999.0,0.02682260423898697,383.8223035139205
769999.0,0.024049757048487663,384.8218420641371
771999.0,0.03059239126741886,385.82138061435376
773999.0,0.021068647503852844,386.8209191645704
775999.0,0.02623090147972107,387.8204577147871
777999.0,0.03429806977510452,388.81999626500374
779999.0,0.027180779725313187,389.8195348152204
781999.0,0.023755909875035286,390.819073365437
783999.0,0.02559400536119938,391.8186119156537
785999.0,0.028236353769898415,392.81815046587036
787999.0,0.025419075042009354,393.817689016087
789999.0,0.02837090566754341,394.81722756630364
791999.0,0.025330359116196632,395.81676611652034
793999.0,0.025969503447413445,396.816304666737
795999.0,0.022899260744452477,397.8158432169536
797999.0,0.028819773346185684,398.81538176717027
799999.0,0.024418827146291733,399.81492031738696
801999.0,0.032950665801763535,400.8144588676036
803999.0,0.024397874251008034,401.81399741782025
805999.0,0.02201700583100319,402.8135359680369
807999.0,0.024049730971455574,403.8130745182536
809999.0,0.021110069006681442,404.8126130684702
811999.0,0.024737805128097534,405.81215161868687
813999.0,0.025705328211188316,406.8116901689035
815999.0,0.02820230834186077,407.8112287191202
817999.0,0.02248414233326912,408.81076726933685
819999.0,0.025203481316566467,409.8103058195535
821999.0,0.02330937422811985,410.80984436977013
823999.0,0.022759394720196724,411.80938291998683
825999.0,0.022975174710154533,412.8089214702035
827999.0,0.02184535749256611,413.8084600204201
829999.0,0.025663066655397415,414.80799857063676
831999.0,0.024243349209427834,415.8075371208534
833999.0,0.02524787001311779,416.8070756710701
835999.0,0.0286636333912611,417.80661422128674
837999.0,0.029083047062158585,418.8061527715034
839999.0,0.027115896344184875,419.80569132172
841999.0,0.033996742218732834,420.8052298719367
843999.0,0.02636769600212574,421.80476842215336
845999.0,0.030490798875689507,422.80430697237
847999.0,0.024994291365146637,423.80384552258664
849999.0,0.025356264784932137,424.80338407280334
851999.0,0.02730654738843441,425.80292262302
853999.0,0.02206665277481079,426.8024611732366
855999.0,0.023750219494104385,427.80199972345326
857999.0,0.023601748049259186,428.80153827366996
859999.0,0.030879564583301544,429.8010768238866
861999.0,0.023522140458226204,430.80061537410324
863999.0,0.026771288365125656,431.8001539243199
865999.0,0.02327767014503479,432.7996924745366
867999.0,0.021793026477098465,433.7992310247532
869999.0,0.021481063216924667,434.79876957496987
871999.0,0.024063481017947197,435.7983081251865
873999.0,0.02343222312629223,436.7978466754032
875999.0,0.027581272646784782,437.79738522561985
877999.0,0.025021865963935852,438.7969237758365
879999.0,0.023087792098522186,439.79646232605313
881999.0,0.020786769688129425,440.79600087626983
883999.0,0.02240740694105625,441.79553942648647
885999.0,0.024731239303946495,442.7950779767031
887999.0,0.02157720737159252,443.79461652691975
889999.0,0.023535393178462982,444.7941550771364
891999.0,0.023487277328968048,445.7936936273531
893999.0,0.029489440843462944,446.79323217756973
895999.0,0.022511357441544533,447.7927707277864
897999.0,0.022237302735447884,448.792309278003
899999.0,0.021551944315433502,449.7918478282197
901999.0,0.03348485007882118,450.79138637843636
903999.0,0.02301383763551712,451.790924928653
905999.0,0.021167755126953125,452.79046347886964
907999.0,0.02749968133866787,453.79000202908634
909999.0,0.021049411967396736,454.789540579303
911999.0,0.024487797170877457,455.7890791295196
913999.0,0.02352229505777359,456.78861767973626
915999.0,0.022290149703621864,457.78815622995296
917999.0,0.022755958139896393,458.7876947801696
919999.0,0.021802421659231186,459.78723333038624
921999.0,0.024715851992368698,460.7867718806029
923999.0,0.021842554211616516,461.7863104308196
925999.0,0.022192176431417465,462.7858489810362
927999.0,0.02362150512635708,463.78538753125287
929999.0,0.021913914009928703,464.7849260814695
931999.0,0.022288568317890167,465.7844646316862
933999.0,0.022578304633498192,466.78400318190285
935999.0,0.024376576766371727,467.7835417321195
937999.0,0.023112064227461815,468.78308028233613
939999.0,0.02517407387495041,469.7826188325528
941999.0,0.022987322881817818,470.78215738276947
943999.0,0.02453644759953022,471.7816959329861
945999.0,0.020176328718662262,472.78123448320275
947999.0,0.023025892674922943,473.7807730334194
949999.0,0.02103477716445923,474.7803115836361
951999.0,0.026263214647769928,475.77985013385273
953999.0,0.025759616866707802,476.7793886840694
955999.0,0.02220805734395981,477.778927234286
957999.0,0.021692654117941856,478.7784657845027
959999.0,0.024202123284339905,479.77800433471936
961999.0,0.024440325796604156,480.777542884936
963999.0,0.023546800017356873,481.77708143515264
965999.0,0.024649353697896004,482.77661998536934
967999.0,0.021592436358332634,483.776158535586
969999.0,0.020373748615384102,484.7756970858026
971999.0,0.02503594569861889,485.77523563601926
973999.0,0.02236606925725937,486.77477418623596
975999.0,0.02078792080283165,487.7743127364526
977999.0,0.021922755986452103,488.77385128666924
979999.0,0.025588935241103172,489.7733898368859
981999.0,0.023066624999046326,490.7729283871026
983999.0,0.027195539325475693,491.7724669373192
985999.0,0.021598894149065018,492.77200548753586
987999.0,0.023937949910759926,493.7715440377525
989999.0,0.021999316290020943,494.7710825879692
991999.0,0.021080756559967995,495.77062113818585
993999.0,0.021743150427937508,496.7701596884025
995999.0,0.02210969664156437,497.7696982386191
997999.0,0.021658439189195633,498.7692367888358
999999.0,0.02260487712919712,499.76877533905247
1001999.0,0.021004175767302513,500.7683138892691
1003999.0,0.021355794742703438,501.76785243948575
1005999.0,0.021240191534161568,502.7673909897024
1007999.0,0.023411642760038376,503.7669295399191
1009999.0,0.02536664344370365,504.76646809013573
1011999.0,0.022126343101263046,505.7660066403524
1013999.0,0.021005840972065926,506.765545190569
1015999.0,0.021787891164422035,507.7650837407857
1017999.0,0.02165558934211731,508.76462229100235
1019999.0,0.020510954782366753,509.764160841219
1021999.0,0.02190699800848961,510.76369939143564
1023999.0,0.020289205014705658,511.76323794165233
1025999.0,0.022007303312420845,512.762776491869
1027999.0,0.021867187693715096,513.7623150420857
1029999.0,0.02200295589864254,514.7618535923023
1031999.0,0.02204609476029873,515.761392142519
1033999.0,0.021514907479286194,516.7609306927355
1035999.0,0.020577631890773773,517.7604692429522
1037999.0,0.021670136600732803,518.7600077931689
1039999.0,0.02142387069761753,519.7595463433855
1041999.0,0.02099999040365219,520.7590848936022
1043999.0,0.02174200490117073,521.7586234438189
1045999.0,0.020794354379177094,522.7581619940355
1047999.0,0.021156657487154007,523.7577005442522
1049999.0,0.020305145531892776,524.7572390944688
1051999.0,0.02200353890657425,525.7567776446855
1053999.0,0.02057066187262535,526.7563161949022
1055999.0,0.025531694293022156,527.7558547451188
1057999.0,0.021176287904381752,528.7553932953355
1059999.0,0.021543582901358604,529.7549318455522
1061999.0,0.02047506719827652,530.7544703957687
1063999.0,0.021138930693268776,531.7540089459854
1065999.0,0.02158411405980587,532.753547496202
1067999.0,0.022324686869978905,533.7530860464187
1069999.0,0.021549591794610023,534.7526245966354
1071999.0,0.01997409760951996,535.752163146852
1073999.0,0.019859978929162025,536.7517016970687
1075999.0,0.022075504064559937,537.7512402472853
1077999.0,0.022607773542404175,538.750778797502
1079999.0,0.02321671135723591,539.7503173477187
1081999.0,0.022625133395195007,540.7498558979353
1083999.0,0.0212272759526968,541.749394448152
1085999.0,0.01959199830889702,542.7489329983687
1087999.0,0.030239108949899673,543.7484715485853
1089999.0,0.020090101286768913,544.748010098802
1091999.0,0.021159719675779343,545.7475486490185
1093999.0,0.01973135396838188,546.7470871992352
1095999.0,0.020697802305221558,547.7466257494519
1097999.0,0.02043631672859192,548.7461642996685
1099999.0,0.021423187106847763,549.7457028498852
1101999.0,0.020277783274650574,550.7452414001019
1103999.0,0.021070891991257668,551.7447799503185
1105999.0,0.02087104506790638,552.7443185005352
1107999.0,0.019818240776658058,553.7438570507518
1109999.0,0.025061970576643944,554.7433956009685
1111999.0,0.02009602077305317,555.7429341511852
1113999.0,0.020115062594413757,556.7424727014018
1115999.0,0.020301425829529762,557.7420112516185
1117999.0,0.02179163321852684,558.7415498018352
1119999.0,0.020426135510206223,559.7410883520517
1121999.0,0.020297300070524216,560.7406269022684
1123999.0,0.021214963868260384,561.740165452485
1125999.0,0.020367592573165894,562.7397040027017
1127999.0,0.019892893731594086,563.7392425529184
1129999.0,0.02105671539902687,564.738781103135
1131999.0,0.01880846731364727,565.7383196533517
1133999.0,0.020314516499638557,566.7378582035683
1135999.0,0.019474778324365616,567.737396753785
1137999.0,0.02090073749423027,568.7369353040017
1139999.0,0.01935003139078617,569.7364738542183
1141999.0,0.019075023010373116,570.736012404435
1143999.0,0.020785151049494743,571.7355509546517
1145999.0,0.02034791186451912,572.7350895048683
1147999.0,0.019040368497371674,573.734628055085
1149999.0,0.02120036445558071,574.7341666053015
1151999.0,0.019087420776486397,575.7337051555182
1153999.0,0.01961515098810196,576.7332437057349
1155999.0,0.020100995898246765,577.7327822559515
1157999.0,0.01975557580590248,578.7323208061682
1159999.0,0.020193083211779594,579.7318593563849
1161999.0,0.020566273480653763,580.7313979066015
1163999.0,0.020756421610713005,581.7309364568182
1165999.0,0.020257646217942238,582.7304750070348
1167999.0,0.024454260244965553,583.7300135572515
1169999.0,0.0195404551923275,584.7295521074682
1171999.0,0.02064051479101181,585.7290906576848
1173999.0,0.019457001239061356,586.7286292079015
1175999.0,0.02137376181781292,587.7281677581182
1177999.0,0.018877888098359108,588.7277063083347
1179999.0,0.021331891417503357,589.7272448585514
1181999.0,0.021168390288949013,590.726783408768
1183999.0,0.019339852035045624,591.7263219589847
1185999.0,0.020704591646790504,592.7258605092014
1187999.0,0.019913841038942337,593.725399059418
1189999.0,0.020127931609749794,594.7249376096347
1191999.0,0.019283734261989594,595.7244761598513
1193999.0,0.02022642269730568,596.724014710068
1195999.0,0.02061641775071621,597.7235532602847
1197999.0,0.018699662759900093,598.7230918105013
1199999.0,0.01960809901356697,599.722630360718
1201999.0,0.020573141053318977,600.7221689109347
1203999.0,0.019449841231107712,601.7217074611513
1205999.0,0.02044459991157055,602.721246011368
1207999.0,0.018913108855485916,603.7207845615845
1209999.0,0.019966108724474907,604.7203231118012
1211999.0,0.019992077723145485,605.7198616620179
1213999.0,0.020336521789431572,606.7194002122345
1215999.0,0.020859481766819954,607.7189387624512
1217999.0,0.02311677858233452,608.7184773126679
1219999.0,0.019127342849969864,609.7180158628845
1221999.0,0.020114818587899208,610.7175544131012
1223999.0,0.019330359995365143,611.7170929633178
1225999.0,0.0202152319252491,612.7166315135345
1227999.0,0.01982145942747593,613.7161700637512
1229999.0,0.020137866958975792,614.7157086139678
1231999.0,0.019282331690192223,615.7152471641845
1233999.0,0.020192863419651985,616.7147857144012
1235999.0,0.020078293979167938,617.7143242646177
1237999.0,0.020934468135237694,618.7138628148344
1239999.0,0.01921064779162407,619.713401365051
1241999.0,0.019738394767045975,620.7129399152677
1243999.0,0.01921839267015457,621.7124784654844
1245999.0,0.019165679812431335,622.712017015701
1247999.0,0.019008854404091835,623.7115555659177
1249999.0,0.019690297544002533,624.7110941161343
1251999.0,0.020276539027690887,625.710632666351
1253999.0,0.018740929663181305,626.7101712165677
1255999.0,0.019076412543654442,627.7097097667843
1257999.0,0.01912846975028515,628.709248317001
1259999.0,0.019451167434453964,629.7087868672177
1261999.0,0.01916959509253502,630.7083254174343
1263999.0,0.019358865916728973,631.707863967651
1265999.0,0.018803151324391365,632.7074025178675
1267999.0,0.019257666543126106,633.7069410680842
1269999.0,0.018587777391076088,634.7064796183009
1271999.0,0.019729726016521454,635.7060181685175
1273999.0,0.019267702475190163,636.7055567187342
1275999.0,0.021622616797685623,637.7050952689509
1277999.0,0.019053058698773384,638.7046338191675
1279999.0,0.019091524183750153,639.7041723693842
1281999.0,0.019122136756777763,640.7037109196008
1283999.0,0.019238686189055443,641.7032494698175
1285999.0,0.019291337579488754,642.7027880200342
1287999.0,0.01903160847723484,643.7023265702508
1289999.0,0.019553545862436295,644.7018651204675
1291999.0,0.0207799281924963,645.7014036706842
1293999.0,0.019126063212752342,646.7009422209007
1295999.0,0.02023228444159031,647.7004807711174
1297999.0,0.02029866725206375,648.700019321334
1299999.0,0.02161986194550991,649.6995578715507
1301999.0,0.01905309408903122,650.6990964217674
1303999.0,0.0190691240131855,651.698634971984
1305999.0,0.019572759047150612,652.6981735222007
1307999.0,0.01933278515934944,653.6977120724173
1309999.0,0.018864339217543602,654.697250622634
1311999.0,0.01928677037358284,655.6967891728507
1313999.0,0.020793652161955833,656.6963277230673
1315999.0,0.01886938139796257,657.695866273284
1317999.0,0.019220806658267975,658.6954048235007
1319999.0,0.019996020942926407,659.6949433737173
1321999.0,0.018780473619699478,660.694481923934
1323999.0,0.019013995304703712,661.6940204741505
1325999.0,0.018821710720658302,662.6935590243672
1327999.0,0.019036192446947098,663.6930975745839
1329999.0,0.02125529944896698,664.6926361248005
1331999.0,0.019021036103367805,665.6921746750172
1333999.0,0.02021193318068981,666.6917132252339
1335999.0,0.018832184374332428,667.6912517754505
1337999.0,0.018403250724077225,668.6907903256672
1339999.0,0.01847519911825657,669.6903288758838
1341999.0,0.01876601204276085,670.6898674261005
1343999.0,0.018967561423778534,671.6894059763172
1345999.0,0.01912710629403591,672.6889445265338
1347999.0,0.019117671996355057,673.6884830767505
1349999.0,0.01908867061138153,674.6880216269672
1351999.0,0.018565725535154343,675.6875601771837
1353999.0,0.01935242861509323,676.6870987274004
1355999.0,0.02016567438840866,677.686637277617
1357999.0,0.01993756927549839,678.6861758278337
1359999.0,0.01876959577202797,679.6857143780504
1361999.0,0.019231850281357765,680.685252928267
1363999.0,0.019056711345911026,681.6847914784837
1365999.0,0.018905414268374443,682.6843300287003
1367999.0,0.020049678161740303,683.683868578917
1369999.0,0.0188430268317461,684.6834071291337
1371999.0,0.02147253416478634,685.6829456793503
1373999.0,0.01963040605187416,686.682484229567
1375999.0,0.019752705469727516,687.6820227797837
1377999.0,0.0182554442435503,688.6815613300002
1379999.0,0.01958305574953556,689.681099880217
1381999.0,0.018864627927541733,690.6806384304335
1383999.0,0.018575863912701607,691.6801769806502
1385999.0,0.019740724936127663,692.6797155308669
1387999.0,0.019137181341648102,693.6792540810835
1389999.0,0.018642432987689972,694.6787926313002
1391999.0,0.02290583774447441,695.6783311815169
1393999.0,0.018898475915193558,696.6778697317335
1395999.0,0.018469050526618958,697.6774082819502
1397999.0,0.018217220902442932,698.6769468321668
1399999.0,0.019568918272852898,699.6764853823835
1401999.0,0.019082259386777878,700.6760239326002
1403999.0,0.018823858350515366,701.6755624828168
1405999.0,0.018988056108355522,702.6751010330335
1407999.0,0.020510509610176086,703.6746395832502
1409999.0,0.01987181417644024,704.6741781334667
1411999.0,0.01898539811372757,705.6737166836834
1413999.0,0.019183166325092316,706.6732552339
1415999.0,0.01935238018631935,707.6727937841167
1417999.0,0.018899818882346153,708.6723323343334
1419999.0,0.019804833456873894,709.67187088455
1421999.0,0.01835412159562111,710.6714094347667
1423999.0,0.018381208181381226,711.6709479849833
1425999.0,0.018243998289108276,712.6704865352
1427999.0,0.01894126832485199,713.6700250854167
1429999.0,0.019743522629141808,714.6695636356333
1431999.0,0.018848711624741554,715.66910218585
1433999.0,0.019665006548166275,716.6686407360667
1435999.0,0.01839045248925686,717.6681792862832
1437999.0,0.018336571753025055,718.6677178365
1439999.0,0.018788211047649384,719.6672563867165
1441999.0,0.018372293561697006,720.6667949369332
1443999.0,0.0187006127089262,721.6663334871499
1445999.0,0.018811479210853577,722.6658720373665
1447999.0,0.018401766195893288,723.6654105875832
1449999.0,0.018202096223831177,724.6649491377999
1451999.0,0.018442699685692787,725.6644876880165
1453999.0,0.019425084814429283,726.6640262382332
1455999.0,0.018257558345794678,727.6635647884498
1457999.0,0.018044428899884224,728.6631033386665
1459999.0,0.01841307245194912,729.6626418888832
1461999.0,0.018176814541220665,730.6621804390998
1463999.0,0.018394991755485535,731.6617189893165
1465999.0,0.01931198500096798,732.6612575395332
1467999.0,0.018451306968927383,733.6607960897497
1469999.0,0.018670283257961273,734.6603346399664
1471999.0,0.018664253875613213,735.659873190183
1473999.0,0.0191701240837574,736.6594117403997
1475999.0,0.01823858916759491,737.6589502906164
1477999.0,0.01871751807630062,738.658488840833
1479999.0,0.020559923723340034,739.6580273910497
1481999.0,0.018857887014746666,740.6575659412663
1483999.0,0.019095661118626595,741.657104491483
1485999.0,0.01854364387691021,742.6566430416997
1487999.0,0.018871068954467773,743.6561815919163
1489999.0,0.018695447593927383,744.655720142133
1491999.0,0.018408553674817085,745.6552586923497
1493999.0,0.01947535201907158,746.6547972425662
1495999.0,0.01925511658191681,747.654335792783
1497999.0,0.018816974014043808,748.6538743429995
1499999.0,0.01861349120736122,749.6534128932162
1501999.0,0.018143607303500175,750.6529514434329
1503999.0,0.018148599192500114,751.6524899936495
1505999.0,0.018268192186951637,752.6520285438662
1507999.0,0.018494045361876488,753.6515670940829
1509999.0,0.018112685531377792,754.6511056442995
1511999.0,0.01823459379374981,755.6506441945162
1513999.0,0.020011378452181816,756.6501827447328
1515999.0,0.018889926373958588,757.6497212949495
1517999.0,0.01891210302710533,758.6492598451662
1519999.0,0.017989955842494965,759.6487983953828
1521999.0,0.01924007199704647,760.6483369455995
1523999.0,0.020663201808929443,761.6478754958162
1525999.0,0.01803685910999775,762.6474140460327
1527999.0,0.018134705722332,763.6469525962494
1529999.0,0.018291892483830452,764.646491146466
1531999.0,0.01808202639222145,765.6460296966827
1533999.0,0.01925269514322281,766.6455682468994
1535999.0,0.018712783232331276,767.645106797116
1537999.0,0.018526913598179817,768.6446453473327
1539999.0,0.01827377825975418,769.6441838975493
1541999.0,0.01877991296350956,770.643722447766
1543999.0,0.018391268327832222,771.6432609979827
1545999.0,0.018707960844039917,772.6427995481993
1547999.0,0.018372461199760437,773.642338098416
1549999.0,0.018017467111349106,774.6418766486327
1551999.0,0.018135959282517433,775.6414151988492
1553999.0,0.019415641203522682,776.640953749066
1555999.0,0.01869809441268444,777.6404922992825
1557999.0,0.018353348597884178,778.6400308494992
1559999.0,0.018723463639616966,779.6395693997159
1561999.0,0.018105540424585342,780.6391079499325
1563999.0,0.018003299832344055,781.6386465001492
1565999.0,0.01771828718483448,782.6381850503659
1567999.0,0.018251610919833183,783.6377236005825
1569999.0,0.018652623519301414,784.6372621507992
1571999.0,0.01797568053007126,785.6368007010158
1573999.0,0.01858050376176834,786.6363392512325
1575999.0,0.01791132614016533,787.6358778014492
1577999.0,0.017940843477845192,788.6354163516658
1579999.0,0.01811257191002369,789.6349549018825
1581999.0,0.017899218946695328,790.6344934520992
1583999.0,0.018022997304797173,791.6340320023157
1585999.0,0.01771869882941246,792.6335705525324
1587999.0,0.01832963153719902,793.633109102749
1589999.0,0.019620807841420174,794.6326476529657
1591999.0,0.017684193328022957,795.6321862031824
1593999.0,0.018507184460759163,796.631724753399
1595999.0,0.018518127501010895,797.6312633036157
1597999.0,0.01788046397268772,798.6308018538323
1599999.0,0.018480859696865082,799.630340404049
1601999.0,0.01859930530190468,800.6298789542657
1603999.0,0.017895391210913658,801.6294175044823
1605999.0,0.018651464954018593,802.628956054699
1607999.0,0.01839076727628708,803.6284946049157
1609999.0,0.01805793307721615,804.6280331551322
1611999.0,0.01790698617696762,805.6275717053489
1613999.0,0.017789768055081367,806.6271102555655
1615999.0,0.019083939492702484,807.6266488057822
1617999.0,0.01869117096066475,808.6261873559989
1619999.0,0.018331998959183693,809.6257259062155
1621999.0,0.019261285662651062,810.6252644564322
1623999.0,0.018871674314141273,811.6248030066489
1625999.0,0.018412962555885315,812.6243415568655
1627999.0,0.01782868057489395,813.6238801070822
1629999.0,0.018283851444721222,814.6234186572988
1631999.0,0.017655977979302406,815.6229572075155
1633999.0,0.01876387931406498,816.6224957577322
1635999.0,0.018306292593479156,817.6220343079488
1637999.0,0.018353920429944992,818.6215728581655
1639999.0,0.018688593059778214,819.6211114083821
1641999.0,0.019111737608909607,820.6206499585987
1643999.0,0.01841103844344616,821.6201885088154
1645999.0,0.018614355474710464,822.619727059032
1647999.0,0.018575528636574745,823.6192656092487
1649999.0,0.018191812559962273,824.6188041594654
1651999.0,0.0178803913295269,825.618342709682
1653999.0,0.018248580396175385,826.6178812598987
1655999.0,0.017696039751172066,827.6174198101153
1657999.0,0.018588300794363022,828.616958360332
1659999.0,0.018158365041017532,829.6164969105487
1661999.0,0.017978783696889877,830.6160354607653
1663999.0,0.018073251470923424,831.615574010982
1665999.0,0.019039185717701912,832.6151125611987
1667999.0,0.017945079132914543,833.6146511114152
1669999.0,0.018523307517170906,834.6141896616319
1671999.0,0.018273115158081055,835.6137282118485
1673999.0,0.01790655590593815,836.6132667620652
1675999.0,0.018216004595160484,837.6128053122819
1677999.0,0.018635621294379234,838.6123438624985
1679999.0,0.017937157303094864,839.6118824127152
1681999.0,0.01899571530520916,840.6114209629319
1683999.0,0.018022265285253525,841.6109595131485
1685999.0,0.018414316698908806,842.6104980633652
1687999.0,0.01800818182528019,843.6100366135818
1689999.0,0.0179426372051239,844.6095751637985
1691999.0,0.017838362604379654,845.6091137140152
1693999.0,0.018092457205057144,846.6086522642318
1695999.0,0.0183393657207489,847.6081908144484
1697999.0,0.017744652926921844,848.6077293646651
1699999.0,0.017845086753368378,849.6072679148817
1701999.0,0.0180737916380167,850.6068064650984
1703999.0,0.018638132140040398,851.606345015315
1705999.0,0.018120817840099335,852.6058835655317
1707999.0,0.017828432843089104,853.6054221157484
1709999.0,0.017842624336481094,854.604960665965
1711999.0,0.017878642305731773,855.6044992161817
1713999.0,0.0177420973777771,856.6040377663983
1715999.0,0.018080906942486763,857.603576316615
1717999.0,0.017823059111833572,858.6031148668317
1719999.0,0.018083494156599045,859.6026534170483
1721999.0,0.017666827887296677,860.602191967265
1723999.0,0.017732298001646996,861.6017305174817
1725999.0,0.017949838191270828,862.6012690676982
1727999.0,0.01790008507668972,863.6008076179149
1729999.0,0.017805352807044983,864.6003461681315
1731999.0,0.018131041899323463,865.5998847183482
1733999.0,0.018240952864289284,866.5994232685649
1735999.0,0.017657378688454628,867.5989618187815
1737999.0,0.01800280250608921,868.5985003689982
1739999.0,0.017288818955421448,869.5980389192149
1741999.0,0.017482496798038483,870.5975774694315
1743999.0,0.017757324501872063,871.5971160196482
1745999.0,0.017776859924197197,872.5966545698648
1747999.0,0.01776852458715439,873.5961931200815
1749999.0,0.018084317445755005,874.5957316702982
1751999.0,0.01841622032225132,875.5952702205147
1753999.0,0.01766662858426571,876.5948087707314
1755999.0,0.017430292442440987,877.5943473209481
1757999.0,0.017716772854328156,878.5938858711647
1759999.0,0.018106570467352867,879.5934244213814
1761999.0,0.017449015751481056,880.592962971598
1763999.0,0.01778518036007881,881.5925015218147
1765999.0,0.017401205375790596,882.5920400720314
1767999.0,0.01753062754869461,883.591578622248
1769999.0,0.017350010573863983,884.5911171724647
1771999.0,0.017664756625890732,885.5906557226813
1773999.0,0.017734071239829063,886.590194272898
1775999.0,0.017794765532016754,887.5897328231147
1777999.0,0.017713231965899467,888.5892713733313
1779999.0,0.018078390508890152,889.588809923548
1781999.0,0.017712844535708427,890.5883484737647
1783999.0,0.017586607486009598,891.5878870239812
1785999.0,0.01792854629456997,892.5874255741979
1787999.0,0.0174761563539505,893.5869641244145
1789999.0,0.017588263377547264,894.5865026746312
1791999.0,0.01806442067027092,895.5860412248479
1793999.0,0.017761575058102608,896.5855797750645
1795999.0,0.017825866118073463,897.5851183252812
1797999.0,0.018492316827178,898.5846568754979
1799999.0,0.017833730205893517,899.5841954257145
1801999.0,0.01775307208299637,900.5837339759312
1803999.0,0.01766796037554741,901.5832725261478
1805999.0,0.0174112431704998,902.5828110763645
1807999.0,0.01787666045129299,903.5823496265812
1809999.0,0.017536401748657227,904.5818881767977
1811999.0,0.017484523355960846,905.5814267270144
1813999.0,0.017333485186100006,906.5809652772311
1815999.0,0.01757364720106125,907.5805038274477
1817999.0,0.01767938956618309,908.5800423776644
1819999.0,0.018192950636148453,909.579580927881
1821999.0,0.017324484884738922,910.5791194780977
1823999.0,0.01774277724325657,911.5786580283144
1825999.0,0.01750856451690197,912.578196578531
1827999.0,0.017432112246751785,913.5777351287477
1829999.0,0.018581578508019447,914.5772736789643
1831999.0,0.017404209822416306,915.576812229181
1833999.0,0.0174405537545681,916.5763507793977
1835999.0,0.01742326095700264,917.5758893296143
1837999.0,0.01737228035926819,918.575427879831
1839999.0,0.017430832609534264,919.5749664300477
1841999.0,0.01740005426108837,920.5745049802642
1843999.0,0.01738728955388069,921.5740435304809
1845999.0,0.01763812266290188,922.5735820806975
1847999.0,0.01758337765932083,923.5731206309142
1849999.0,0.017825014889240265,924.5726591811309
1851999.0,0.018131019547581673,925.5721977313475
1853999.0,0.0173597764223814,926.5717362815642
1855999.0,0.018984312191605568,927.5712748317809
1857999.0,0.017326783388853073,928.5708133819975
1859999.0,0.017456762492656708,929.5703519322142
1861999.0,0.017845455557107925,930.5698904824308
1863999.0,0.017863625660538673,931.5694290326475
1865999.0,0.01732291653752327,932.5689675828642
1867999.0,0.017458539456129074,933.5685061330807
1869999.0,0.017019733786582947,934.5680446832974
1871999.0,0.017500314861536026,935.5675832335141
1873999.0,0.017293887212872505,936.5671217837307
1875999.0,0.017410296946763992,937.5666603339474
1877999.0,0.0173815730959177,938.566198884164
1879999.0,0.017658112570643425,939.5657374343807
1881999.0,0.017707692459225655,940.5652759845974
1883999.0,0.0175242368131876,941.564814534814
1885999.0,0.017549222335219383,942.5643530850307
1887999.0,0.017220769077539444,943.5638916352474
1889999.0,0.017411457374691963,944.563430185464
1891999.0,0.01720602810382843,945.5629687356807
1893999.0,0.017130376771092415,946.5625072858973
1895999.0,0.017380591481924057,947.562045836114
1897999.0,0.01751006208360195,948.5615843863307
1899999.0,0.01790161058306694,949.5611229365472
1901999.0,0.017171157523989677,950.5606614867639
1903999.0,0.0172033179551363,951.5602000369805
1905999.0,0.01773723214864731,952.5597385871972
1907999.0,0.017343131825327873,953.5592771374139
1909999.0,0.01759738102555275,954.5588156876305
1911999.0,0.017873508855700493,955.5583542378472
1913999.0,0.017838843166828156,956.5578927880639
1915999.0,0.017840523272752762,957.5574313382805
1917999.0,0.01737167499959469,958.5569698884972
1919999.0,0.01734001748263836,959.5565084387138
1921999.0,0.017231184989213943,960.5560469889305
1923999.0,0.017546266317367554,961.5555855391472
1925999.0,0.017604079097509384,962.5551240893637
1927999.0,0.017966240644454956,963.5546626395804
1929999.0,0.017019063234329224,964.5542011897971
1931999.0,0.01714448444545269,965.5537397400137
1933999.0,0.017177017405629158,966.5532782902304
1935999.0,0.017100756987929344,967.552816840447
1937999.0,0.017567826434969902,968.5523553906637
1939999.0,0.0180412158370018,969.5518939408804
1941999.0,0.017235949635505676,970.551432491097
1943999.0,0.01724233478307724,971.5509710413137
1945999.0,0.017151664942502975,972.5505095915304
1947999.0,0.017277000471949577,973.550048141747
1949999.0,0.017541803419589996,974.5495866919637
1951999.0,0.017095332965254784,975.5491252421803
1953999.0,0.017101427540183067,976.548663792397
1955999.0,0.01703956350684166,977.5482023426136
1957999.0,0.017273444682359695,978.5477408928302
1959999.0,0.01730421371757984,979.5472794430469
1961999.0,0.01707688346505165,980.5468179932635
1963999.0,0.017220385372638702,981.5463565434802
1965999.0,0.01743917167186737,982.5458950936969
1967999.0,0.01697096787393093,983.5454336439135
1969999.0,0.01717538572847843,984.5449721941302
1971999.0,0.01793200708925724,985.5445107443469
1973999.0,0.017287909984588623,986.5440492945635
1975999.0,0.017225826159119606,987.5435878447802
1977999.0,0.017209894955158234,988.5431263949968
1979999.0,0.01735147275030613,989.5426649452135
1981999.0,0.017344869673252106,990.5422034954302
1983999.0,0.01726491190493107,991.5417420456467
1985999.0,0.017110852524638176,992.5412805958634
1987999.0,0.01713593676686287,993.5408191460801
1989999.0,0.017308900132775307,994.5403576962967
1991999.0,0.017221439629793167,995.5398962465134
1993999.0,0.017298933118581772,996.53943479673
1995999.0,0.017231693491339684,997.5389733469467
1997999.0,0.017522865906357765,998.5385118971634
1999999.0,0.017106015235185623,999.53805044738
2001999.0,0.017217257991433144,1000.5375889975967
2003999.0,0.017320476472377777,1001.5371275478134
2005999.0,0.01727118529379368,1002.53666609803
2007999.0,0.017324168235063553,1003.5362046482467
2009999.0,0.017035814002156258,1004.5357431984633
2011999.0,0.016951845958828926,1005.53528174868
2013999.0,0.017097599804401398,1006.5348202988966
2015999.0,0.01715913601219654,1007.5343588491132
2017999.0,0.017090316861867905,1008.5338973993299
2019999.0,0.01706770434975624,1009.5334359495465
2021999.0,0.017311163246631622,1010.5329744997632
2023999.0,0.017102288082242012,1011.5325130499799
2025999.0,0.017101801931858063,1012.5320516001965
2027999.0,0.016955140978097916,1013.5315901504132
2029999.0,0.016968702897429466,1014.5311287006299
2031999.0,0.01702713593840599,1015.5306672508465
2033999.0,0.016943829134106636,1016.5302058010632
2035999.0,0.017107460647821426,1017.5297443512798
2037999.0,0.016960829496383667,1018.5292829014965
2039999.0,0.016945380717515945,1019.5288214517132
2041999.0,0.017298104241490364,1020.5283600019297
2043999.0,0.0169658325612545,1021.5278985521464
2045999.0,0.017155572772026062,1022.5274371023631
2047999.0,0.01723545603454113,1023.5269756525797
2049999.0,0.017065541818737984,1024.5265142027963
2051999.0,0.01687978021800518,1025.5260527530131
2053999.0,0.016993369907140732,1026.5255913032297
2055999.0,0.017111122608184814,1027.5251298534463
2057999.0,0.01695682853460312,1028.524668403663
2059999.0,0.016929883509874344,1029.5242069538797
2061999.0,0.01692640408873558,1030.5237455040963
2063999.0,0.01691179722547531,1031.523284054313
2065999.0,0.016972556710243225,1032.5228226045297
2067999.0,0.016888659447431564,1033.5223611547462
2069999.0,0.01700529269874096,1034.5218997049628
2071999.0,0.016905851662158966,1035.5214382551796
2073999.0,0.01716298796236515,1036.5209768053962
2075999.0,0.017432276159524918,1037.5205153556128
2077999.0,0.01706325262784958,1038.5200539058296
2079999.0,0.01697174273431301,1039.5195924560462
2081999.0,0.017002956941723824,1040.5191310062628
2083999.0,0.016987182199954987,1041.5186695564796
2085999.0,0.016889145597815514,1042.5182081066962
2087999.0,0.017000336199998856,1043.5177466569128
2089999.0,0.01703193597495556,1044.5172852071296
2091999.0,0.01710766740143299,1045.5168237573462
2093999.0,0.01730717159807682,1046.5163623075628
2095999.0,0.016901658847928047,1047.5159008577796
2097999.0,0.01689644530415535,1048.5154394079962
2099999.0,0.01696549914777279,1049.5149779582127
2101999.0,0.01694178208708763,1050.5145165084293
2103999.0,0.01694793626666069,1051.5140550586461
2105999.0,0.016937436535954475,1052.5135936088627
2107999.0,0.016916342079639435,1053.5131321590793
2109999.0,0.017165105789899826,1054.5126707092961
2111999.0,0.01676812395453453,1055.5122092595127
2113999.0,0.01698782481253147,1056.5117478097293
2115999.0,0.01673598773777485,1057.511286359946
2117999.0,0.016976479440927505,1058.5108249101627
2119999.0,0.01689951680600643,1059.5103634603793
2121999.0,0.017096228897571564,1060.509902010596
2123999.0,0.01683383621275425,1061.5094405608127
2125999.0,0.01681232824921608,1062.5089791110292
2127999.0,0.01688324101269245,1063.5085176612458
2129999.0,0.016964508220553398,1064.5080562114626
2131999.0,0.016918299719691277,1065.5075947616792
2133999.0,0.016874417662620544,1066.5071333118958
2135999.0,0.016932738944888115,1067.5066718621126
2137999.0,0.01686497963964939,1068.5062104123292
2139999.0,0.01675608940422535,1069.5057489625458
2141999.0,0.016778932884335518,1070.5052875127626
2143999.0,0.017052019014954567,1071.5048260629792
2145999.0,0.016844969242811203,1072.5043646131958
2147999.0,0.017003528773784637,1073.5039031634126
2149999.0,0.017262877896428108,1074.5034417136292
2151999.0,0.016883758828043938,1075.5029802638458
2153999.0,0.016910793259739876,1076.5025188140626
2155999.0,0.017131784930825233,1077.5020573642792
2157999.0,0.01683415286242962,1078.5015959144957
2159999.0,0.016988899558782578,1079.5011344647123
2161999.0,0.016804082319140434,1080.5006730149291
2163999.0,0.01678483560681343,1081.5002115651457
2165999.0,0.016940604895353317,1082.4997501153623
2167999.0,0.0168237816542387,1083.4992886655791
2169999.0,0.016771264374256134,1084.4988272157957
2171999.0,0.016851048916578293,1085.4983657660123
2173999.0,0.01696307398378849,1086.497904316229
2175999.0,0.01688246987760067,1087.4974428664457
2177999.0,0.016807302832603455,1088.4969814166623
2179999.0,0.016799302771687508,1089.496519966879
2181999.0,0.01681535504758358,1090.4960585170957
2183999.0,0.016859663650393486,1091.4955970673122
2185999.0,0.016727831214666367,1092.4951356175288
2187999.0,0.016819670796394348,1093.4946741677456
2189999.0,0.016784068197011948,1094.4942127179622
2191999.0,0.01674707792699337,1095.4937512681788
2193999.0,0.016757123172283173,1096.4932898183956
2195999.0,0.01705304905772209,1097.4928283686122
2197999.0,0.016865037381649017,1098.4923669188288
2199999.0,0.016870832070708275,1099.4919054690456
2201999.0,0.01704651676118374,1100.4914440192622
2203999.0,0.016851656138896942,1101.4909825694788
2205999.0,0.016718992963433266,1102.4905211196956
2207999.0,0.016850758343935013,1103.4900596699122
2209999.0,0.016692476347088814,1104.4895982201288
2211999.0,0.01672844961285591,1105.4891367703456
2213999.0,0.016951914876699448,1106.4886753205622
2215999.0,0.016967009752988815,1107.4882138707787
2217999.0,0.016823580488562584,1108.4877524209953
2219999.0,0.016807125881314278,1109.4872909712121
2221999.0,0.016835901886224747,1110.4868295214287
2223999.0,0.016920896247029305,1111.4863680716453
2225999.0,0.01684674620628357,1112.4859066218621
2227999.0,0.0167461596429348,1113.4854451720787
2229999.0,0.01674465648829937,1114.4849837222953
2231999.0,0.016752231866121292,1115.484522272512
2233999.0,0.016703637316823006,1116.4840608227287
2235999.0,0.01673082262277603,1117.4835993729453
2237999.0,0.01665215939283371,1118.483137923162
2239999.0,0.01679963432252407,1119.4826764733787
2241999.0,0.016783228144049644,1120.4822150235952
2243999.0,0.016809405758976936,1121.4817535738118
2245999.0,0.016741521656513214,1122.4812921240286
2247999.0,0.016834598034620285,1123.4808306742452
2249999.0,0.01702876202762127,1124.4803692244618
2251999.0,0.0169273279607296,1125.4799077746786
2253999.0,0.016699286177754402,1126.4794463248952
2255999.0,0.016781343147158623,1127.4789848751118
2257999.0,0.016751911491155624,1128.4785234253286
2259999.0,0.0167301744222641,1129.4780619755452
2261999.0,0.016915518790483475,1130.4776005257618
2263999.0,0.016773726791143417,1131.4771390759786
2265999.0,0.01694684661924839,1132.4766776261952
2267999.0,0.016810815781354904,1133.4762161764118
2269999.0,0.016926154494285583,1134.4757547266286
2271999.0,0.016800325363874435,1135.4752932768452
2273999.0,0.016932789236307144,1136.4748318270617
2275999.0,0.01670684665441513,1137.4743703772783
2277999.0,0.01678054966032505,1138.4739089274951
2279999.0,0.01695585437119007,1139.4734474777117
2281999.0,0.016819700598716736,1140.4729860279283
2283999.0,0.016603196039795876,1141.472524578145
2285999.0,0.01704099029302597,1142.4720631283617
2287999.0,0.016822900623083115,1143.4716016785783
2289999.0,0.01674065738916397,1144.471140228795
2291999.0,0.016695398837327957,1145.4706787790117
2293999.0,0.016853203997015953,1146.4702173292283
2295999.0,0.016682084649801254,1147.469755879445
2297999.0,0.016708465293049812,1148.4692944296617
2299999.0,0.01673700474202633,1149.4688329798782
2301999.0,0.01672305166721344,1150.4683715300948
2303999.0,0.016776738688349724,1151.4679100803116
2305999.0,0.016816159710288048,1152.4674486305282
2307999.0,0.01669294387102127,1153.4669871807448
2309999.0,0.016708042472600937,1154.4665257309616
2311999.0,0.016766218468546867,1155.4660642811782
2313999.0,0.016754336655139923,1156.4656028313948
2315999.0,0.0166380126029253,1157.4651413816116
2317999.0,0.01676820032298565,1158.4646799318282
2319999.0,0.01667536236345768,1159.4642184820448
2321999.0,0.016767511144280434,1160.4637570322616
2323999.0,0.01682758331298828,1161.4632955824782
2325999.0,0.01677621528506279,1162.4628341326948
2327999.0,0.016649393364787102,1163.4623726829116
2329999.0,0.01676143705844879,1164.4619112331281
2331999.0,0.016664281487464905,1165.4614497833447
2333999.0,0.01700000837445259,1166.4609883335613
2335999.0,0.016910649836063385,1167.4605268837781
2337999.0,0.01664816588163376,1168.4600654339947
2339999.0,0.016843335703015327,1169.4596039842113
2341999.0,0.016754206269979477,1170.459142534428
2343999.0,0.016635067760944366,1171.4586810846447
2345999.0,0.016656270250678062,1172.4582196348613
2347999.0,0.016622139140963554,1173.457758185078
2349999.0,0.016721585765480995,1174.4572967352947
2351999.0,0.01667904481291771,1175.4568352855113
2353999.0,0.016732657328248024,1176.456373835728
2355999.0,0.016646897420287132,1177.4559123859447
2357999.0,0.01671997271478176,1178.4554509361612
2359999.0,0.016788287088274956,1179.454989486378
2361999.0,0.016652613878250122,1180.4545280365946
2363999.0,0.016767272725701332,1181.4540665868112
2365999.0,0.016637010499835014,1182.4536051370278
2367999.0,0.016643943265080452,1183.4531436872446
2369999.0,0.0166190005838871,1184.4526822374612
2371999.0,0.016627654433250427,1185.4522207876778
2373999.0,0.016655849292874336,1186.4517593378946
2375999.0,0.016748927533626556,1187.4512978881112
2377999.0,0.016682321205735207,1188.4508364383278
2379999.0,0.01673516258597374,1189.4503749885446
2381999.0,0.016804812476038933,1190.4499135387612
2383999.0,0.01667097397148609,1191.4494520889778
2385999.0,0.016740409657359123,1192.4489906391946
2387999.0,0.016655778512358665,1193.4485291894111
2389999.0,0.0168845746666193,1194.4480677396277
2391999.0,0.01678476482629776,1195.4476062898443
2393999.0,0.0166059248149395,1196.4471448400611
2395999.0,0.016631394624710083,1197.4466833902777
2397999.0,0.01671355776488781,1198.4462219404943
2399999.0,0.016613034531474113,1199.445760490711
2401999.0,0.016639389097690582,1200.4452990409277
2403999.0,0.016608551144599915,1201.4448375911443
2405999.0,0.016701428219676018,1202.444376141361
2407999.0,0.01666833832859993,1203.4439146915777
2409999.0,0.016639333218336105,1204.4434532417943
2411999.0,0.016872230917215347,1205.442991792011
2413999.0,0.01666596345603466,1206.4425303422277
2415999.0,0.0167507566511631,1207.4420688924442
2417999.0,0.016558540984988213,1208.441607442661
2419999.0,0.016566602513194084,1209.4411459928776
2421999.0,0.016652313992381096,1210.4406845430942
2423999.0,0.016654325649142265,1211.4402230933108
2425999.0,0.016618920490145683,1212.4397616435276
2427999.0,0.016555387526750565,1213.4393001937442
2429999.0,0.016560494899749756,1214.4388387439608
2431999.0,0.016588745638728142,1215.4383772941776
2433999.0,0.01656743884086609,1216.4379158443942
2435999.0,0.01669737510383129,1217.4374543946108
2437999.0,0.01687997579574585,1218.4369929448276
2439999.0,0.01657499186694622,1219.4365314950442
2441999.0,0.016560113057494164,1220.4360700452607
2443999.0,0.016597958281636238,1221.4356085954776
2445999.0,0.01658601127564907,1222.4351471456941
2447999.0,0.016583194956183434,1223.4346856959107
2449999.0,0.01659540645778179,1224.4342242461273
2451999.0,0.016761841252446175,1225.4337627963441
2453999.0,0.01668994128704071,1226.4333013465607
2455999.0,0.016603240743279457,1227.4328398967773
2457999.0,0.01674569398164749,1228.432378446994
2459999.0,0.016696922481060028,1229.4319169972107
2461999.0,0.01662205345928669,1230.4314555474273
2463999.0,0.01654805615544319,1231.430994097644
2465999.0,0.01659584604203701,1232.4305326478607
2467999.0,0.0165572427213192,1233.4300711980773
2469999.0,0.01662427932024002,1234.429609748294
2471999.0,0.016710247844457626,1235.4291482985107
2473999.0,0.016580259427428246,1236.4286868487272
2475999.0,0.016598600894212723,1237.428225398944
2477999.0,0.016580257564783096,1238.4277639491606
2479999.0,0.01658635213971138,1239.4273024993772
2481999.0,0.01653328724205494,1240.4268410495938
2483999.0,0.016576748341321945,1241.4263795998106
2485999.0,0.016645537689328194,1242.4259181500272
2487999.0,0.01660344749689102,1243.4254567002438
2489999.0,0.01657727174460888,1244.4249952504606
2491999.0,0.016573622822761536,1245.4245338006772
2493999.0,0.01663530431687832,1246.4240723508938
2495999.0,0.01658681035041809,1247.4236109011106
2497999.0,0.01661643572151661,1248.4231494513272
2499999.0,0.016545424237847328,1249.4226880015437
2501999.0,0.016643110662698746,1250.4222265517606
2503999.0,0.016675282269716263,1251.4217651019771
2505999.0,0.01671835407614708,1252.4213036521937
2507999.0,0.016610458493232727,1253.4208422024103
2509999.0,0.01654966175556183,1254.4203807526271
2511999.0,0.01665315590798855,1255.4199193028437
2513999.0,0.016780070960521698,1256.4194578530603
2515999.0,0.01665070652961731,1257.418996403277
2517999.0,0.0166306272149086,1258.4185349534937
2519999.0,0.016553040593862534,1259.4180735037103
2521999.0,0.01667422614991665,1260.417612053927
2523999.0,0.016642076894640923,1261.4171506041437
2525999.0,0.016564995050430298,1262.4166891543603
2527999.0,0.01666078343987465,1263.416227704577
2529999.0,0.016573837026953697,1264.4157662547937
2531999.0,0.01663367450237274,1265.4153048050102
2533999.0,0.016546376049518585,1266.414843355227
2535999.0,0.016544539481401443,1267.4143819054436
2537999.0,0.01657656393945217,1268.4139204556602
2539999.0,0.016643257811665535,1269.4134590058768
2541999.0,0.016540339216589928,1270.4129975560936
2543999.0,0.01655520312488079,1271.4125361063102
2545999.0,0.016594910994172096,1272.4120746565268
2547999.0,0.016607053577899933,1273.4116132067436
2549999.0,0.016623634845018387,1274.4111517569602
2551999.0,0.01658192276954651,1275.4106903071768
2553999.0,0.016595177352428436,1276.4102288573936
2555999.0,0.016539527103304863,1277.4097674076102
2557999.0,0.016630331054329872,1278.4093059578267
2559999.0,0.01653539203107357,1279.4088445080436
2561999.0,0.016581982374191284,1280.4083830582601
2563999.0,0.01662137731909752,1281.4079216084767
2565999.0,0.016505904495716095,1282.4074601586933
2567999.0,0.01661507785320282,1283.4069987089101
2569999.0,0.016600441187620163,1284.4065372591267
2571999.0,0.016574447974562645,1285.4060758093433
2573999.0,0.016707926988601685,1286.40561435956
2575999.0,0.01655050925910473,1287.4051529097767
2577999.0,0.016665222123265266,1288.4046914599933
2579999.0,0.01663987711071968,1289.40423001021
2581999.0,0.016545580700039864,1290.4037685604267
2583999.0,0.016600245609879494,1291.4033071106433
2585999.0,0.01660700887441635,1292.40284566086
2587999.0,0.016530008986592293,1293.4023842110767
2589999.0,0.016493702307343483,1294.4019227612932
2591999.0,0.016627876088023186,1295.40146131151
2593999.0,0.01653257943689823,1296.4009998617266
2595999.0,0.01652766577899456,1297.4005384119432
2597999.0,0.01651718094944954,1298.4000769621598
2599999.0,0.016541896387934685,1299.3996155123766
2601999.0,0.0165824294090271,1300.3991540625932
2603999.0,0.016550997272133827,1301.3986926128098
2605999.0,0.01651143468916416,1302.3982311630266
2607999.0,0.016625510528683662,1303.3977697132432
2609999.0,0.01648074761033058,1304.3973082634598
2611999.0,0.016501538455486298,1305.3968468136766
2613999.0,0.016544772312045097,1306.3963853638932
2615999.0,0.016539063304662704,1307.3959239141097
2617999.0,0.016572678461670876,1308.3954624643266
2619999.0,0.016588417813181877,1309.3950010145431
2621999.0,0.016514481976628304,1310.3945395647597
2623999.0,0.016519272699952126,1311.3940781149763
2625999.0,0.016539640724658966,1312.3936166651931
2627999.0,0.016571413725614548,1313.3931552154097
2629999.0,0.01653224229812622,1314.3926937656263
2631999.0,0.01654312200844288,1315.392232315843
2633999.0,0.016596505418419838,1316.3917708660597
2635999.0,0.016559189185500145,1317.3913094162763
2637999.0,0.01650347001850605,1318.390847966493
2639999.0,0.016478251665830612,1319.3903865167097
2641999.0,0.016555916517972946,1320.3899250669263
2643999.0,0.01653330959379673,1321.389463617143
2645999.0,0.01657749153673649,1322.3890021673596
2647999.0,0.01654667966067791,1323.3885407175762
2649999.0,0.01650945656001568,1324.388079267793
2651999.0,0.016526751220226288,1325.3876178180096
2653999.0,0.016530243679881096,1326.3871563682262
2655999.0,0.016577189788222313,1327.3866949184428
2657999.0,0.016632236540317535,1328.3862334686596
2659999.0,0.016529398038983345,1329.3857720188762
2661999.0,0.0166767667979002,1330.3853105690928
2663999.0,0.016595877707004547,1331.3848491193096
2665999.0,0.016537880524992943,1332.3843876695262
2667999.0,0.016546908766031265,1333.3839262197428
2669999.0,0.0165408868342638,1334.3834647699596
2671999.0,0.01650969684123993,1335.3830033201762
2673999.0,0.016549192368984222,1336.3825418703927
2675999.0,0.016573214903473854,1337.3820804206096
2677999.0,0.01657051593065262,1338.3816189708261
2679999.0,0.016710378229618073,1339.3811575210427
2681999.0,0.016496527940034866,1340.3806960712593
2683999.0,0.01659771054983139,1341.3802346214761
2685999.0,0.01656499318778515,1342.3797731716927
2687999.0,0.01651693880558014,1343.3793117219093
2689999.0,0.01653156243264675,1344.378850272126
2691999.0,0.016540588811039925,1345.3783888223427
2693999.0,0.016559813171625137,1346.3779273725593
2695999.0,0.016538312658667564,1347.377465922776
2697999.0,0.016562985256314278,1348.3770044729927
2699999.0,0.016484124585986137,1349.3765430232093
2701999.0,0.016618553549051285,1350.376081573426
2703999.0,0.016468919813632965,1351.3756201236426
2705999.0,0.016528064385056496,1352.3751586738592
2707999.0,0.016594398766756058,1353.374697224076
2709999.0,0.016511809080839157,1354.3742357742926
2711999.0,0.016511892899870872,1355.3737743245092
2713999.0,0.01644250564277172,1356.3733128747258
2715999.0,0.016542067751288414,1357.3728514249426
2717999.0,0.01651650480926037,1358.3723899751592
2719999.0,0.016577420756220818,1359.3719285253758
2721999.0,0.016603201627731323,1360.3714670755926
2723999.0,0.01649949699640274,1361.3710056258092
2725999.0,0.016608826816082,1362.3705441760258
2727999.0,0.0164948720484972,1363.3700827262426
2729999.0,0.016495516523718834,1364.3696212764592
2731999.0,0.016555411741137505,1365.3691598266757
2733999.0,0.01655006781220436,1366.3686983768926
2735999.0,0.016499370336532593,1367.3682369271091
2737999.0,0.016502538695931435,1368.3677754773257
2739999.0,0.01648218184709549,1369.3673140275423
2741999.0,0.016516631469130516,1370.3668525777591
2743999.0,0.016545051708817482,1371.3663911279757
2745999.0,0.01654067076742649,1372.3659296781923
2747999.0,0.01648274064064026,1373.365468228409
2749999.0,0.016506126150488853,1374.3650067786257
2751999.0,0.016483454033732414,1375.3645453288423
2753999.0,0.01652568019926548,1376.364083879059
2755999.0,0.01655508577823639,1377.3636224292757
2757999.0,0.016529802232980728,1378.3631609794922
2759999.0,0.016484247520565987,1379.362699529709
2761999.0,0.016482491046190262,1380.3622380799256
2763999.0,0.016472842544317245,1381.3617766301422
2765999.0,0.016482925042510033,1382.361315180359
2767999.0,0.016520412638783455,1383.3608537305756
2769999.0,0.01649584248661995,1384.3603922807922
2771999.0,0.016498396173119545,1385.3599308310088
2773999.0,0.01664380542933941,1386.3594693812256
2775999.0,0.016490992158651352,1387.3590079314422
2777999.0,0.016475608572363853,1388.3585464816588
2779999.0,0.01649494469165802,1389.3580850318756
2781999.0,0.01651087962090969,1390.3576235820922
2783999.0,0.016486037522554398,1391.3571621323088
2785999.0,0.0165255144238472,1392.3567006825256
2787999.0,0.01652812771499157,1393.3562392327422
2789999.0,0.016497084870934486,1394.3557777829587
2791999.0,0.016473637893795967,1395.3553163331756
2793999.0,0.016471650451421738,1396.3548548833921
2795999.0,0.016521165147423744,1397.3543934336087
2797999.0,0.01646912470459938,1398.3539319838253
2799999.0,0.01646397076547146,1399.3534705340421
2801999.0,0.016464008018374443,1400.3530090842587
2803999.0,0.016526639461517334,1401.3525476344753
2805999.0,0.016527729108929634,1402.352086184692
2807999.0,0.01653892733156681,1403.3516247349087
2809999.0,0.016522090882062912,1404.3511632851253
2811999.0,0.01651739701628685,1405.350701835342
2813999.0,0.016477297991514206,1406.3502403855587
2815999.0,0.016485176980495453,1407.3497789357752
2817999.0,0.01653420180082321,1408.349317485992
2819999.0,0.016508793458342552,1409.3488560362086
2821999.0,0.016463302075862885,1410.3483945864252
2823999.0,0.016480250284075737,1411.347933136642
2825999.0,0.01643669418990612,1412.3474716868586
2827999.0,0.016460148617625237,1413.3470102370752
2829999.0,0.01655963435769081,1414.3465487872918
2831999.0,0.01651844196021557,1415.3460873375086
2833999.0,0.016451753675937653,1416.3456258877252
2835999.0,0.01647065207362175,1417.3451644379418
2837999.0,0.016478443518280983,1418.3447029881586
2839999.0,0.016504919156432152,1419.3442415383752
2841999.0,0.016518564894795418,1420.3437800885918
2843999.0,0.016470959410071373,1421.3433186388086
2845999.0,0.016557933762669563,1422.3428571890252
2847999.0,0.016463737934827805,1423.3423957392417
2849999.0,0.016537072136998177,1424.3419342894585
2851999.0,0.016510801389813423,1425.3414728396751
2853999.0,0.016503136605024338,1426.3410113898917
2855999.0,0.016457436606287956,1427.3405499401083
2857999.0,0.0164948683232069,1428.3400884903251
2859999.0,0.016465533524751663,1429.3396270405417
2861999.0,0.01662922464311123,1430.3391655907583
2863999.0,0.016475694254040718,1431.338704140975
2865999.0,0.01656765304505825,1432.3382426911917
2867999.0,0.01650918833911419,1433.3377812414083
2869999.0,0.016515808179974556,1434.337319791625
2871999.0,0.016479268670082092,1435.3368583418417
2873999.0,0.01642458699643612,1436.3363968920582
2875999.0,0.016443271189928055,1437.335935442275
2877999.0,0.016469351947307587,1438.3354739924916
2879999.0,0.016589311882853508,1439.3350125427082
2881999.0,0.016487842425704002,1440.334551092925
2883999.0,0.01648612692952156,1441.3340896431416
2885999.0,0.01660020276904106,1442.3336281933582
2887999.0,0.016611291095614433,1443.3331667435748
2889999.0,0.016420695930719376,1444.3327052937916
2891999.0,0.01643693633377552,1445.3322438440082
2893999.0,0.016455454751849174,1446.3317823942248
2895999.0,0.016755390912294388,1447.3313209444416
2897999.0,0.016515573486685753,1448.3308594946582
2899999.0,0.016525086015462875,1449.3303980448748
2901999.0,0.016461655497550964,1450.3299365950916
2903999.0,0.0164342038333416,1451.3294751453082
2905999.0,0.016527242958545685,1452.3290136955247
2907999.0,0.01651107519865036,1453.3285522457415
2909999.0,0.016452671959996223,1454.3280907959581
2911999.0,0.01647765003144741,1455.3276293461747
2913999.0,0.016486838459968567,1456.3271678963913
2915999.0,0.016506195068359375,1457.3267064466081
2917999.0,0.016538111492991447,1458.3262449968247
2919999.0,0.016519848257303238,1459.3257835470413
2921999.0,0.016513247042894363,1460.325322097258
2923999.0,0.016553014516830444,1461.3248606474747
2925999.0,0.016498859971761703,1462.3243991976913
2927999.0,0.016582105308771133,1463.323937747908
2929999.0,0.016512159258127213,1464.3234762981247
2931999.0,0.016558440402150154,1465.3230148483412
2933999.0,0.016482453793287277,1466.322553398558
2935999.0,0.016616154462099075,1467.3220919487746
2937999.0,0.016505250707268715,1468.3216304989912
2939999.0,0.016464844346046448,1469.321169049208
2941999.0,0.016479922458529472,1470.3207075994246
2943999.0,0.016451628878712654,1471.3202461496412
2945999.0,0.0166364423930645,1472.3197846998578
2947999.0,0.016463257372379303,1473.3193232500746
2949999.0,0.01648225635290146,1474.3188618002912
2951999.0,0.016468124464154243,1475.3184003505078
2953999.0,0.01654813624918461,1476.3179389007246
2955999.0,0.016542209312319756,1477.3174774509412
2957999.0,0.01646842435002327,1478.3170160011578
2959999.0,0.01652085967361927,1479.3165545513746
2961999.0,0.016470588743686676,1480.3160931015912
2963999.0,0.016513416543602943,1481.3156316518077
2965999.0,0.016534389927983284,1482.3151702020245
2967999.0,0.016482744365930557,1483.3147087522411
2969999.0,0.016455670818686485,1484.3142473024577
2971999.0,0.0165838785469532,1485.3137858526743
2973999.0,0.016459818929433823,1486.313324402891
2975999.0,0.016551682725548744,1487.3128629531077
2977999.0,0.016476187855005264,1488.3124015033243
2979999.0,0.01647127978503704,1489.311940053541
2981999.0,0.016494061797857285,1490.3114786037577
2983999.0,0.01647024415433407,1491.3110171539743
2985999.0,0.016448132693767548,1492.310555704191
2987999.0,0.016451727598905563,1493.3100942544077
2989999.0,0.01655038632452488,1494.3096328046242
2991999.0,0.016527501866221428,1495.309171354841
2993999.0,0.016478119418025017,1496.3087099050576
2995999.0,0.016461985185742378,1497.3082484552742
2997999.0,0.016451703384518623,1498.307787005491
2999999.0,0.0164811909198761,1499.3073255557076
3001999.0,0.016440289095044136,1500.3068641059242
3003999.0,0.016483858227729797,1501.3064026561408
3005999.0,0.016484174877405167,1502.3059412063576
3007999.0,0.01645108312368393,1503.3054797565742
3009999.0,0.016470935195684433,1504.3050183067908
3011999.0,0.016464047133922577,1505.3045568570076
3013999.0,0.016535138711333275,1506.3040954072242
3015999.0,0.016568567603826523,1507.3036339574408
3017999.0,0.01642061583697796,1508.3031725076576
3019999.0,0.016517069190740585,1509.3027110578741
3021999.0,0.01647094078361988,1510.3022496080907
3023999.0,0.016531873494386673,1511.3017881583075
3025999.0,0.016477089375257492,1512.3013267085241
3027999.0,0.0164252370595932,1513.3008652587407
3029999.0,0.01649164780974388,1514.3004038089573
3031999.0,0.016476720571517944,1515.299942359174
3033999.0,0.0164631474763155,1516.2994809093907
3035999.0,0.016481654718518257,1517.2990194596073
3037999.0,0.016472227871418,1518.298558009824
3039999.0,0.016437608748674393,1519.2980965600407
3041999.0,0.016452757641673088,1520.2976351102573
3043999.0,0.016492098569869995,1521.297173660474
3045999.0,0.01646057330071926,1522.2967122106907
3047999.0,0.0164334774017334,1523.2962507609072
3049999.0,0.016536423936486244,1524.295789311124
3051999.0,0.01644134894013405,1525.2953278613406
3053999.0,0.016482576727867126,1526.2948664115572
3055999.0,0.016468556597828865,1527.294404961774
3057999.0,0.01644173637032509,1528.2939435119906
3059999.0,0.016490913927555084,1529.2934820622072
3061999.0,0.01646801270544529,1530.2930206124238
3063999.0,0.016441525891423225,1531.2925591626406
3065999.0,0.0164161566644907,1532.2920977128572
3067999.0,0.01645907200872898,1533.2916362630738
3069999.0,0.016472959890961647,1534.2911748132906
3071999.0,0.01643231324851513,1535.2907133635072
3073999.0,0.016425903886556625,1536.2902519137238
3075999.0,0.016477884724736214,1537.2897904639406
3077999.0,0.016442691907286644,1538.2893290141571
3079999.0,0.01651313342154026,1539.2888675643737
3081999.0,0.01649721898138523,1540.2884061145905
3083999.0,0.016461573541164398,1541.2879446648071
3085999.0,0.016411984339356422,1542.2874832150237
3087999.0,0.016478529199957848,1543.2870217652403
3089999.0,0.01643308997154236,1544.286560315457
3091999.0,0.01647605001926422,1545.2860988656737
3093999.0,0.016438575461506844,1546.2856374158903
3095999.0,0.016471516340970993,1547.285175966107
3097999.0,0.016464397311210632,1548.2847145163237
3099999.0,0.01651720330119133,1549.2842530665403
3101999.0,0.016441108658909798,1550.283791616757
3103999.0,0.016400368884205818,1551.2833301669737
3105999.0,0.016512038186192513,1552.2828687171902
3107999.0,0.01648174598813057,1553.282407267407
3109999.0,0.01643618382513523,1554.2819458176236
3111999.0,0.0164444949477911,1555.2814843678402
3113999.0,0.01644933968782425,1556.281022918057
3115999.0,0.016461370512843132,1557.2805614682736
3117999.0,0.016522029414772987,1558.2801000184902
3119999.0,0.016487861052155495,1559.2796385687068
3121999.0,0.016469424590468407,1560.2791771189236
3123999.0,0.016487929970026016,1561.2787156691402
3125999.0,0.01645752228796482,1562.2782542193568
3127999.0,0.01647248864173889,1563.2777927695736
3129999.0,0.016463039442896843,1564.2773313197902
3131999.0,0.016440974548459053,1565.2768698700067
3133999.0,0.01647726260125637,1566.2764084202236
3135999.0,0.01645374856889248,1567.2759469704401
3137999.0,0.016448747366666794,1568.2754855206567
3139999.0,0.016451697796583176,1569.2750240708735
3141999.0,0.01645093597471714,1570.2745626210901
3143999.0,0.016449052840471268,1571.2741011713067
3145999.0,0.016441449522972107,1572.2736397215233
3147999.0,0.016447952017188072,1573.27317827174
3149999.0,0.016425449401140213,1574.2727168219567
3151999.0,0.01644928567111492,1575.2722553721733
3153999.0,0.0164252407848835,1576.27179392239
3155999.0,0.01645032688975334,1577.2713324726067
3157999.0,0.01646360196173191,1578.2708710228233
3159999.0,0.016473310068249702,1579.27040957304
3161999.0,0.016451815143227577,1580.2699481232567
3163999.0,0.016442401334643364,1581.2694866734732
3165999.0,0.016427570953965187,1582.26902522369
3167999.0,0.016452264040708542,1583.2685637739066
3169999.0,0.016414541751146317,1584.2681023241232
3171999.0,0.016456838697195053,1585.26764087434
3173999.0,0.016413187608122826,1586.2671794245566
3175999.0,0.016504433006048203,1587.2667179747732
3177999.0,0.016384951770305634,1588.2662565249898
3179999.0,0.01644660159945488,1589.2657950752066
3181999.0,0.016462866216897964,1590.2653336254232
3183999.0,0.016480593010783195,1591.2648721756398
3185999.0,0.016474377363920212,1592.2644107258566
3187999.0,0.01649935357272625,1593.2639492760732
3189999.0,0.016477102413773537,1594.2634878262897
3191999.0,0.01645227149128914,1595.2630263765066
3193999.0,0.016429997980594635,1596.2625649267231
3195999.0,0.016401683911681175,1597.2621034769397
3197999.0,0.01650206372141838,1598.2616420271565
3199999.0,0.016410991549491882,1599.2611805773731
3201999.0,0.016463827341794968,1600.2607191275897
3203999.0,0.016452370211482048,1601.2602576778063
3205999.0,0.016443666070699692,1602.259796228023
3207999.0,0.01646123267710209,1603.2593347782397
3209999.0,0.01646517403423786,1604.2588733284563
3211999.0,0.016490411013364792,1605.258411878673
3213999.0,0.01641998626291752,1606.2579504288897
3215999.0,0.01643824577331543,1607.2574889791063
3217999.0,0.01646755449473858,1608.257027529323
3219999.0,0.0164526104927063,1609.2565660795397
3221999.0,0.016398077830672264,1610.2561046297562
3223999.0,0.016451222822070122,1611.255643179973
3225999.0,0.016403330489993095,1612.2551817301896
3227999.0,0.016454854980111122,1613.2547202804062
3229999.0,0.016426721587777138,1614.254258830623
3231999.0,0.01642141304910183,1615.2537973808396
3233999.0,0.016455287113785744,1616.2533359310562
3235999.0,0.01639419049024582,1617.2528744812728
3237999.0,0.016427356749773026,1618.2524130314896
3239999.0,0.01646197959780693,1619.2519515817062
3241999.0,0.016415774822235107,1620.2514901319228
3243999.0,0.016432181000709534,1621.2510286821396
3245999.0,0.01638546958565712,1622.2505672323562
3247999.0,0.016395075246691704,1623.2501057825727
3249999.0,0.016455482691526413,1624.2496443327896
3251999.0,0.01640034280717373,1625.2491828830061
3253999.0,0.016479358077049255,1626.2487214332227
3255999.0,0.01640632376074791,1627.2482599834395
3257999.0,0.016454186290502548,1628.2477985336561
3259999.0,0.016478125005960464,1629.2473370838727
3261999.0,0.01641799509525299,1630.2468756340893
3263999.0,0.016418956220149994,1631.246414184306
3265999.0,0.016408773139119148,1632.2459527345227
3267999.0,0.016385888680815697,1633.2454912847393
3269999.0,0.016397736966609955,1634.245029834956
3271999.0,0.01640307530760765,1635.2445683851727
3273999.0,0.016409318894147873,1636.2441069353893
3275999.0,0.01642489992082119,1637.243645485606
3277999.0,0.016476038843393326,1638.2431840358227
3279999.0,0.016395697370171547,1639.2427225860392
3281999.0,0.016392920166254044,1640.242261136256
3283999.0,0.016400592401623726,1641.2417996864726
3285999.0,0.016396233811974525,1642.2413382366892
3287999.0,0.01641186513006687,1643.240876786906
3289999.0,0.016408002004027367,1644.2404153371226
3291999.0,0.016428610309958458,1645.2399538873392
3293999.0,0.016369611024856567,1646.2394924375558
3295999.0,0.016413938254117966,1647.2390309877726
3297999.0,0.016411801800131798,1648.2385695379892
3299999.0,0.016397608444094658,1649.2381080882058
3301999.0,0.016427315771579742,1650.2376466384226
3303999.0,0.016395436599850655,1651.2371851886392
3305999.0,0.016370927914977074,1652.2367237388557
3307999.0,0.016367746517062187,1653.2362622890726
3309999.0,0.01639745943248272,1654.2358008392891
3311999.0,0.016406025737524033,1655.2353393895057
3313999.0,0.016373302787542343,1656.2348779397225
3315999.0,0.01641792617738247,1657.2344164899391
3317999.0,0.016386613249778748,1658.2339550401557
3319999.0,0.016381466761231422,1659.2334935903723
3321999.0,0.016387902200222015,1660.233032140589
3323999.0,0.016410520300269127,1661.2325706908057
3325999.0,0.01638132520020008,1662.2321092410223
3327999.0,0.01640729233622551,1663.231647791239
3329999.0,0.016368389129638672,1664.2311863414557
3331999.0,0.016380097717046738,1665.2307248916723
3333999.0,0.016384685412049294,1666.230263441889
3335999.0,0.016443386673927307,1667.2298019921056
3337999.0,0.016407320275902748,1668.2293405423222
3339999.0,0.016405697911977768,1669.228879092539
3341999.0,0.01642772927880287,1670.2284176427556
3343999.0,0.016404034569859505,1671.2279561929722
3345999.0,0.016435343772172928,1672.227494743189
3347999.0,0.0163821242749691,1673.2270332934056
3349999.0,0.016370946541428566,1674.2265718436222
3351999.0,0.016379741951823235,1675.2261103938388
3353999.0,0.0164154302328825,1676.2256489440556
3355999.0,0.016370421275496483,1677.2251874942722
3357999.0,0.016365397721529007,1678.2247260444888
3359999.0,0.01635695807635784,1679.2242645947056
3361999.0,0.016381146386265755,1680.2238031449222
3363999.0,0.016380691900849342,1681.2233416951387
3365999.0,0.01639578491449356,1682.2228802453556
3367999.0,0.016379578039050102,1683.2224187955721
3369999.0,0.016373809427022934,1684.2219573457887
3371999.0,0.016370294615626335,1685.2214958960055
3373999.0,0.016404645517468452,1686.2210344462221
3375999.0,0.016372075304389,1687.2205729964387
3377999.0,0.016374781727790833,1688.2201115466553
3379999.0,0.016350317746400833,1689.219650096872
3381999.0,0.016366010531783104,1690.2191886470887
3383999.0,0.016370512545108795,1691.2187271973053
3385999.0,0.016383834183216095,1692.218265747522
3387999.0,0.016366418451070786,1693.2178042977387
3389999.0,0.016362788155674934,1694.2173428479553
3391999.0,0.01636597141623497,1695.216881398172
3393999.0,0.016357704997062683,1696.2164199483886
3395999.0,0.01636144518852234,1697.2159584986052
3397999.0,0.016389327123761177,1698.215497048822
3399999.0,0.016373423859477043,1699.2150355990386
3401999.0,0.01637696847319603,1700.2145741492552
3403999.0,0.016352500766515732,1701.214112699472
3405999.0,0.016394272446632385,1702.2136512496886
3407999.0,0.016366425901651382,1703.2131897999052
3409999.0,0.01639046147465706,1704.2127283501218
3411999.0,0.016349725425243378,1705.2122669003386
3413999.0,0.01638665981590748,1706.2118054505552
3415999.0,0.016359027475118637,1707.2113440007718
3417999.0,0.016380589455366135,1708.2108825509886
3419999.0,0.016378523781895638,1709.2104211012052
3421999.0,0.016369260847568512,1710.2099596514217
3423999.0,0.016357367858290672,1711.2094982016386
3425999.0,0.016427526250481606,1712.2090367518551
3427999.0,0.01636761799454689,1713.2085753020717
3429999.0,0.01635883003473282,1714.2081138522885
3431999.0,0.01634971983730793,1715.2076524025051
3433999.0,0.016371233388781548,1716.2071909527217
3435999.0,0.016356362029910088,1717.2067295029383
3437999.0,0.016374757513403893,1718.206268053155
3439999.0,0.01635330356657505,1719.2058066033717
3441999.0,0.016329633072018623,1720.2053451535883
3443999.0,0.016360633075237274,1721.204883703805
3445999.0,0.016362685710191727,1722.2044222540217
3447999.0,0.01635713502764702,1723.2039608042382
3449999.0,0.016376927495002747,1724.203499354455
3451999.0,0.016359049826860428,1725.2030379046716
3453999.0,0.016341332346200943,1726.2025764548882
3455999.0,0.016379445791244507,1727.202115005105
3457999.0,0.01637067086994648,1728.2016535553216
3459999.0,0.016354629769921303,1729.2011921055382
3461999.0,0.01639363169670105,1730.200730655755
3463999.0,0.016366396099328995,1731.2002692059716
3465999.0,0.016365375369787216,1732.1998077561882
3467999.0,0.01633109711110592,1733.1993463064048
3469999.0,0.01634892076253891,1734.1988848566216
3471999.0,0.016371484845876694,1735.1984234068382
3473999.0,0.016375329345464706,1736.1979619570548
3475999.0,0.016352005302906036,1737.1975005072716
3477999.0,0.016359059140086174,1738.1970390574882
3479999.0,0.0163749810308218,1739.1965776077047
3481999.0,0.016384126618504524,1740.1961161579216
3483999.0,0.01635988987982273,1741.1956547081381
3485999.0,0.01636209525167942,1742.1951932583547
3487999.0,0.0163252055644989,1743.1947318085715
3489999.0,0.016347378492355347,1744.1942703587881
3491999.0,0.0163564532995224,1745.1938089090047
3493999.0,0.016358181834220886,1746.1933474592213
3495999.0,0.016351230442523956,1747.192886009438
3497999.0,0.016333721578121185,1748.1924245596547
3499999.0,0.01634557917714119,1749.1919631098713
3501999.0,0.016373056918382645,1750.191501660088
3503999.0,0.016353441402316093,1751.1910402103047
3505999.0,0.01632792316377163,1752.1905787605212
3507999.0,0.016359923407435417,1753.190117310738
3509999.0,0.016357416287064552,1754.1896558609546
3511999.0,0.016326872631907463,1755.1891944111712
3513999.0,0.016367267817258835,1756.188732961388
3515999.0,0.0163689237087965,1757.1882715116046
3517999.0,0.016350455582141876,1758.1878100618212
3519999.0,0.016335833817720413,1759.187348612038
3521999.0,0.01638500951230526,1760.1868871622546
3523999.0,0.016365546733140945,1761.1864257124712
3525999.0,0.016337137669324875,1762.1859642626878
3527999.0,0.016357822343707085,1763.1855028129046
3529999.0,0.016352228820323944,1764.1850413631212
3531999.0,0.01633921079337597,1765.1845799133378
3533999.0,0.016321241855621338,1766.1841184635546
3535999.0,0.016336146742105484,1767.1836570137712
3537999.0,0.01632557064294815,1768.1831955639877
3539999.0,0.016337843611836433,1769.1827341142045
3541999.0,0.016335921362042427,1770.1822726644211
3543999.0,0.016373099759221077,1771.1818112146377
3545999.0,0.01633365824818611,1772.1813497648545
3547999.0,0.016340777277946472,1773.1808883150711
3549999.0,0.016324223950505257,1774.1804268652877
3551999.0,0.016340414062142372,1775.1799654155043
3553999.0,0.01632416993379593,1776.179503965721
3555999.0,0.016346735879778862,1777.1790425159377
3557999.0,0.016361059620976448,1778.1785810661543
3559999.0,0.01632341742515564,1779.178119616371
3561999.0,0.016345730051398277,1780.1776581665877
3563999.0,0.01633126474916935,1781.1771967168042
3565999.0,0.016348903998732567,1782.176735267021
3567999.0,0.01638646237552166,1783.1762738172376
3569999.0,0.016355277970433235,1784.1758123674542
3571999.0,0.01631200686097145,1785.175350917671
3573999.0,0.01634807139635086,1786.1748894678876
3575999.0,0.01632053218781948,1787.1744280181042
3577999.0,0.016351643949747086,1788.173966568321
3579999.0,0.016349896788597107,1789.1735051185376
3581999.0,0.01633109524846077,1790.1730436687542
3583999.0,0.016332436352968216,1791.1725822189708
3585999.0,0.01632409542798996,1792.1721207691876
3587999.0,0.016340162605047226,1793.1716593194042
3589999.0,0.01631813496351242,1794.1711978696208
3591999.0,0.016340231522917747,1795.1707364198376
3593999.0,0.016347365453839302,1796.1702749700542
3595999.0,0.01634798012673855,1797.1698135202707
3597999.0,0.01634114608168602,1798.1693520704875
3599999.0,0.0163568127900362,1799.1688906207041
3601999.0,0.01632959209382534,1800.1684291709207
3603999.0,0.016342198476195335,1801.1679677211375
3605999.0,0.016360774636268616,1802.1675062713541
3607999.0,0.016339058056473732,1803.1670448215707
3609999.0,0.016338277608156204,1804.1665833717873
3611999.0,0.016330445185303688,1805.166121922004
3613999.0,0.016327785328030586,1806.1656604722207
3615999.0,0.016331549733877182,1807.1651990224373
3617999.0,0.016346188262104988,1808.164737572654
3619999.0,0.016347156837582588,1809.1642761228707
3621999.0,0.016334619373083115,1810.1638146730872
3623999.0,0.016327230259776115,1811.163353223304
3625999.0,0.016355691477656364,1812.1628917735206
3627999.0,0.016327859833836555,1813.1624303237372
3629999.0,0.016315661370754242,1814.161968873954
3631999.0,0.01631445251405239,1815.1615074241706
3633999.0,0.016340967267751694,1816.1610459743872
3635999.0,0.016371505334973335,1817.160584524604
3637999.0,0.01632377691566944,1818.1601230748206
3639999.0,0.016310231760144234,1819.1596616250372
3641999.0,0.016329972073435783,1820.1592001752538
3643999.0,0.016308732330799103,1821.1587387254706
3645999.0,0.016317099332809448,1822.1582772756872
3647999.0,0.016326306387782097,1823.1578158259038
3649999.0,0.016325760632753372,1824.1573543761206
3651999.0,0.01633334718644619,1825.1568929263372
3653999.0,0.016341812908649445,1826.1564314765537
3655999.0,0.01631665788590908,1827.1559700267705
3657999.0,0.01631302572786808,1828.1555085769871
3659999.0,0.016324803233146667,1829.1550471272037
3661999.0,0.016313286498188972,1830.1545856774205
3663999.0,0.016322830691933632,1831.154124227637
3665999.0,0.016320545226335526,1832.1536627778537
3667999.0,0.016346363350749016,1833.1532013280703
3669999.0,0.016315830871462822,1834.152739878287
3671999.0,0.016327913850545883,1835.1522784285037
3673999.0,0.01632538251578808,1836.1518169787203
3675999.0,0.016337038949131966,1837.151355528937
3677999.0,0.016326960176229477,1838.1508940791537
3679999.0,0.01632877066731453,1839.1504326293702
3681999.0,0.01633629947900772,1840.149971179587
3683999.0,0.016322966665029526,1841.1495097298036
3685999.0,0.016328180208802223,1842.1490482800202
3687999.0,0.01632034033536911,1843.148586830237
3689999.0,0.016315219923853874,1844.1481253804536
3691999.0,0.016330383718013763,1845.1476639306702
3693999.0,0.01630789414048195,1846.147202480887
3695999.0,0.01632704772055149,1847.1467410311036
3697999.0,0.01633046381175518,1848.1462795813202
3699999.0,0.016325416043400764,1849.1458181315368
3701999.0,0.016325468197464943,1850.1453566817536
3703999.0,0.016300439834594727,1851.1448952319702
3705999.0,0.016313424333930016,1852.1444337821868
3707999.0,0.016320759430527687,1853.1439723324036
3709999.0,0.01630341447889805,1854.1435108826201
3711999.0,0.016311099752783775,1855.1430494328367
3713999.0,0.016317280009388924,1856.1425879830535
3715999.0,0.016324087977409363,1857.1421265332701
3717999.0,0.016313651576638222,1858.1416650834867
3719999.0,0.016315655782818794,1859.1412036337035
3721999.0,0.016317538917064667,1860.14074218392
3723999.0,0.01632995717227459,1861.1402807341367
3725999.0,0.016315991058945656,1862.1398192843533
3727999.0,0.016322219744324684,1863.13935783457
3729999.0,0.016315938904881477,1864.1388963847867
3731999.0,0.01630510576069355,1865.1384349350033
3733999.0,0.016324961557984352,1866.13797348522
3735999.0,0.016306312754750252,1867.1375120354367
3737999.0,0.016320275142788887,1868.1370505856532
3739999.0,0.016325505450367928,1869.13658913587
3741999.0,0.01633262261748314,1870.1361276860866
3743999.0,0.016303641721606255,1871.1356662363032
3745999.0,0.016324913129210472,1872.13520478652
3747999.0,0.016303902491927147,1873.1347433367366
3749999.0,0.01630854234099388,1874.1342818869532
3751999.0,0.016311028972268105,1875.13382043717
3753999.0,0.01631760783493519,1876.1333589873866
3755999.0,0.016306310892105103,1877.1328975376032
3757999.0,0.016311464831233025,1878.1324360878198
3759999.0,0.01631087437272072,1879.1319746380366
3761999.0,0.016310814768075943,1880.1315131882532
3763999.0,0.016300199553370476,1881.1310517384698
3765999.0,0.01630396395921707,1882.1305902886866
3767999.0,0.01630943827331066,1883.1301288389031
3769999.0,0.016315175220370293,1884.1296673891197
3771999.0,0.01632494293153286,1885.1292059393365
3773999.0,0.016304250806570053,1886.1287444895531
3775999.0,0.01632717065513134,1887.1282830397697
3777999.0,0.0162962656468153,1888.1278215899865
3779999.0,0.016313867643475533,1889.127360140203
3781999.0,0.016308989375829697,1890.1268986904197
3783999.0,0.016312375664711,1891.1264372406363
3785999.0,0.01631827838718891,1892.125975790853
3787999.0,0.01629766635596752,1893.1255143410697
3789999.0,0.016303902491927147,1894.1250528912863
3791999.0,0.016300665214657784,1895.124591441503
3793999.0,0.01630871556699276,1896.1241299917197
3795999.0,0.016309162601828575,1897.1236685419362
3797999.0,0.016323355957865715,1898.123207092153
3799999.0,0.016322238370776176,1899.1227456423696
3801999.0,0.016307607293128967,1900.1222841925862
3803999.0,0.016312355175614357,1901.121822742803
3805999.0,0.016313619911670685,1902.1213612930196
3807999.0,0.016315380111336708,1903.1208998432362
3809999.0,0.01632119156420231,1904.120438393453
3811999.0,0.016312630847096443,1905.1199769436696
3813999.0,0.01630803570151329,1906.1195154938862
3815999.0,0.01630287617444992,1907.1190540441028
3817999.0,0.01631711609661579,1908.1185925943196
3819999.0,0.016301752999424934,1909.1181311445362
3821999.0,0.016299648210406303,1910.1176696947527
3823999.0,0.016297589987516403,1911.1172082449696
3825999.0,0.016312941908836365,1912.1167467951861
3827999.0,0.016318194568157196,1913.1162853454027
3829999.0,0.01630929484963417,1914.1158238956195
3831999.0,0.016313590109348297,1915.1153624458361
3833999.0,0.016288112848997116,1916.1149009960527
3835999.0,0.01629805564880371,1917.1144395462695
3837999.0,0.016316846013069153,1918.113978096486
3839999.0,0.01630423218011856,1919.1135166467027
3841999.0,0.016337184235453606,1920.1130551969193
3843999.0,0.016293538734316826,1921.112593747136
3845999.0,0.016309523954987526,1922.1121322973527
3847999.0,0.01630832813680172,1923.1116708475693
3849999.0,0.016328519210219383,1924.111209397786
3851999.0,0.016295097768306732,1925.1107479480027
3853999.0,0.01628843881189823,1926.1102864982192
3855999.0,0.016299959272146225,1927.109825048436
3857999.0,0.01630297675728798,1928.1093635986526
3859999.0,0.016303755342960358,1929.1089021488692
3861999.0,0.016295606270432472,1930.108440699086
3863999.0,0.016301969066262245,1931.1079792493026
3865999.0,0.016322923824191093,1932.1075177995192
3867999.0,0.016305619850754738,1933.107056349736
3869999.0,0.01630888506770134,1934.1065948999526
3871999.0,0.01630733720958233,1935.1061334501692
3873999.0,0.01629599556326866,1936.1056720003858
3875999.0,0.016294682398438454,1937.1052105506026
3877999.0,0.016302384436130524,1938.1047491008192
3879999.0,0.016296837478876114,1939.1042876510357
3881999.0,0.016297852620482445,1940.1038262012526
3883999.0,0.016290463507175446,1941.1033647514691
3885999.0,0.01630176603794098,1942.1029033016857
3887999.0,0.01629425771534443,1943.1024418519025
3889999.0,0.016288859769701958,1944.1019804021191
3891999.0,0.016287386417388916,1945.1015189523357
3893999.0,0.016295133158564568,1946.1010575025525
3895999.0,0.016308613121509552,1947.100596052769
3897999.0,0.0162944532930851,1948.1001346029857
3899999.0,0.01629815809428692,1949.0996731532023
3901999.0,0.01629062183201313,1950.099211703419
3903999.0,0.016298770904541016,1951.0987502536357
3905999.0,0.01629398949444294,1952.0982888038523
3907999.0,0.016292255371809006,1953.097827354069
3909999.0,0.0163023192435503,1954.0973659042857
3911999.0,0.01630990579724312,1955.0969044545022
3913999.0,0.016300562769174576,1956.096443004719
3915999.0,0.016292981803417206,1957.0959815549356
3917999.0,0.01629975251853466,1958.0955201051522
3919999.0,0.016291825100779533,1959.095058655369
3921999.0,0.01629449985921383,1960.0945972055856
3923999.0,0.01630355231463909,1961.0941357558022
3925999.0,0.016298554837703705,1962.093674306019
3927999.0,0.016288714483380318,1963.0932128562356
3929999.0,0.016305163502693176,1964.0927514064522
3931999.0,0.016294362023472786,1965.0922899566688
3933999.0,0.016317546367645264,1966.0918285068856
3935999.0,0.016287893056869507,1967.0913670571022
3937999.0,0.01628825068473816,1968.0909056073187
3939999.0,0.01630294695496559,1969.0904441575356
3941999.0,0.01631183736026287,1970.0899827077521
3943999.0,0.01629481092095375,1971.0895212579687
3945999.0,0.016293328255414963,1972.0890598081855
3947999.0,0.01630004122853279,1973.0885983584021
3949999.0,0.016292845830321312,1974.0881369086187
3951999.0,0.01630678027868271,1975.0876754588355
3953999.0,0.01630440540611744,1976.087214009052
3955999.0,0.016300886869430542,1977.0867525592687
3957999.0,0.01630416512489319,1978.0862911094853
3959999.0,0.016300389543175697,1979.085829659702
3961999.0,0.016297414898872375,1980.0853682099187
3963999.0,0.016321005299687386,1981.0849067601353
3965999.0,0.016305452212691307,1982.084445310352
3967999.0,0.01628967560827732,1983.0839838605687
3969999.0,0.016296159476041794,1984.0835224107852
3971999.0,0.016290467232465744,1985.083060961002
3973999.0,0.016314443200826645,1986.0825995112186
3975999.0,0.016291067004203796,1987.0821380614352
3977999.0,0.01630435325205326,1988.081676611652
3979999.0,0.01630057394504547,1989.0812151618686
3981999.0,0.016298387199640274,1990.0807537120852
3983999.0,0.01628936268389225,1991.080292262302
3985999.0,0.016289550811052322,1992.0798308125186
3987999.0,0.01629823073744774,1993.0793693627352
3989999.0,0.016298899427056313,1994.0789079129518
3991999.0,0.016297299414873123,1995.0784464631686
3993999.0,0.016316331923007965,1996.0779850133852
3995999.0,0.016300944611430168,1997.0775235636017
3997999.0,0.016308240592479706,1998.0770621138186
3999999.0,0.01628405600786209,1999.0766006640351
4001999.0,0.016290005296468735,2000.0761392142517
4003999.0,0.016282476484775543,2001.0756777644685
4005999.0,0.016289183869957924,2002.0752163146851
4007999.0,0.01629452221095562,2003.0747548649017
4009999.0,0.0162968747317791,2004.0742934151185
4011999.0,0.01629791595041752,2005.073831965335
4013999.0,0.01631350629031658,2006.0733705155517
4015999.0,0.016299234703183174,2007.0729090657683
4017999.0,0.016303775832057,2008.072447615985
4019999.0,0.016289664432406425,2009.0719861662017
4021999.0,0.016286980360746384,2010.0715247164183
4023999.0,0.01629715971648693,2011.071063266635
4025999.0,0.016286401078104973,2012.0706018168516
4027999.0,0.016298115253448486,2013.0701403670682
4029999.0,0.01630708947777748,2014.069678917285
4031999.0,0.016291305422782898,2015.0692174675016
4033999.0,0.016281304880976677,2016.0687560177182
4035999.0,0.016307471320033073,2017.068294567935
4037999.0,0.01630641520023346,2018.0678331181516
4039999.0,0.01630893349647522,2019.0673716683682
4041999.0,0.01629636436700821,2020.066910218585
4043999.0,0.016296179965138435,2021.0664487688016
4045999.0,0.01629287749528885,2022.0659873190182
4047999.0,0.016294462606310844,2023.0655258692348
4049999.0,0.016295108944177628,2024.0650644194516
4051999.0,0.016293305903673172,2025.0646029696682
4053999.0,0.016293233260512352,2026.0641415198847
4055999.0,0.016300469636917114,2027.0636800701016
4057999.0,0.016302399337291718,2028.0632186203181
4059999.0,0.01629434898495674,2029.0627571705347
4061999.0,0.016293339431285858,2030.0622957207515
4063999.0,0.016290105879306793,2031.0618342709681
4065999.0,0.016293810680508614,2032.0613728211847
4067999.0,0.016306836158037186,2033.0609113714015
4069999.0,0.01629628799855709,2034.060449921618
4071999.0,0.01629391871392727,2035.0599884718347
4073999.0,0.01629912108182907,2036.0595270220513
4075999.0,0.016303718090057373,2037.059065572268
4077999.0,0.016298852860927582,2038.0586041224847
4079999.0,0.016298430040478706,2039.0581426727013
4081999.0,0.01629907265305519,2040.057681222918
4083999.0,0.0162904541939497,2041.0572197731346
4085999.0,0.016293535009026527,2042.0567583233512
4087999.0,0.016300642862915993,2043.056296873568
4089999.0,0.01629761978983879,2044.0558354237846
4091999.0,0.016285909339785576,2045.0553739740012
4093999.0,0.01628183387219906,2046.054912524218
4095999.0,0.01628589816391468,2047.0544510744346
4097999.0,0.01629893109202385,2048.0539896246514
4099999.0,0.016288770362734795,2049.053528174868
4101999.0,0.01628904417157173,2050.0530667250846
4103999.0,0.016284171491861343,2051.052605275301
4105999.0,0.016286097466945648,2052.0521438255178
4107999.0,0.01628555916249752,2053.0516823757343
4109999.0,0.016289427876472473,2054.0512209259514
4111999.0,0.01628701761364937,2055.050759476168
4113999.0,0.016286905854940414,2056.0502980263846
4115999.0,0.01629708707332611,2057.049836576601
4117999.0,0.016288569197058678,2058.0493751268177
4119999.0,0.016277624294161797,2059.0489136770343
4121999.0,0.016284486278891563,2060.048452227251
4123999.0,0.016294650733470917,2061.047990777468
4125999.0,0.01629101112484932,2062.0475293276845
4127999.0,0.016290463507175446,2063.047067877901
4129999.0,0.01628931798040867,2064.0466064281177
4131999.0,0.01627480611205101,2065.0461449783343
4133999.0,0.016283316537737846,2066.045683528551
4135999.0,0.016288435086607933,2067.045222078768
4137999.0,0.01628749817609787,2068.0447606289845
4139999.0,0.016288114711642265,2069.044299179201
4141999.0,0.016285443678498268,2070.0438377294176
4143999.0,0.01629156433045864,2071.0433762796342
4145999.0,0.016287298873066902,2072.042914829851
4147999.0,0.016292434185743332,2073.0424533800674
4149999.0,0.016288984566926956,2074.0419919302844
4151999.0,0.016295302659273148,2075.041530480501
4153999.0,0.016283942386507988,2076.0410690307176
4155999.0,0.016290966421365738,2077.040607580934
4157999.0,0.016280051320791245,2078.040146131151
4159999.0,0.016294505447149277,2079.0396846813674
4161999.0,0.01628277264535427,2080.0392232315844
4163999.0,0.016300829127430916,2081.038761781801
4165999.0,0.016286663711071014,2082.0383003320176
4167999.0,0.016290482133626938,2083.037838882234
4169999.0,0.016281733289361,2084.0373774324507
4171999.0,0.016284773126244545,2085.0369159826673
4173999.0,0.016299709677696228,2086.0364545328844
4175999.0,0.016284286975860596,2087.035993083101
4177999.0,0.01628764718770981,2088.0355316333175
4179999.0,0.01629561185836792,2089.035070183534
4181999.0,0.01628769189119339,2090.0346087337507
4183999.0,0.016286946833133698,2091.0341472839673
4185999.0,0.016293002292513847,2092.033685834184
4187999.0,0.01628686860203743,2093.033224384401
4189999.0,0.016279583796858788,2094.0327629346175
4191999.0,0.016285365447402,2095.032301484834
4193999.0,0.01628020592033863,2096.0318400350507
4195999.0,0.016291283071041107,2097.0313785852672
4197999.0,0.01629093661904335,2098.030917135484
4199999.0,0.016291631385684013,2099.030455685701
4201999.0,0.016275199130177498,2100.0299942359175
4203999.0,0.016284888610243797,2101.029532786134
4205999.0,0.016283486038446426,2102.0290713363506
4207999.0,0.016285914927721024,2103.028609886567
4209999.0,0.016283420845866203,2104.028148436784
4211999.0,0.016284208744764328,2105.0276869870004
4213999.0,0.01627921871840954,2106.0272255372174
4215999.0,0.01628495380282402,2107.026764087434
4217999.0,0.01629347912967205,2108.0263026376506
4219999.0,0.016284480690956116,2109.025841187867
4221999.0,0.016284001991152763,2110.0253797380838
4223999.0,0.016281601041555405,2111.0249182883003
4225999.0,0.016282524913549423,2112.0244568385174
4227999.0,0.016285372897982597,2113.023995388734
4229999.0,0.016285784542560577,2114.0235339389505
4231999.0,0.01628483086824417,2115.023072489167
4233999.0,0.016288436949253082,2116.0226110393837
4235999.0,0.016280069947242737,2117.0221495896003
4237999.0,0.01629023626446724,2118.021688139817
4239999.0,0.01629483886063099,2119.021226690034
4241999.0,0.016289424151182175,2120.0207652402505
4243999.0,0.016288649290800095,2121.020303790467
4245999.0,0.016278740018606186,2122.0198423406837
4247999.0,0.016282225027680397,2123.0193808909003
4249999.0,0.016286121681332588,2124.018919441117
4251999.0,0.01628047041594982,2125.018457991334
4253999.0,0.01629239320755005,2126.0179965415505
4255999.0,0.016285371035337448,2127.017535091767
4257999.0,0.016286587342619896,2128.0170736419836
4259999.0,0.016286702826619148,2129.0166121922002
4261999.0,0.01628071255981922,2130.016150742417
4263999.0,0.016289465129375458,2131.0156892926334
4265999.0,0.016277851536870003,2132.0152278428504
4267999.0,0.016284216195344925,2133.014766393067
4269999.0,0.0162824559956789,2134.0143049432836
4271999.0,0.01628189906477928,2135.0138434935
4273999.0,0.01628422550857067,2136.013382043717
4275999.0,0.016289791092276573,2137.0129205939334
4277999.0,0.016283182427287102,2138.0124591441504
4279999.0,0.01628679223358631,2139.011997694367
4281999.0,0.01628398895263672,2140.0115362445836
4283999.0,0.01628420315682888,2141.0110747948
4285999.0,0.01628771983087063,2142.0106133450167
4287999.0,0.01629330962896347,2143.0101518952333
4289999.0,0.01628177799284458,2144.0096904454504
4291999.0,0.016284015029668808,2145.009228995667
4293999.0,0.016285689547657967,2146.0087675458835
4295999.0,0.016287649050354958,2147.0083060961
4297999.0,0.016281424090266228,2148.0078446463167
4299999.0,0.016281837597489357,2149.0073831965333
4301999.0,0.01628575660288334,2150.00692174675
4303999.0,0.01628035306930542,2151.006460296967
4305999.0,0.016283709555864334,2152.0059988471835
4307999.0,0.016290288418531418,2153.0055373974
4309999.0,0.01627865806221962,2154.0050759476167
4311999.0,0.01627885177731514,2155.0046144978332
4313999.0,0.016276413574814796,2156.00415304805
4315999.0,0.01627817563712597,2157.003691598267
4317999.0,0.01627950742840767,2158.0032301484835
4319999.0,0.016282573342323303,2159.0027686987
4321999.0,0.016276927664875984,2160.0023072489166
4323999.0,0.01627611182630062,2161.001845799133
4325999.0,0.016278542578220367,2162.00138434935
4327999.0,0.016281502321362495,2163.0009228995664
4329999.0,0.016280522570014,2164.0004614497834
4331999.0,0.016291581094264984,2165.0


==> data/training_decay-inv_RTE/resnet.csv <==
step,value,epoch
1999.0,1.2337144613265991,0.993553552242715
3999.0,0.9610534310340881,1.9876041297741958
5999.0,0.7054440975189209,2.9816547073056765
7999.0,0.7277023792266846,3.9757052848371575
9999.0,0.6331830620765686,4.969755862368638
11999.0,0.637447714805603,5.963806439900119
13999.0,0.6445197463035583,6.9578570174316
15999.0,0.6478722095489502,7.95190759496308
17999.0,0.6261476874351501,8.945958172494562
19999.0,0.6597045063972473,9.940008750026042
21999.0,0.6290057897567749,10.934059327557522
23999.0,0.637290358543396,11.928109905089004
25999.0,0.6249890923500061,12.922160482620484
27999.0,0.6357516050338745,13.916211060151966
29999.0,0.7069661021232605,14.910261637683446
31999.0,0.6328001618385315,15.904312215214926
33999.0,0.6496519446372986,16.898362792746408
35999.0,0.7815985679626465,17.89241337027789
37999.0,0.6663632392883301,18.886463947809368
39999.0,0.7028462290763855,19.88051452534085
41999.0,0.6627644300460815,20.87456510287233
43999.0,0.681208610534668,21.86861568040381
45999.0,0.6626349687576294,22.86266625793529
47999.0,0.7647969126701355,23.856716835466774
49999.0,0.6701805591583252,24.850767412998252
51999.0,0.6749393343925476,25.844817990529734
53999.0,0.7264255881309509,26.838868568061216
55999.0,0.6712314486503601,27.832919145592697
57999.0,0.6715940237045288,28.826969723124176
59999.0,0.6281989216804504,29.821020300655658
61999.0,0.7044748663902283,30.81507087818714
63999.0,0.6236404180526733,31.809121455718618
65999.0,0.6341339349746704,32.8031720332501
67999.0,0.6345514059066772,33.79722261078158
69999.0,0.6560127139091492,34.79127318831306
71999.0,1.276979923248291,35.785323765844545
73999.0,0.9673455953598022,36.77937434337602
75999.0,0.9170567989349365,37.7734249209075
77999.0,0.9852021932601929,38.76747549843898
79999.0,1.026041865348816,39.761526075970465
81999.0,0.871063232421875,40.75557665350195
83999.0,0.7895716428756714,41.74962723103343
85999.0,0.906364381313324,42.743677808564904
87999.0,0.9838992357254028,43.737728386096386
89999.0,0.7723476886749268,44.73177896362787
91999.0,0.5779022574424744,45.72582954115935
93999.0,0.8209154605865479,46.71988011869083
95999.0,0.7342222332954407,47.71393069622231
97999.0,0.7737221121788025,48.707981273753795
99999.0,0.6807431578636169,49.70203185128527
101999.0,0.690233051776886,50.69608242881675
103999.0,0.6235790848731995,51.69013300634823
105999.0,0.6673216819763184,52.684183583879715
107999.0,0.5145208835601807,53.6782341614112
109999.0,1.040497899055481,54.67228473894268
111999.0,0.530368447303772,55.666335316474154
113999.0,0.5081263184547424,56.660385894005636
115999.0,0.5543390512466431,57.65443647153712
117999.0,0.5557672381401062,58.6484870490686
119999.0,0.5549226999282837,59.64253762660008
121999.0,0.7253850698471069,60.63658820413156
123999.0,0.5114827156066895,61.630638781663045
125999.0,0.5026435256004333,62.62468935919452
127999.0,0.5543990731239319,63.618739936726
129999.0,0.5996900796890259,64.61279051425748
131999.0,0.5196706652641296,65.60684109178897
133999.0,0.4664265811443329,66.60089166932045
135999.0,0.36100372672080994,67.59494224685193
137999.0,0.40022504329681396,68.58899282438341
139999.0,0.47083544731140137,69.58304340191489
141999.0,0.43725669384002686,70.57709397944637
143999.0,0.49731165170669556,71.57114455697786
145999.0,0.4217320382595062,72.56519513450932
147999.0,0.48299798369407654,73.5592457120408
149999.0,0.5422608256340027,74.55329628957229
151999.0,0.6651424765586853,75.54734686710377
153999.0,0.5833736062049866,76.54139744463525
155999.0,0.49086201190948486,77.53544802216673
157999.0,0.5513033270835876,78.52949859969821
159999.0,0.4502967298030853,79.5235491772297
161999.0,0.5226229429244995,80.51759975476118
163999.0,0.7462971210479736,81.51165033229266
165999.0,0.4441887438297272,82.50570090982414
167999.0,0.47951939702033997,83.49975148735562
169999.0,0.37649503350257874,84.4938020648871
171999.0,0.54025799036026,85.48785264241857
173999.0,0.47799861431121826,86.48190321995006
175999.0,0.4324319064617157,87.47595379748154
177999.0,0.48398903012275696,88.47000437501302
179999.0,0.6185721158981323,89.4640549525445
181999.0,0.6154229640960693,90.45810553007598
183999.0,0.5436068773269653,91.45215610760746
185999.0,0.5997257828712463,92.44620668513895
187999.0,0.5466431379318237,93.44025726267043
189999.0,0.5350574851036072,94.43430784020191
191999.0,0.49832603335380554,95.42835841773339
193999.0,0.5976105332374573,96.42240899526487
195999.0,0.6720219850540161,97.41645957279636
197999.0,0.4631365239620209,98.41051015032782
199999.0,0.5170412063598633,99.4045607278593
201999.0,0.4175218939781189,100.39861130539079
203999.0,0.6181454062461853,101.39266188292227
205999.0,0.5433623790740967,102.38671246045375
207999.0,0.5187633633613586,103.38076303798523
209999.0,0.5019932389259338,104.37481361551671
211999.0,0.5851208567619324,105.3688641930482
213999.0,0.5594007968902588,106.36291477057968
215999.0,0.5884235501289368,107.35696534811116
217999.0,0.6467417478561401,108.35101592564264
219999.0,0.4630137085914612,109.34506650317412
221999.0,0.4712216854095459,110.3391170807056
223999.0,0.665897011756897,111.33316765823707
225999.0,0.6772748827934265,112.32721823576856
227999.0,0.6986537575721741,113.32126881330004
229999.0,0.47993654012680054,114.31531939083152
231999.0,0.48247194290161133,115.309369968363
233999.0,0.503908634185791,116.30342054589448
235999.0,0.5767876505851746,117.29747112342596
237999.0,0.5166293382644653,118.29152170095745
239999.0,0.5292835831642151,119.28557227848893
241999.0,0.4681274890899658,120.27962285602041
243999.0,0.5069356560707092,121.27367343355189
245999.0,0.4503593444824219,122.26772401108337
247999.0,0.5874195694923401,123.26177458861486
249999.0,0.6128401756286621,124.25582516614632
251999.0,0.526984453201294,125.2498757436778
253999.0,0.5295419096946716,126.24392632120929
255999.0,0.7026392221450806,127.23797689874077
257999.0,0.6681724786758423,128.23202747627226
259999.0,0.5120953321456909,129.22607805380375
261999.0,0.6391919851303101,130.22012863133523
263999.0,0.5960431694984436,131.21417920886668
265999.0,0.5571595430374146,132.20822978639816
267999.0,0.6140591502189636,133.20228036392965
269999.0,0.7431173920631409,134.19633094146113
271999.0,0.4514654874801636,135.1903815189926
273999.0,0.6218690872192383,136.1844320965241
275999.0,0.47728100419044495,137.17848267405557
277999.0,0.6151220798492432,138.17253325158705
279999.0,0.5785436630249023,139.16658382911854
281999.0,0.577035129070282,140.16063440665002
283999.0,0.62315833568573,141.1546849841815
285999.0,0.6476958394050598,142.14873556171298
287999.0,0.40873873233795166,143.14278613924446
289999.0,0.4646092653274536,144.13683671677595
291999.0,0.6001420021057129,145.13088729430743
293999.0,0.5298978090286255,146.1249378718389
295999.0,0.45973697304725647,147.1189884493704
297999.0,0.5648035407066345,148.11303902690187
299999.0,0.43819770216941833,149.10708960443336
301999.0,0.4868082106113434,150.10114018196484
303999.0,0.555759847164154,151.09519075949632
305999.0,0.4864847660064697,152.0892413370278
307999.0,0.5629298090934753,153.08329191455928
309999.0,0.6091964840888977,154.07734249209076
311999.0,0.4577346444129944,155.07139306962225
313999.0,0.525523841381073,156.06544364715373
315999.0,0.4606165587902069,157.05949422468518
317999.0,0.5260509848594666,158.05354480221666
319999.0,0.4556233584880829,159.04759537974815
321999.0,0.614957869052887,160.04164595727963
323999.0,0.5598865747451782,161.0356965348111
325999.0,0.4737502336502075,162.0297471123426
327999.0,0.42603936791419983,163.02379768987407
329999.0,0.4382133483886719,164.01784826740555
331999.0,0.39523428678512573,165.01189884493704
333999.0,0.542050838470459,166.00594942246852
335999.0,0.47239774465560913,167.0


==> data/training_decay-inv_scattering/deeponet_branch81.csv <==
step,value,epoch
1999.0,0.02596709318459034,0.9979977428554458
3999.0,0.025884848088026047,1.9964947342065673
5999.0,0.025609752163290977,2.9949917255576888
7999.0,0.0249664057046175,3.99348871690881
9999.0,0.02507157064974308,4.991985708259931
11999.0,0.02531496435403824,5.990482699611053
13999.0,0.0267924927175045,6.988979690962174
15999.0,0.02436881512403488,7.987476682313296
17999.0,0.027141863480210304,8.985973673664416
19999.0,0.027500007301568985,9.984470665015538
21999.0,0.024383332580327988,10.98296765636666
23999.0,0.024308081716299057,11.98146464771778
25999.0,0.024358557537198067,12.979961639068902
27999.0,0.024052539840340614,13.978458630420024
29999.0,0.02555158920586109,14.976955621771145
31999.0,0.02425909973680973,15.975452613122266
33999.0,0.024061914533376694,16.97394960447339
35999.0,0.024227024987339973,17.97244659582451
37999.0,0.023762574419379234,18.970943587175633
39999.0,0.023742608726024628,19.96944057852675
41999.0,0.02368728257715702,20.967937569877872
43999.0,0.023666338995099068,21.966434561228994
45999.0,0.023680327460169792,22.964931552580115
47999.0,0.02364601567387581,23.963428543931236
49999.0,0.023609846830368042,24.961925535282358
51999.0,0.023578794673085213,25.96042252663348
53999.0,0.02359062060713768,26.9589195179846
55999.0,0.023553231731057167,27.957416509335722
57999.0,0.023562634363770485,28.955913500686844
59999.0,0.023533085361123085,29.954410492037965
61999.0,0.02352694422006607,30.952907483389087
63999.0,0.02353074587881565,31.951404474740208
65999.0,0.023531800135970116,32.94990146609133
67999.0,0.023525407537817955,33.94839845744245
69999.0,0.023525916039943695,34.946895448793576
71999.0,0.023525165393948555,35.945392440144694
73999.0,0.023522093892097473,36.94388943149582
75999.0,0.023522868752479553,37.94238642284694
77999.0,0.02352350950241089,38.94088341419806
79999.0,0.02353302389383316,39.93938040554918
81999.0,0.02352449670433998,40.937877396900305
83999.0,0.023522967472672462,41.93637438825142
85999.0,0.023522526025772095,42.93487137960255
87999.0,0.023521918803453445,43.933368370953666
89999.0,0.023521801456809044,44.931865362304784
91999.0,0.023524155840277672,45.93036235365591
93999.0,0.023522470146417618,46.92885934500703
95999.0,0.02352195419371128,47.92735633635815
97999.0,0.023522134870290756,48.92585332770927
99999.0,0.02352524921298027,49.924350319060395
101999.0,0.023520616814494133,50.92284731041151
103999.0,0.023522544652223587,51.92134430176264
105999.0,0.02352171204984188,52.919841293113755
107999.0,0.02352168783545494,53.91833828446488
109999.0,0.023521719500422478,54.916835275816
111999.0,0.023519504815340042,55.91533226716712
113999.0,0.02352077141404152,56.91382925851824
115999.0,0.02352156490087509,57.912326249869366
117999.0,0.02352374978363514,58.910823241220484
119999.0,0.023521898314356804,59.90932023257161
121999.0,0.02351970225572586,60.90781722392273
123999.0,0.023519929498434067,61.90631421527385
125999.0,0.023521697148680687,62.90481120662497
127999.0,0.023519868031144142,63.903308197976095
129999.0,0.0235205739736557,64.90180518932722
131999.0,0.02352067269384861,65.90030218067834
133999.0,0.023520473390817642,66.89879917202946
135999.0,0.02352532371878624,67.89729616338057
137999.0,0.023520877584815025,68.8957931547317
139999.0,0.023519352078437805,69.89429014608282
141999.0,0.023519366979599,70.89278713743394
143999.0,0.02352016419172287,71.89128412878506
145999.0,0.023522838950157166,72.88978112013619
147999.0,0.0235177893191576,73.88827811148731
149999.0,0.023518294095993042,74.88677510283843
151999.0,0.02351945824921131,75.88527209418955
153999.0,0.023518932983279228,76.88376908554068
155999.0,0.02351846732199192,77.8822660768918
157999.0,0.023519042879343033,78.88076306824291
159999.0,0.02351928874850273,79.87926005959403
161999.0,0.023518212139606476,80.87775705094516
163999.0,0.02351793460547924,81.87625404229628
165999.0,0.023521453142166138,82.8747510336474
167999.0,0.02351699396967888,83.87324802499852
169999.0,0.023518912494182587,84.87174501634965
171999.0,0.023517755791544914,85.87024200770077
173999.0,0.023516831919550896,86.86873899905189
175999.0,0.023517193272709846,87.867235990403
177999.0,0.023517457768321037,88.86573298175414
179999.0,0.02351747825741768,89.86422997310525
181999.0,0.023516790941357613,90.86272696445637
183999.0,0.02351752668619156,91.86122395580749
185999.0,0.023517396301031113,92.85972094715862
187999.0,0.023518700152635574,93.85821793850974
189999.0,0.02351749874651432,94.85671492986086
191999.0,0.023518433794379234,95.85521192121197
193999.0,0.023517606779932976,96.85370891256309
195999.0,0.023519210517406464,97.85220590391422
197999.0,0.02351800911128521,98.85070289526534
199999.0,0.023517539724707603,99.84919988661646
201999.0,0.023518702015280724,100.84769687796758
203999.0,0.02352070063352585,101.84619386931871
205999.0,0.02351793460547924,102.84469086066983
207999.0,0.023517629131674767,103.84318785202095
209999.0,0.023517169058322906,104.84168484337206
211999.0,0.023516574874520302,105.8401818347232
213999.0,0.023517003282904625,106.83867882607431
215999.0,0.023517189547419548,107.83717581742543
217999.0,0.023516016080975533,108.83567280877655
219999.0,0.023516640067100525,109.83416980012768
221999.0,0.023516196757555008,110.8326667914788
223999.0,0.023517096415162086,111.83116378282992
225999.0,0.023516399785876274,112.82966077418104
227999.0,0.02351573295891285,113.82815776553217
229999.0,0.023516792804002762,114.82665475688329
231999.0,0.023516986519098282,115.8251517482344
233999.0,0.023516839370131493,116.82364873958552
235999.0,0.023517275229096413,117.82214573093665
237999.0,0.023518260568380356,118.82064272228777
239999.0,0.023516573011875153,119.81913971363889
241999.0,0.023516453802585602,120.81763670499001



==> data/training_decay-inv_scattering/fno.csv <==
step,value,epoch
1999.0,0.0208581183105707,0.9961249934543809
3999.0,0.0181691162288188,1.9927482985613152
5999.0,0.0163570772856473,2.98937160366825
7999.0,0.0156722739338874,3.9859949087751843
9999.0,0.0145323788747191,4.982618213882119
11999.0,0.0138535751029849,5.979241518989053
13999.0,0.013489507138729,6.9758648240959875
15999.0,0.012287063524127,7.9724881292029215
17999.0,0.0112929921597242,8.969111434309855
19999.0,0.0105408243834972,9.96573473941679
21999.0,0.0113241299986839,10.962358044523725
23999.0,0.0094021325930953,11.958981349630658
25999.0,0.0088152652606368,12.955604654737593
27999.0,0.0086345355957746,13.952227959844528
29999.0,0.0083869388327002,14.948851264951463
31999.0,0.0080737769603729,15.945474570058396
33999.0,0.0081531852483749,16.94209787516533
35999.0,0.007612676359713,17.938721180272264
37999.0,0.0074569066055119,18.9353444853792
39999.0,0.0071707554161548,19.931967790486134
41999.0,0.0069506959989666,20.928591095593067
43999.0,0.0070610386319458,21.925214400700003
45999.0,0.0067180190235376,22.921837705806936
47999.0,0.0066675618290901,23.918461010913873
49999.0,0.0063920286484062,24.915084316020806
51999.0,0.006386337801814,25.91170762112774
53999.0,0.0061455639079213,26.908330926234676
55999.0,0.0060768141411244,27.90495423134161
57999.0,0.0060566612519323,28.901577536448542
59999.0,0.0059956358745694,29.89820084155548
61999.0,0.0059609138406813,30.894824146662412
63999.0,0.0058026062324643,31.891447451769345
65999.0,0.0056625255383551,32.88807075687628
67999.0,0.0057329945266246,33.88469406198322
69999.0,0.0056613064371049,34.88131736709015
71999.0,0.0058265258558094,35.877940672197084
73999.0,0.0056560053490102,36.87456397730402
75999.0,0.0056934128515422,37.87118728241095
77999.0,0.005681546870619,38.86781058751789
79999.0,0.0053838863968849,39.864433892624824
81999.0,0.0054595936089754,40.86105719773175
83999.0,0.0054411659948527,41.85768050283869
85999.0,0.0054467250593006,42.85430380794563
87999.0,0.0053205625154078,43.850927113052556
89999.0,0.0053471247665584,44.84755041815949
91999.0,0.0051434952765703,45.84417372326643
93999.0,0.0052517596632242,46.84079702837336
95999.0,0.0052966508083045,47.837420333480296
97999.0,0.0052754823118448,48.83404363858723
99999.0,0.0052342540584504,49.83066694369416
101999.0,0.005073401145637,50.8272902488011
103999.0,0.0058917123824357,51.823913553908035
105999.0,0.0051350048743188,52.82053685901497
107999.0,0.0051133278757333,53.8171601641219
109999.0,0.0051332679577171,54.81378346922884
111999.0,0.0049890652298927,55.810406774335775
113999.0,0.005067363847047,56.807030079442704
115999.0,0.0049924501217901,57.80365338454964
117999.0,0.004974640905857,58.80027668965658
119999.0,0.0050126435235142,59.79689999476351
121999.0,0.0049495757557451,60.793523299870444
123999.0,0.0050701745785772,61.79014660497738
125999.0,0.0047973063774406,62.78676991008431
127999.0,0.0048279673792421,63.783393215191246
129999.0,0.0048427279107272,64.78001652029818
131999.0,0.0048313681036233,65.77663982540511
133999.0,0.0049014752730727,66.77326313051205
135999.0,0.0049707647413015,67.76988643561899
137999.0,0.0050192959606647,68.76650974072592
139999.0,0.0048368773423135,69.76313304583286
141999.0,0.0047483979724347,70.75975635093978
143999.0,0.0048557068221271,71.75637965604672
145999.0,0.0047923782840371,72.75300296115365
147999.0,0.0051915934309363,73.74962626626059
149999.0,0.0050778645090758,74.74624957136753
151999.0,0.0050565670244395,75.74287287647446
153999.0,0.0049155196174979,76.73949618158139
155999.0,0.0047981142997741,77.73611948668832
157999.0,0.0047986852005124,78.73274279179526
159999.0,0.0047245630994439,79.7293660969022
161999.0,0.0048422897234559,80.72598940200913
163999.0,0.0048707276582717,81.72261270711607
165999.0,0.0048343865200877,82.71923601222299
167999.0,0.0048929057084023,83.71585931732993
169999.0,0.0046975859440863,84.71248262243687
171999.0,0.0047219474799931,85.7091059275438
173999.0,0.0049283462576568,86.70572923265074
175999.0,0.0046105808578431,87.70235253775768
177999.0,0.0046982988715171,88.69897584286461
179999.0,0.0047308765351772,89.69559914797154
181999.0,0.0046403910964727,90.69222245307847
183999.0,0.0047646127641201,91.68884575818541
185999.0,0.0046757031232118,92.68546906329235
187999.0,0.0048818737268447,93.68209236839928
189999.0,0.0045795743353664,94.67871567350622
191999.0,0.0045487834140658,95.67533897861314
193999.0,0.0047456454485654,96.67196228372008
195999.0,0.0047819288447499,97.66858558882701
197999.0,0.0045271310955286,98.66520889393395
199999.0,0.0049327667802572,99.66183219904089
201999.0,0.0045713321305811,100.65845550414782
203999.0,0.0046424972824752,101.65507880925475
205999.0,0.0045768287964165,102.65170211436168
207999.0,0.0046122218482196,103.64832541946862
209999.0,0.0045559261925518,104.64494872457556
211999.0,0.004621020052582,105.6415720296825
213999.0,0.0045976960100233,106.63819533478943
215999.0,0.0048915473744273,107.63481863989635
217999.0,0.004767533391714,108.63144194500329
219999.0,0.0046952064149081,109.62806525011023
221999.0,0.0047109881415963,110.62468855521716
223999.0,0.0046522137708961,111.6213118603241
225999.0,0.004676129668951,112.61793516543104
227999.0,0.0044747819192707,113.61455847053797
229999.0,0.0045166984200477,114.6111817756449
231999.0,0.0045663006603717,115.60780508075183
233999.0,0.0045329201966524,116.60442838585877
235999.0,0.0045759552158415,117.6010516909657
237999.0,0.0046264799311757,118.59767499607264
239999.0,0.0045654033310711,119.59429830117958
241999.0,0.0045690997503697,120.5909216062865
243999.0,0.004749244544655,121.58754491139344
245999.0,0.0045093921944499,122.58416821650037
247999.0,0.0044963750988245,123.58079152160731
249999.0,0.0045778509229421,124.57741482671425
251999.0,0.0046103158965706,125.57403813182118
253999.0,0.0045452360063791,126.5706614369281
255999.0,0.0046237367205321,127.56728474203504
257999.0,0.0046063922345638,128.56390804714198
259999.0,0.0044542369432747,129.56053135224892
261999.0,0.0046311104670166,130.55715465735585
263999.0,0.0047474084421992,131.5537779624628
265999.0,0.0045442376285791,132.55040126756973
267999.0,0.0046329544857144,133.54702457267666
269999.0,0.004442336037755,134.5436478777836
271999.0,0.0044625760056078,135.54027118289054
273999.0,0.0045719756744802,136.53689448799744
275999.0,0.0044095516204833,137.53351779310438
277999.0,0.0044542481191456,138.53014109821132
279999.0,0.0044709867797791,139.52676440331825
281999.0,0.0044930237345397,140.5233877084252
283999.0,0.0044082356616854,141.52001101353213
285999.0,0.0044242097064852,142.51663431863906
287999.0,0.0043649789877235,143.513257623746
289999.0,0.0044366759248077,144.50988092885294
291999.0,0.0044359904713928,145.50650423395987
293999.0,0.0043814294040203,146.5031275390668
295999.0,0.0044305818155407,147.49975084417375
297999.0,0.004400473088026,148.49637414928065
299999.0,0.0044838860630989,149.4929974543876
301999.0,0.0044125579297542,150.48962075949453
303999.0,0.0044364929199218,151.48624406460146
305999.0,0.0044570094905793,152.4828673697084
307999.0,0.0044768489897251,153.47949067481534
309999.0,0.0044450010173022,154.47611397992227
311999.0,0.0044141737744212,155.4727372850292
313999.0,0.004495901055634,156.46936059013615
315999.0,0.004475113004446,157.46598389524308
317999.0,0.0044293496757745,158.46260720035002
319999.0,0.0045659220777451,159.45923050545696
321999.0,0.0045824483968317,160.4558538105639
323999.0,0.0046542449854314,161.4524771156708
325999.0,0.0047467346303164,162.44910042077774
327999.0,0.0045379395596683,163.44572372588468
329999.0,0.0044959802180528,164.4423470309916
331999.0,0.0045456546358764,165.43897033609855
333999.0,0.0045315395109355,166.4355936412055
335999.0,0.004544474184513,167.43221694631242
337999.0,0.0045163007453083,168.42884025141936
339999.0,0.004769118502736,169.4254635565263
341999.0,0.0045714927837252,170.42208686163323
343999.0,0.0046073994599282,171.41871016674017
345999.0,0.0047028944827616,172.4153334718471
347999.0,0.0046169450506567,173.411956776954
349999.0,0.0045838546939194,174.40858008206095
351999.0,0.0045809689909219,175.4052033871679
353999.0,0.0045946282334625,176.40182669227482
355999.0,0.0046044839546084,177.39844999738176
357999.0,0.004561984911561,178.3950733024887
359999.0,0.004504079464823,179.39169660759563
361999.0,0.0044204732403159,180.38831991270257
363999.0,0.0044520385563373,181.3849432178095
365999.0,0.0044826632365584,182.38156652291644
367999.0,0.0044749546796083,183.37818982802338
369999.0,0.0045036538504064,184.37481313313032
371999.0,0.0044522848911583,185.37143643823725
373999.0,0.0043656551279127,186.36805974334416
375999.0,0.0043797241523861,187.3646830484511
377999.0,0.0044005271047353,188.36130635355804
379999.0,0.00428979517892,189.35792965866497
381999.0,0.0044200452975928,190.3545529637719
383999.0,0.0044081746600568,191.35117626887885
385999.0,0.0044464715756475,192.34779957398578
387999.0,0.004510763566941,193.34442287909272
389999.0,0.0043535712175071,194.34104618419966
391999.0,0.0042824540287256,195.3376694893066
393999.0,0.0042924233712255,196.33429279441353
395999.0,0.0044818255119025,197.33091609952046
397999.0,0.0043042157776653,198.32753940462737
399999.0,0.0043206037953495,199.3241627097343
401999.0,0.0043485946953296,200.32078601484125
403999.0,0.0043411487713456,201.31740931994818
405999.0,0.0043060779571533,202.31403262505512
407999.0,0.0043867495842278,203.31065593016206
409999.0,0.0043457453139126,204.307279235269
411999.0,0.0044378102757036,205.30390254037593
413999.0,0.0043521905317902,206.30052584548287
415999.0,0.0044025108218193,207.2971491505898
417999.0,0.0044247517362236,208.29377245569674
419999.0,0.0043758619576692,209.29039576080368
421999.0,0.0043895011767745,210.2870190659106
423999.0,0.0043070507235825,211.28364237101752
425999.0,0.0043123294599354,212.28026567612446
427999.0,0.0043772640638053,213.2768889812314
429999.0,0.0043918951414525,214.27351228633833
431999.0,0.0044597988016903,215.27013559144527
433999.0,0.0043783877044916,216.2667588965522
435999.0,0.0043935887515544,217.26338220165914
437999.0,0.0045871641486883,218.26000550676608
439999.0,0.0045128278434276,219.25662881187301
441999.0,0.0045581357553601,220.25325211697995
443999.0,0.0044832080602645,221.2498754220869
445999.0,0.0045157163403928,222.24649872719382
447999.0,0.0044709891080856,223.24312203230076
449999.0,0.0045037409290671,224.23974533740767
451999.0,0.0045331520959734,225.2363686425146
453999.0,0.0045160707086324,226.23299194762154
455999.0,0.0044759102165699,227.22961525272848
457999.0,0.0045219073072075,228.22623855783542
459999.0,0.0045133358798921,229.22286186294235
461999.0,0.0046280645765364,230.2194851680493
463999.0,0.004579905886203,231.21610847315623
465999.0,0.0044867899268865,232.21273177826316
467999.0,0.0044922423548996,233.2093550833701
469999.0,0.0044754166156053,234.20597838847704
471999.0,0.0045887744054198,235.20260169358397
473999.0,0.0045413803309202,236.19922499869088
475999.0,0.0045077195391058,237.19584830379782
477999.0,0.0045096455141901,238.19247160890475
479999.0,0.0044360407628118,239.1890949140117
481999.0,0.00440014898777,240.18571821911863
483999.0,0.0044011427089571,241.18234152422556
485999.0,0.0043774126097559,242.1789648293325
487999.0,0.0043816352263092,243.17558813443944
489999.0,0.0043978630565106,244.17221143954637
491999.0,0.0044528464786708,245.1688347446533
493999.0,0.0043422896414995,246.16545804976025
495999.0,0.0043849451467394,247.16208135486718
497999.0,0.0043712682090699,248.15870465997412
499999.0,0.0044575310312211,249.15532796508103
501999.0,0.0044108903966844,250.15195127018796
503999.0,0.0043894755654037,251.1485745752949
505999.0,0.0044105695560574,252.14519788040184
507999.0,0.0043766708113253,253.14182118550877
509999.0,0.004325115121901,254.1384444906157
511999.0,0.0043664989061653,255.13506779572265
513999.0,0.0044081690721213,256.1316911008296
515999.0,0.0044434275478124,257.1283144059365
517999.0,0.004366819281131,258.12493771104346
519999.0,0.0044172857888042,259.1215610161504
521999.0,0.0043614353053271,260.11818432125733
523999.0,0.0044004232622683,261.11480762636427
525999.0,0.0043374048545956,262.1114309314712
527999.0,0.0044068642891943,263.10805423657814
529999.0,0.0045122946612536,264.1046775416851
531999.0,0.00441261427477,265.101300846792
533999.0,0.0044348621740937,266.09792415189895
535999.0,0.0044124107807874,267.09454745700583
537999.0,0.0045097954571247,268.09117076211277
539999.0,0.0044335243292152,269.0877940672197
541999.0,0.0044809584505856,270.08441737232664
543999.0,0.0044601112604141,271.0810406774336
545999.0,0.004462516400963,272.0776639825405
547999.0,0.0044194902293384,273.07428728764745
549999.0,0.0045174430124461,274.0709105927544
551999.0,0.0045270058326423,275.0675338978613
553999.0,0.0045361570082604,276.06415720296826
555999.0,0.0044714286923408,277.0607805080752
557999.0,0.0045012244954705,278.05740381318213
559999.0,0.0045739188790321,279.05402711828907
561999.0,0.00455869641155,280.050650423396
563999.0,0.0048360493965446,281.04727372850294
565999.0,0.0046201338991522,282.0438970336099
567999.0,0.004582358058542,283.0405203387168
569999.0,0.00462311739102,284.03714364382375
571999.0,0.0046275299973785,285.0337669489307
573999.0,0.0047163534909486,286.0303902540376
575999.0,0.0047166356816887,287.02701355914456
577999.0,0.0047316406853497,288.0236368642515
579999.0,0.0045967954210937,289.02026016935844
581999.0,0.0046588191762566,290.0168834744654
583999.0,0.0045937318354845,291.0135067795723
585999.0,0.0046700038947165,292.01013008467925
587999.0,0.004651908762753,293.0067533897861
589999.0,0.0046824538148939,294.00337669489306
591999.0,0.0047450154088437,295.0


==> data/training_decay-inv_scattering/iaenet.csv <==
step,value,epoch
1999.0,0.0231501385569572,0.9979053472550864
3999.0,0.0216212626546621,1.9963098967849378
5999.0,0.0185928121209144,2.9947144463147892
7999.0,0.0166268032044172,3.9931189958446405
9999.0,0.0166164264082908,4.991523545374492
11999.0,0.0141824278980493,5.989928094904343
13999.0,0.0135224694386124,6.988332644434195
15999.0,0.0129500059410929,7.986737193964046
17999.0,0.0122797340154647,8.985141743493898
19999.0,0.0118081057444214,9.983546293023748
21999.0,0.0116158314049243,10.9819508425536
23999.0,0.0114292539656162,11.980355392083451
25999.0,0.0105435224249959,12.978759941613303
27999.0,0.0118628591299057,13.977164491143155
29999.0,0.0099451104179024,14.975569040673005
31999.0,0.0099263833835721,15.973973590202856
33999.0,0.0102816587314009,16.972378139732708
35999.0,0.0094677349552512,17.97078268926256
37999.0,0.0091612432152032,18.96918723879241
39999.0,0.0091711282730102,19.967591788322263
41999.0,0.0089603411033749,20.965996337852115
43999.0,0.0089398510754108,21.964400887381966
45999.0,0.0088747087866067,22.962805436911815
47999.0,0.0087730344384908,23.961209986441666
49999.0,0.0087199173867702,24.959614535971518
51999.0,0.0082265697419643,25.95801908550137
53999.0,0.0085245287045836,26.95642363503122
55999.0,0.0082024047151207,27.954828184561073
57999.0,0.0080738188698887,28.953232734090925
59999.0,0.0080889984965324,29.951637283620776
61999.0,0.0079521732404828,30.950041833150628
63999.0,0.0079023130238056,31.94844638268048
67999.0,0.0082039032131433,33.94525548174018
69999.0,0.0077323694713413,34.943660031270035
71999.0,0.0079435668885707,35.94206458079989
73999.0,0.0076471944339573,36.94046913032974
75999.0,0.0076463012956082,37.93887367985959
77999.0,0.0077293212525546,38.937278229389435
79999.0,0.0078006507828831,39.935682778919286
81999.0,0.0075710071250796,40.93408732844914
83999.0,0.0078313229605555,41.93249187797899
85999.0,0.0075149578042328,42.93089642750884
87999.0,0.0074679306708276,43.92930097703869
89999.0,0.0073898658156394,44.927705526568545
91999.0,0.0077200662344694,45.9261100760984
93999.0,0.007441600318998,46.92451462562825
95999.0,0.0079029556363821,47.9229191751581
97999.0,0.0074386820197105,48.92132372468795
99999.0,0.0072692171670496,49.9197282742178
101999.0,0.0072204554453492,50.918132823747655
111999.0,0.0077800871804356,55.91015557139691
113999.0,0.0075239650905132,56.908560120926765
115999.0,0.007459569722414,57.90696467045662
117999.0,0.0075333742424845,58.90536921998647
119999.0,0.007464000955224,59.90377376951631
121999.0,0.0074594910256564,60.902178319046165
123999.0,0.0073881256394088,61.900582868576016
125999.0,0.0072180153802037,62.89898741810587
127999.0,0.0071808025240898,63.89739196763572
129999.0,0.0072393347509205,64.89579651716558
131999.0,0.0072523243725299,65.89420106669543
133999.0,0.0070924167521297,66.89260561622528
135999.0,0.007036686874926,67.89101016575513
137999.0,0.0071680545806884,68.88941471528499
139999.0,0.0070465030148625,69.88781926481484
141999.0,0.0071292971260845,70.88622381434467
143999.0,0.0070151085965335,71.88462836387453
145999.0,0.0070291827432811,72.88303291340438
147999.0,0.0070002828724682,73.88143746293423
149999.0,0.0070115774869918,74.87984201246408
151999.0,0.006936555262655,75.87824656199393
153999.0,0.0068958168849349,76.87665111152378
155999.0,0.0069856019690632,77.87505566105364
157999.0,0.0068943826481699,78.87346021058349
159999.0,0.0068659069947898,79.87186476011334
161999.0,0.0074725593440234,80.87026930964319
163999.0,0.0070541729219257,81.86867385917304
165999.0,0.0068449601531028,82.8670784087029
167999.0,0.006898483261466,83.86548295823275
169999.0,0.0068820510059595,84.8638875077626
171999.0,0.0068039498291909,85.86229205729245
173999.0,0.0069142626598477,86.8606966068223
175999.0,0.0069444617256522,87.85910115635215
177999.0,0.0069775227457284,88.857505705882
179999.0,0.0069145024754107,89.85591025541186
181999.0,0.0067653078585863,90.85431480494171
183999.0,0.0067734108306467,91.85271935447156
185999.0,0.0069643771275877,92.85112390400141
187999.0,0.0068749599158763,93.84952845353126
189999.0,0.0067103025503456,94.84793300306112
191999.0,0.0069362786598503,95.84633755259097
193999.0,0.0067227948457002,96.84474210212082
195999.0,0.0066722556948661,97.84314665165067
197999.0,0.00668759457767,98.84155120118052
199999.0,0.0066021927632391,99.83995575071037
201999.0,0.006852829363197,100.83836030024023
203999.0,0.0068713505752384,101.83676484977008
205999.0,0.0067446655593812,102.83516939929993
207999.0,0.0068971053697168,103.83357394882978
209999.0,0.0068030492402613,104.83197849835963
211999.0,0.0067834174260497,105.83038304788948
213999.0,0.0069811232388019,106.82878759741934
215999.0,0.0066874139010906,107.82719214694919
217999.0,0.0066952141933143,108.82559669647904
219999.0,0.0067626694217324,109.82400124600889
221999.0,0.0067209536209702,110.82240579553874
223999.0,0.0067301988601684,111.8208103450686
225999.0,0.0069657647982239,112.81921489459843
227999.0,0.0066044987179338,113.81761944412828
229999.0,0.0067507391795516,114.81602399365813
231999.0,0.0066474950872361,115.81442854318799
233999.0,0.006628124974668,116.81283309271784
235999.0,0.0066135292872786,117.81123764224769
237999.0,0.00660629151389,118.80964219177754
239999.0,0.006639982573688,119.8080467413074
241999.0,0.0065339477732777,120.80645129083724
243999.0,0.0066089029423892,121.8048558403671
245999.0,0.0065176440402865,122.80326038989695
247999.0,0.0065431641414761,123.8016649394268
249999.0,0.0064855469390749,124.80006948895665
251999.0,0.0065707499161362,125.7984740384865
253999.0,0.0065242568962275,126.79687858801636
255999.0,0.0065928767435252,127.7952831375462
257999.0,0.0066034467890858,128.79368768707607
259999.0,0.006680873222649,129.79209223660592
261999.0,0.0067685721442103,130.79049678613578
263999.0,0.0065737958066165,131.78890133566563
265999.0,0.0066690389066934,132.78730588519548
267999.0,0.0065630441531538,133.7857104347253
269999.0,0.0065645100548863,134.78411498425515
271999.0,0.0066832141019403,135.782519533785
273999.0,0.0066275903955101,136.78092408331486
275999.0,0.0064966627396643,137.7793286328447
277999.0,0.0066085564903914,138.77773318237456
279999.0,0.0065732421353459,139.7761377319044
281999.0,0.0065264720469713,140.77454228143426
283999.0,0.0065026055090129,141.77294683096412
285999.0,0.0066304001957178,142.77135138049397
287999.0,0.0065715136006474,143.76975593002382
289999.0,0.0064553129486739,144.76816047955367
291999.0,0.0065237432718276,145.76656502908352
293999.0,0.006494787055999,146.76496957861337
295999.0,0.0065135522745549,147.76337412814323
297999.0,0.0065534734167158,148.76177867767308
299999.0,0.0064322673715651,149.76018322720293
301999.0,0.006499208509922,150.75858777673278
303999.0,0.0064201364293694,151.75699232626263
305999.0,0.0064952229149639,152.75539687579248
307999.0,0.0064363237470388,153.75380142532234
309999.0,0.0065899123437702,154.7522059748522
311999.0,0.0063753798604011,155.75061052438204
313999.0,0.0063926517032086,156.7490150739119
315999.0,0.0065410244278609,157.74741962344174
317999.0,0.0064828083850443,158.7458241729716
319999.0,0.0064919502474367,159.74422872250145
321999.0,0.0064157913438975,160.7426332720313
323999.0,0.0064990394748747,161.74103782156115
325999.0,0.0063938396051526,162.739442371091
327999.0,0.0064565143547952,163.73784692062085
329999.0,0.0063677756115794,164.7362514701507
331999.0,0.0065325614996254,165.73465601968056
333999.0,0.0064931372180581,166.7330605692104
335999.0,0.0063871922902762,167.73146511874026
337999.0,0.0065013798885047,168.7298696682701
339999.0,0.0064965742640197,169.72827421779996
341999.0,0.0064585576765239,170.72667876732982
343999.0,0.0065513788722455,171.72508331685967
345999.0,0.0064672604203224,172.72348786638952
347999.0,0.0065103247761726,173.72189241591937
349999.0,0.0063562607392668,174.72029696544922
351999.0,0.0064069326035678,175.71870151497907
353999.0,0.0063848113641142,176.71710606450893
355999.0,0.0063618361018598,177.71551061403878
357999.0,0.0063863480463624,178.71391516356863
359999.0,0.0065240175463259,179.71231971309848
361999.0,0.0065150070004165,180.71072426262833
363999.0,0.0065042092464864,181.70912881215818
365999.0,0.0064484137110412,182.70753336168804
367999.0,0.0063204057514667,183.7059379112179
369999.0,0.0063480986282229,184.70434246074774
371999.0,0.0064864242449402,185.7027470102776
373999.0,0.0063596894033253,186.70115155980744
375999.0,0.0063426876440644,187.6995561093373
377999.0,0.0063546230085194,188.69796065886715
379999.0,0.0063455258496105,189.696365208397
381999.0,0.0063360184431076,190.69476975792685
383999.0,0.0063833678141236,191.6931743074567
385999.0,0.0063941185362637,192.69157885698655
387999.0,0.0063754911534488,193.6899834065164
389999.0,0.0063890917226672,194.68838795604626
391999.0,0.0062688612379133,195.6867925055761
393999.0,0.0064544226042926,196.68519705510596
395999.0,0.0065970723517239,197.6836016046358
397999.0,0.00638531986624,198.68200615416566
399999.0,0.0064760670065879,199.68041070369551
401999.0,0.0064457189291715,200.67881525322537
403999.0,0.0065124751999974,201.67721980275522
405999.0,0.0063867704011499,202.67562435228507
407999.0,0.0063611115328967,203.67402890181492
409999.0,0.0066236183047294,204.67243345134477
411999.0,0.0063918768428266,205.67083800087462
413999.0,0.0064274412579834,206.66924255040448
415999.0,0.0063912034966051,207.66764709993433
417999.0,0.0063445172272622,208.66605164946418
419999.0,0.0065801958553493,209.66445619899403
421999.0,0.0065091364085674,210.66286074852388
423999.0,0.0063207102939486,211.66126529805373
425999.0,0.0064215115271508,212.6596698475836
427999.0,0.0065605547279119,213.65807439711344
429999.0,0.0063868537545204,214.6564789466433
431999.0,0.0064041358418762,215.65488349617314
433999.0,0.0064413091167807,216.653288045703
435999.0,0.0063944719731807,217.65169259523282
437999.0,0.0063651637174189,218.65009714476267
439999.0,0.0064018885605037,219.64850169429252
441999.0,0.0064639002084732,220.64690624382237
443999.0,0.0065477546304464,221.64531079335222
445999.0,0.006458421703428,222.64371534288207
447999.0,0.0063430219888687,223.64211989241193
449999.0,0.0063398540951311,224.64052444194178
451999.0,0.0064703356474637,225.63892899147163
453999.0,0.0063167857006192,226.63733354100148
455999.0,0.0063910721801221,227.63573809053133
457999.0,0.0063562747091054,228.63414264006119
459999.0,0.0063683884218335,229.63254718959104
461999.0,0.0063759596087038,230.6309517391209
463999.0,0.0064235432073473,231.62935628865074
465999.0,0.0064236694015562,232.6277608381806
467999.0,0.006466512568295,233.62616538771044
469999.0,0.0064025246538221,234.6245699372403
471999.0,0.0065120686776936,235.62297448677015
473999.0,0.0065261684358119,236.6213790363
475999.0,0.0065082740038633,237.61978358582985
477999.0,0.0065552266314625,238.6181881353597
479999.0,0.0063738413155078,239.61659268488955
481999.0,0.0064944820478558,240.6149972344194
483999.0,0.0063903341069817,241.61340178394926
485999.0,0.0063811941072344,242.6118063334791
487999.0,0.0063923774287104,243.61021088300896
489999.0,0.0063379304483532,244.6086154325388
491999.0,0.0065065785311162,245.60701998206866
493999.0,0.0064080441370606,246.60542453159852
495999.0,0.0063226376660168,247.60382908112837
497999.0,0.0063911862671375,248.60223363065822
499999.0,0.0064984620548784,249.60063818018807


==> data/training_decay-inv_scattering/pd_iaenet.csv <==
step,value,epoch
1999.0,0.0238812156021595,0.9978210065722746
3999.0,0.0238139256834983,1.9961411732278769
5999.0,0.020759955048561,2.994461339883479
7999.0,0.0172147788107395,3.9927815065390813
9999.0,0.0163816604763269,4.991101673194684
11999.0,0.0145625974982976,5.989421839850286
13999.0,0.0141059132292866,6.987742006505888
15999.0,0.011318115517497,7.986062173161491
17999.0,0.0105545669794082,8.984382339817094
19999.0,0.0097565138712525,9.982702506472695
21999.0,0.0102694928646087,10.981022673128297
23999.0,0.009136613458395,11.9793428397839
25999.0,0.0091919330880045,12.977663006439503
27999.0,0.008356399834156,13.975983173095104
29999.0,0.0083975829184055,14.974303339750707
31999.0,0.0080501167103648,15.97262350640631
33999.0,0.0079406416043639,16.97094367306191
35999.0,0.0087171262130141,17.969263839717513
37999.0,0.0076385024003684,18.967584006373116
39999.0,0.0074135293252766,19.96590417302872
41999.0,0.007267418783158,20.96422433968432
43999.0,0.0071531138382852,21.962544506339924
45999.0,0.007128260564059,22.960864672995527
47999.0,0.0067675272002816,23.95918483965113
49999.0,0.0070308712311089,24.95750500630673
51999.0,0.0066239773295819,25.95582517296233
53999.0,0.0066616432741284,26.954145339617934
55999.0,0.0070627275854349,27.952465506273537
57999.0,0.0063377995975315,28.95078567292914
59999.0,0.0060942065902054,29.949105839584742
61999.0,0.0062465416267514,30.947426006240345
63999.0,0.0061449948698282,31.945746172895948
65999.0,0.0059010712429881,32.94406633955155
67999.0,0.0057547525502741,33.94238650620715
69999.0,0.0058832452632486,34.94070667286275
71999.0,0.0057136379182338,35.939026839518355
73999.0,0.0057475846260786,36.93734700617396
75999.0,0.0056605110876262,37.93566717282956
77999.0,0.0055207358673214,38.933987339485164
79999.0,0.0054516573436558,39.932307506140766
81999.0,0.0054281088523566,40.93062767279637
83999.0,0.0056096562184393,41.92894783945197
85999.0,0.0056662745773792,42.927268006107575
87999.0,0.005497065372765,43.92558817276318
89999.0,0.0053370939567685,44.92390833941877
91999.0,0.0053810747340321,45.922228506074376
93999.0,0.0053650974296033,46.92054867272998
95999.0,0.0052865594625473,47.91886883938558
97999.0,0.005336906760931,48.917189006041184
99999.0,0.005162333138287,49.91550917269679
101999.0,0.0051589556969702,50.91382933935239
103999.0,0.0053157149814069,51.91214950600799
105999.0,0.0052221417427062,52.910469672663595
107999.0,0.0054595773108303,53.9087898393192
109999.0,0.0050914185121655,54.9071100059748
111999.0,0.0051481816917657,55.9054301726304
113999.0,0.0050854105502367,56.903750339286006
115999.0,0.0052793021313846,57.90207050594161
117999.0,0.0050150989554822,58.90039067259721
119999.0,0.0049859597347676,59.898710839252814
121999.0,0.0051202420145273,60.89703100590842
123999.0,0.0051534567028284,61.89535117256401
125999.0,0.0049887946806848,62.893671339219615
127999.0,0.0049579222686588,63.89199150587522
129999.0,0.0049257702194154,64.89031167253083
131999.0,0.0050789224915206,65.88863183918643
133999.0,0.0049131726846098,66.88695200584203
135999.0,0.0048964098095893,67.88527217249764
137999.0,0.005133940372616,68.88359233915324
139999.0,0.0049417586997151,69.88191250580883
141999.0,0.0049484465271234,70.88023267246443
143999.0,0.0049669598229229,71.87855283912003
145999.0,0.0048282914794981,72.87687300577564
147999.0,0.0047350749373435,73.87519317243124
149999.0,0.0048001701943576,74.87351333908684
151999.0,0.0049703512340784,75.87183350574244
153999.0,0.0049521084874868,76.87015367239805
155999.0,0.0048025902360677,77.86847383905365
157999.0,0.0048956545069813,78.86679400570925
159999.0,0.0047482238151133,79.86511417236485
161999.0,0.0046681351959705,80.86343433902046
163999.0,0.0046936315484344,81.86175450567606
165999.0,0.0045926230959594,82.86007467233166
167999.0,0.004609617870301,83.85839483898727
169999.0,0.0045650778338313,84.85671500564287
171999.0,0.0045327781699597,85.85503517229847
173999.0,0.0045401286333799,86.85335533895407
175999.0,0.0046350820921361,87.85167550560968
177999.0,0.0045929597690701,88.84999567226528
179999.0,0.0044322870671749,89.84831583892088
181999.0,0.0045976443216204,90.84663600557649
183999.0,0.00452530849725,91.84495617223209
185999.0,0.0045886551961302,92.84327633888769
187999.0,0.0045726192183792,93.8415965055433
189999.0,0.0047069322317838,94.8399166721989
191999.0,0.0045864405110478,95.8382368388545
193999.0,0.0045585907064378,96.8365570055101
195999.0,0.004418603144586,97.8348771721657
197999.0,0.0046560475602746,98.83319733882131
199999.0,0.0044367564842104,99.83151750547691
201999.0,0.0044085355475544,100.82983767213251
203999.0,0.0044129355810582,101.82815783878812
205999.0,0.004526624456048,102.8264780054437
207999.0,0.0043704127892851,103.8247981720993
209999.0,0.0044639599509537,104.82311833875491
211999.0,0.0052213887684047,105.82143850541051
213999.0,0.0044192462228238,106.81975867206611
215999.0,0.0044337953440845,107.81807883872172
217999.0,0.0044501693919301,108.81639900537732
219999.0,0.0043429462239146,109.81471917203292
221999.0,0.0044446042738854,110.81303933868853
223999.0,0.0044449083507061,111.81135950534413
225999.0,0.0044347550719976,112.80967967199973
227999.0,0.0044099069200456,113.80799983865533
229999.0,0.0043272618204355,114.80632000531094
231999.0,0.0044184797443449,115.80464017196654
233999.0,0.00437055202201,116.80296033862214
235999.0,0.0044084680266678,117.80128050527775
237999.0,0.0043105804361402,118.79960067193335
239999.0,0.0043872827664017,119.79792083858895
241999.0,0.0044429525732994,120.79624100524455
243999.0,0.0042454479262232,121.79456117190016
245999.0,0.0044018519110977,122.79288133855576
247999.0,0.004279161337763,123.79120150521136
249999.0,0.0044153556227684,124.78952167186696
251999.0,0.0044414345175027,125.78784183852257
253999.0,0.0042373407632112,126.78616200517817
255999.0,0.0044055855832993,127.78448217183377
257999.0,0.0044746845960617,128.78280233848938
259999.0,0.0043934043496847,129.78112250514496
261999.0,0.0044961818493902,130.77944267180058
263999.0,0.0042494921945035,131.77776283845617
265999.0,0.0042963437736034,132.7760830051118
267999.0,0.0043404269963502,133.77440317176737
269999.0,0.0042190509848296,134.772723338423
271999.0,0.0042320522479712,135.77104350507858
273999.0,0.0043966248631477,136.7693636717342
275999.0,0.0043708025477826,137.7676838383898
277999.0,0.0042251758277416,138.7660040050454
279999.0,0.0042666792869567,139.764324171701
281999.0,0.0042996201664209,140.7626443383566
283999.0,0.004407565575093,141.7609645050122
285999.0,0.0043997755274176,142.7592846716678
287999.0,0.004398460034281,143.7576048383234
289999.0,0.0042450800538063,144.75592500497902
291999.0,0.0042423969134688,145.7542451716346
293999.0,0.0042273853905498,146.75256533829022
295999.0,0.0042742094956338,147.7508855049458
297999.0,0.0041551110334694,148.74920567160143
299999.0,0.0042881742119789,149.74752583825702
301999.0,0.0042363959364593,150.74584600491264
303999.0,0.0043274010531604,151.74416617156822
305999.0,0.0042893555946648,152.7424863382238
307999.0,0.0041683004237711,153.74080650487943
309999.0,0.0042037838138639,154.73912667153502
311999.0,0.0041793994605541,155.73744683819064
313999.0,0.004265266470611,156.73576700484622
315999.0,0.0042319619096815,157.73408717150184
317999.0,0.0042303428053855,158.73240733815743
319999.0,0.004176499787718,159.73072750481305
321999.0,0.0041456809267401,160.72904767146863
323999.0,0.0043813264928758,161.72736783812425
325999.0,0.0041658952832221,162.72568800477984
327999.0,0.0042420346289873,163.72400817143546
329999.0,0.0042081782594323,164.72232833809105
331999.0,0.0042373524047434,165.72064850474666
333999.0,0.0042095589451491,166.71896867140225
335999.0,0.0048654526472091,167.71728883805787
337999.0,0.0042879832908511,168.71560900471346
339999.0,0.0042218887247145,169.71392917136907
341999.0,0.0042559634894132,170.71224933802466
343999.0,0.0044376607984304,171.71056950468028
345999.0,0.0042702942155301,172.70888967133587
347999.0,0.0042397915385663,173.70720983799148
349999.0,0.004429951775819,174.70553000464707
351999.0,0.0042649223469197,175.7038501713027
353999.0,0.0043162610381841,176.70217033795828
355999.0,0.0043089911341667,177.7004905046139
357999.0,0.0041634473018348,178.69881067126948
359999.0,0.0041017602197825,179.6971308379251
361999.0,0.0041278908029198,180.6954510045807
363999.0,0.0042156372219324,181.6937711712363
365999.0,0.0043163900263607,182.6920913378919
367999.0,0.0042102700099349,183.6904115045475
369999.0,0.0041816527955234,184.6887316712031
371999.0,0.004248796030879,185.6870518378587
373999.0,0.0043435734696686,186.6853720045143
375999.0,0.0041934791952371,187.6836921711699
377999.0,0.0043653831817209,188.6820123378255
379999.0,0.0042557623237371,189.6803325044811
381999.0,0.004311665892601,190.67865267113672
383999.0,0.0041885431855916,191.6769728377923
385999.0,0.0042359610088169,192.67529300444792
387999.0,0.0043452819809317,193.6736131711035
389999.0,0.0043263747356832,194.67193333775913
391999.0,0.004416836425662,195.67025350441472
393999.0,0.0044444971717894,196.66857367107033
395999.0,0.0042730141431093,197.66689383772592
397999.0,0.0044085779227316,198.66521400438154
399999.0,0.0043679075315594,199.66353417103713
401999.0,0.0045499331317842,200.66185433769274
403999.0,0.0043760021217167,201.66017450434833
405999.0,0.0042142649181187,202.65849467100395
407999.0,0.0042559448629617,203.65681483765954
409999.0,0.0041836258023977,204.65513500431516
411999.0,0.0041538369841873,205.65345517097074
413999.0,0.004159755539149,206.65177533762636
415999.0,0.0042091640643775,207.65009550428195
417999.0,0.0042371088638901,208.64841567093757
419999.0,0.004186350852251,209.64673583759316
421999.0,0.0041330317035317,210.64505600424877
423999.0,0.0041466820985078,211.64337617090436
425999.0,0.0043528527021408,212.64169633755998
427999.0,0.0040960446931421,213.64001650421557
429999.0,0.0041168206371366,214.63833667087118
431999.0,0.0040622679516673,215.63665683752677
433999.0,0.0041270805522799,216.6349770041824
435999.0,0.0040495758876204,217.63329717083798
437999.0,0.0041719619184732,218.6316173374936
439999.0,0.0040609785355627,219.62993750414918
441999.0,0.0041909362189471,220.62825767080477
443999.0,0.0040968330577015,221.6265778374604
445999.0,0.0041106259450316,222.62489800411598
447999.0,0.0041399491019546,223.6232181707716
449999.0,0.0041120504029095,224.62153833742718
451999.0,0.0042111556977033,225.6198585040828
453999.0,0.0043016029521822,226.6181786707384
455999.0,0.0041410806588828,227.616498837394
457999.0,0.0041190944612026,228.6148190040496
459999.0,0.0041936133056879,229.6131391707052
461999.0,0.0041380613110959,230.6114593373608
463999.0,0.0041241850703954,231.60977950401642
465999.0,0.0040643336251378,232.608099670672
467999.0,0.0041982759721577,233.60641983732762
469999.0,0.0042076432146131,234.6047400039832
471999.0,0.0040278239175677,235.60306017063883
473999.0,0.0040657436475157,236.60138033729442
475999.0,0.0041052959859371,237.59970050395003
477999.0,0.0040999478660523,238.59802067060562
479999.0,0.004163903184235,239.59634083726124
481999.0,0.004145192913711,240.59466100391683
483999.0,0.0039522927254438,241.59298117057244
485999.0,0.0041190101765096,242.59130133722803
487999.0,0.0040416303090751,243.58962150388365
489999.0,0.0041454588063061,244.58794167053924
491999.0,0.0040972032584249,245.58626183719485
493999.0,0.0041412487626075,246.58458200385044
495999.0,0.0044253543019294,247.58290217050606
497999.0,0.0040730531327426,248.58122233716165
499999.0,0.0040910933166742,249.57954250381727
501999.0,0.0042434483766555,250.57786267047285
503999.0,0.0040614865720272,251.57618283712847
505999.0,0.0040849805809557,252.57450300378406
507999.0,0.0041287415660917,253.57282317043965
509999.0,0.0042108679190278,254.57114333709526
511999.0,0.0040395348332822,255.56946350375085
513999.0,0.0042536547407507,256.56778367040647
515999.0,0.0040959413163363,257.5661038370621
517999.0,0.0042615295387804,258.56442400371765
519999.0,0.0041467505507171,259.56274417037326
521999.0,0.0040833000093698,260.5610643370289
523999.0,0.0040663238614797,261.5593845036845
525999.0,0.0041267112828791,262.55770467034006
527999.0,0.0040942579507827,263.5560248369957
529999.0,0.0043626241385936,264.5543450036513
531999.0,0.0042198807932436,265.5526651703069
533999.0,0.0042917686514556,266.55098533696247
535999.0,0.0042162048630416,267.5493055036181
537999.0,0.0042737037874758,268.5476256702737
539999.0,0.0042308461852371,269.5459458369293
541999.0,0.0043334304355084,270.5442660035849
543999.0,0.0043095690198242,271.5425861702405
545999.0,0.0041946345008909,272.5409063368961
547999.0,0.0042431224137544,273.53922650355173
549999.0,0.0042739864438772,274.5375466702073
551999.0,0.0043556550517678,275.5358668368629
553999.0,0.0042576366104185,276.5341870035185
555999.0,0.0042665065266191,277.53250717017414
557999.0,0.0042643561027944,278.5308273368297
559999.0,0.004271226003766,279.5291475034853
561999.0,0.0042154714465141,280.52746767014094
563999.0,0.0041821803897619,281.52578783679655
565999.0,0.0041516902856528,282.5241080034521
567999.0,0.0040707569569349,283.52242817010773
569999.0,0.0040778308175504,284.52074833676335
571999.0,0.0042024748399853,285.5190685034189
573999.0,0.0040568523108959,286.5173886700745
575999.0,0.0040788305923342,287.51570883673014
577999.0,0.0040041808970272,288.51402900338576
579999.0,0.003969416487962,289.5123491700413
581999.0,0.0039929710328578,290.51066933669694
583999.0,0.0040162098594009,291.50898950335255
585999.0,0.0040018768049776,292.50730967000817
587999.0,0.0040213437750935,293.50562983666373
589999.0,0.0041062482632696,294.50395000331935
591999.0,0.0041011441498994,295.50227016997496
593999.0,0.0041650445200502,296.5005903366306
595999.0,0.0041477945633232,297.49891050328614
597999.0,0.0040374114178121,298.49723066994176
599999.0,0.0040353494696319,299.4955508365974
601999.0,0.0041723293252289,300.493871003253
603999.0,0.0040581640787422,301.49219116990855
605999.0,0.0040754270739853,302.49051133656417
607999.0,0.0041122594848275,303.4888315032198
609999.0,0.0040241684764623,304.4871516698754
611999.0,0.0041521461680531,305.48547183653096
613999.0,0.0040762098506093,306.4837920031866
615999.0,0.0041014244779944,307.4821121698422
617999.0,0.0041130511090159,308.4804323364978
619999.0,0.0040452550165355,309.4787525031534
621999.0,0.0041110245510935,310.477072669809
623999.0,0.0039647170342504,311.4753928364646
625999.0,0.0040865368209779,312.4737130031202
627999.0,0.0039087017066776,313.4720331697758
629999.0,0.0040045566856861,314.4703533364314
631999.0,0.0039903265424072,315.468673503087
633999.0,0.0039777318015694,316.46699366974264
635999.0,0.0039842892438173,317.4653138363982
637999.0,0.003976272419095,318.4636340030538
639999.0,0.0040753460489213,319.46195416970943
641999.0,0.0040576593019068,320.460274336365
643999.0,0.0039302743971347,321.4585945030206
645999.0,0.0039179599843919,322.4569146696762
647999.0,0.0039696525782346,323.45523483633184
649999.0,0.003938129171729,324.4535550029874
651999.0,0.0039588795043528,325.451875169643
653999.0,0.003920454531908,326.45019533629863
655999.0,0.0039611211977899,327.44851550295425
657999.0,0.0039636278524994,328.4468356696098
659999.0,0.0039177616126835,329.4451558362654
661999.0,0.0038910773582756,330.44347600292105
663999.0,0.003959487657994,331.44179616957666
665999.0,0.0039269463159143,332.4401163362322
667999.0,0.0038811010308563,333.43843650288784
669999.0,0.0039015205111354,334.43675666954346
671999.0,0.003917355556041,335.4350768361991
673999.0,0.0038925020489841,336.43339700285463
675999.0,0.0038826267700642,337.43171716951025
677999.0,0.0038945409469306,338.43003733616587
679999.0,0.003908407408744,339.4283575028215
681999.0,0.0039131450466811,340.42667766947704
683999.0,0.0038951560854911,341.42499783613266
685999.0,0.0039285980165004,342.4233180027883
687999.0,0.0039434800855815,343.4216381694439
689999.0,0.0039523034356534,344.41995833609946
691999.0,0.0039062746800482,345.4182785027551
693999.0,0.0038797117304056,346.4165986694107
695999.0,0.0038914564065635,347.4149188360663
697999.0,0.0039356895722448,348.41323900272187
699999.0,0.0039576226845383,349.4115591693775
701999.0,0.0039217751473188,350.4098793360331
703999.0,0.0039274333976209,351.40819950268866
705999.0,0.0039722002111375,352.4065196693443
707999.0,0.0039278608746826,353.4048398359999
709999.0,0.0039305961690843,354.4031600026555
711999.0,0.0039836131036281,355.40148016931107
713999.0,0.0039427350275218,356.3998003359667
715999.0,0.0039211059920489,357.3981205026223
717999.0,0.0039277235046029,358.3964406692779
719999.0,0.0039049349725246,359.3947608359335
721999.0,0.0039751236326992,360.3930810025891
723999.0,0.0039674183353781,361.3914011692447
725999.0,0.0038966140709817,362.38972133590033
727999.0,0.0039470205083489,363.3880415025559
729999.0,0.0039700944907963,364.3863616692115
731999.0,0.0039341738447546,365.3846818358671
733999.0,0.0039101657457649,366.38300200252274
735999.0,0.0039433906786143,367.3813221691783
737999.0,0.0039655291475355,368.3796423358339
739999.0,0.0039483117870986,369.37796250248954
741999.0,0.0039654546417295,370.37628266914516
743999.0,0.0039500552229583,371.3746028358007
745999.0,0.003948928322643,372.37292300245633
747999.0,0.0039973142556846,373.37124316911195
749999.0,0.003961571957916,374.36956333576757
751999.0,0.0039594946429133,375.3678835024231
753999.0,0.0039753187447786,376.36620366907874
755999.0,0.0039288103580474,377.36452383573436
757999.0,0.0039438819512724,378.36284400239
759999.0,0.0039957077242434,379.36116416904554
761999.0,0.003978603053838,380.35948433570115
763999.0,0.0039510349743068,381.35780450235677
765999.0,0.0039466796442866,382.3561246690124
767999.0,0.0040244930423796,383.35444483566795
769999.0,0.0039999755099415,384.35276500232357
771999.0,0.0039778044447302,385.3510851689792
773999.0,0.0039624269120395,386.34940533563474
775999.0,0.0039773541502654,387.34772550229036
777999.0,0.0039742146618664,388.346045668946
779999.0,0.0040697702206671,389.3443658356016
781999.0,0.0040537612512707,390.34268600225715
783999.0,0.0040896600112318,391.34100616891277
785999.0,0.0040485230274498,392.3393263355684
787999.0,0.0039686453528702,393.337646502224
789999.0,0.0040395320393145,394.33596666887956
791999.0,0.0040345932357013,395.3342868355352
793999.0,0.004061035811901,396.3326070021908
795999.0,0.003990457393229,397.3309271688464
797999.0,0.004001922905445,398.329247335502
799999.0,0.0039870687760412,399.3275675021576
801999.0,0.004059512168169,400.3258876688132
803999.0,0.0039810175076127,401.3242078354688
805999.0,0.0040550143457949,402.3225280021244
807999.0,0.0040395553223788,403.32084816878
809999.0,0.0039632660336792,404.3191683354356
811999.0,0.0040186392143368,405.31748850209124
813999.0,0.003973732702434,406.3158086687468
815999.0,0.0040914486162364,407.3141288354024
817999.0,0.0041504288092255,408.31244900205803
819999.0,0.0039532515220344,409.31076916871365
821999.0,0.0039386516436934,410.3090893353692
823999.0,0.003926136996597,411.3074095020248
825999.0,0.0039203236810863,412.30572966868044
827999.0,0.0038932876195758,413.30404983533606
829999.0,0.0039101312868297,414.3023700019916
831999.0,0.0038945062551647,415.30069016864724
833999.0,0.0038930983282625,416.29901033530285
835999.0,0.0038959842640906,417.29733050195847
837999.0,0.0038898941129446,418.29565066861403
839999.0,0.0039030753541737,419.29397083526965
841999.0,0.0038747955113649,420.29229100192526
843999.0,0.003864191006869,421.2906111685808
845999.0,0.003912013489753,422.28893133523644
847999.0,0.0038745300844311,423.28725150189206
849999.0,0.0038731826934963,424.2855716685477
851999.0,0.0038797906599938,425.28389183520324
853999.0,0.0039001384284347,426.28221200185885
855999.0,0.003897666465491,427.28053216851447
857999.0,0.0039040178526192,428.2788523351701
859999.0,0.0039356020279228,429.27717250182565
861999.0,0.0038783433847129,430.27549266848126
863999.0,0.0039172256365418,431.2738128351369
865999.0,0.0039479914121329,432.2721330017925
867999.0,0.0038888498675078,433.27045316844806
869999.0,0.0039452030323445,434.2687733351037
871999.0,0.003896773327142,435.2670935017593
873999.0,0.0039243148639798,436.2654136684149
875999.0,0.0039285193197429,437.26373383507047
877999.0,0.0039364239200949,438.2620540017261
879999.0,0.0039218147285282,439.2603741683817
881999.0,0.0039485851302742,440.2586943350373
883999.0,0.0039763678796589,441.2570145016929
885999.0,0.003951302729547,442.2553346683485
887999.0,0.0039839018136262,443.2536548350041
889999.0,0.0039655338041484,444.25197500165973
891999.0,0.0040263039991259,445.2502951683153
893999.0,0.0039609973318874,446.2486153349709
895999.0,0.0040362286381423,447.2469355016265
897999.0,0.0040177414193749,448.24525566828214
899999.0,0.0039970357902348,449.2435758349377
901999.0,0.0040224157273769,450.2418960015933
903999.0,0.004035469610244,451.24021616824893
905999.0,0.0040023764595389,452.2385363349045
907999.0,0.0040456964634358,453.2368565015601
909999.0,0.004038271959871,454.23517666821573
911999.0,0.0040472233667969,455.23349683487135
913999.0,0.0040532401762902,456.2318170015269
915999.0,0.0040484205819666,457.2301371681825
917999.0,0.0040597468614578,458.22845733483814
919999.0,0.0040413364768028,459.22677750149376
921999.0,0.0040663126856088,460.2250976681493
923999.0,0.0040361606515944,461.22341783480493
925999.0,0.004032933153212,462.22173800146055
927999.0,0.0040452452376484,463.22005816811617
929999.0,0.0041048354469239,464.2183783347717
931999.0,0.0040919319726526,465.21669850142735
933999.0,0.0040105525404214,466.21501866808296
935999.0,0.0040353145450353,467.2133388347386
937999.0,0.0040883445180952,468.21165900139414
939999.0,0.0039975075051188,469.20997916804976
941999.0,0.0040567056275904,470.2082993347054
943999.0,0.0040139080956578,471.206619501361
945999.0,0.0040178257040679,472.20493966801655
947999.0,0.0040127099491655,473.20325983467217
949999.0,0.0040143574588,474.2015800013278
951999.0,0.0039590960368514,475.1999001679834
953999.0,0.0039710230194032,476.19822033463896
955999.0,0.0039599603042006,477.1965405012946
957999.0,0.0039739599451422,478.1948606679502
959999.0,0.0039407503791153,479.1931808346058
961999.0,0.0039362553507089,480.1915010012614
963999.0,0.0039456808008253,481.189821167917
965999.0,0.0039383643306791,482.1881413345726
967999.0,0.0039082649163901,483.1864615012282
969999.0,0.0039223222993314,484.1847816678838
971999.0,0.0038809652905911,485.1831018345394
973999.0,0.0038677908014506,486.181422001195
975999.0,0.0038837706670165,487.1797421678506
977999.0,0.0038710550870746,488.1780623345062
979999.0,0.0038668543566018,489.1763825011618
981999.0,0.0038534051273018,490.1747026678174
983999.0,0.0038899520877748,491.173022834473
985999.0,0.0038886601105332,492.1713430011286
987999.0,0.0038673791568726,493.1696631677842
989999.0,0.0038520880043506,494.16798333443984
991999.0,0.003874292364344,495.1663035010954
993999.0,0.003855591872707,496.164623667751
995999.0,0.0038607020396739,497.16294383440663
997999.0,0.0038715505506843,498.16126400106225
999999.0,0.0038812400307506,499.1595841677178
1001999.0,0.0039007421582937,500.1579043343734
1003999.0,0.0038819934707134,501.15622450102904
1005999.0,0.0038604475557804,502.15454466768466
1007999.0,0.0039162812754511,503.1528648343402
1009999.0,0.0038894414901733,504.15118500099584
1011999.0,0.0039001763798296,505.14950516765145
1013999.0,0.0039049796760082,506.1478253343071
1015999.0,0.0038945158012211,507.14614550096263
1017999.0,0.0038934859912842,508.14446566761825
1019999.0,0.0039040395058691,509.14278583427387
1021999.0,0.0039227255620062,510.1411060009295
1023999.0,0.0038859932683408,511.13942616758504
1025999.0,0.003902792930603,512.1377463342407
1027999.0,0.003933654166758,513.1360665008963
1029999.0,0.0039435322396457,514.1343866675519
1031999.0,0.0039516640827059,515.1327068342075
1033999.0,0.0039807599969208,516.1310270008631
1035999.0,0.003963085822761,517.1293471675186
1037999.0,0.0039831069298088,518.1276673341742
1039999.0,0.0039954828098416,519.1259875008299
1041999.0,0.00396987516433,520.1243076674855
1043999.0,0.0039671463891863,521.1226278341411
1045999.0,0.0039920848794281,522.1209480007967
1047999.0,0.0040080901235342,523.1192681674523
1049999.0,0.0040250751189887,524.1175883341078
1051999.0,0.0039641605690121,525.1159085007635
1053999.0,0.0040077161975204,526.1142286674191
1055999.0,0.0040414887480437,527.1125488340747
1057999.0,0.0040315412916243,528.1108690007303
1059999.0,0.0040394668467342,529.1091891673859
1061999.0,0.0040323194116353,530.1075093340415
1063999.0,0.0040564318187534,531.1058295006972
1065999.0,0.004017905332148,532.1041496673527
1067999.0,0.0040335552766919,533.1024698340083
1069999.0,0.0040557142347097,534.1007900006639
1071999.0,0.0040106489323079,535.0991101673195
1073999.0,0.0040187621489167,536.0974303339751
1075999.0,0.0040222625248134,537.0957505006307
1077999.0,0.0040390123613178,538.0940706672864
1079999.0,0.004008017014712,539.092390833942
1081999.0,0.0040209386497735,540.0907110005975
1083999.0,0.0039830128662288,541.0890311672531
1085999.0,0.0040152268484234,542.0873513339087
1087999.0,0.0040010553784668,543.0856715005643
1089999.0,0.0040146145038306,544.08399166722
1091999.0,0.0039618303999304,545.0823118338756
1093999.0,0.0040095271542668,546.0806320005312
1095999.0,0.004014297388494,547.0789521671868
1097999.0,0.0039713261649012,548.0772723338423
1099999.0,0.0039796340279281,549.0755925004979
1101999.0,0.003934540785849,550.0739126671535
1103999.0,0.0039789071306586,551.0722328338092
1105999.0,0.0039505097083747,552.0705530004648
1107999.0,0.0039930585771799,553.0688731671204
1109999.0,0.0039609088562428,554.067193333776
1111999.0,0.0039981990121304,555.0655135004315
1113999.0,0.0039906166493892,556.0638336670871
1115999.0,0.0039392737671732,557.0621538337427
1117999.0,0.0039245756343007,558.0604740003984
1119999.0,0.0039097596891224,559.058794167054
1121999.0,0.0039206319488584,560.0571143337096
1123999.0,0.0039383447729051,561.0554345003652
1125999.0,0.0039105853065848,562.0537546670208
1127999.0,0.0039335717447102,563.0520748336763
1129999.0,0.0039515141397714,564.050395000332
1131999.0,0.0039093401283025,565.0487151669876
1133999.0,0.0039018057286739,566.0470353336432
1135999.0,0.0039005377329885,567.0453555002988
1137999.0,0.0038888293784111,568.0436756669544
1139999.0,0.00390863744542,569.04199583361
1141999.0,0.003901841584593,570.0403160002656
1143999.0,0.0039287004619836,571.0386361669212
1145999.0,0.0039082365110516,572.0369563335768
1147999.0,0.0039168559014797,573.0352765002324
1149999.0,0.003881148295477,574.033596666888
1151999.0,0.0039039922412484,575.0319168335436
1153999.0,0.003904728917405,576.0302370001992
1155999.0,0.0038873546291142,577.0285571668549
1157999.0,0.0038806011434644,578.0268773335105
1159999.0,0.0038799936883151,579.025197500166
1161999.0,0.0038854938466101,580.0235176668216
1163999.0,0.0038993465714156,581.0218378334772
1165999.0,0.0038720953743904,582.0201580001328
1167999.0,0.0038755505811423,583.0184781667884
1169999.0,0.0038589988835155,584.0167983334441
1171999.0,0.0038863711524754,585.0151185000997
1173999.0,0.0038667486514896,586.0134386667552
1175999.0,0.0038759498856961,587.0117588334108
1177999.0,0.0038699808064848,588.0100790000664
1179999.0,0.0038850507698953,589.008399166722
1181999.0,0.0038770751561969,590.0067193333776
1183999.0,0.0038660222198814,591.0050395000333
1185999.0,0.0038645423483103,592.0033596666889
1187999.0,0.0038704795297235,593.0016798333445
1189999.0,0.0038551348261535,594.0


==> data/training_decay-inv_scattering/resnet.csv <==
step,value,epoch
1999.0,0.6670960783958435,0.9954420500104167
3999.0,0.19854815304279327,1.9913820700308438
5999.0,0.11154632270336151,2.9873220900512707
7999.0,0.0314967967569828,3.983262110071698
9999.0,0.023889528587460518,4.9792021300921245
11999.0,0.023736881092190742,5.975142150112552
13999.0,0.059206895530223846,6.971082170132979
15999.0,0.024393413215875626,7.967022190153406
17999.0,0.02381746843457222,8.962962210173833
19999.0,0.02385690063238144,9.95890223019426
21999.0,0.02389518916606903,10.954842250214687
23999.0,0.024099553003907204,11.950782270235115
25999.0,0.023805569857358932,12.946722290255542
27999.0,0.023695548996329308,13.942662310275967
29999.0,0.02371818572282791,14.938602330296394
31999.0,0.023656293749809265,15.934542350316821
33999.0,0.023706160485744476,16.93048237033725
35999.0,0.023701457306742668,17.926422390357676
37999.0,0.02384987287223339,18.922362410378103
39999.0,0.02372344583272934,19.91830243039853
41999.0,0.02367119863629341,20.914242450418957
43999.0,0.02367093414068222,21.910182470439384
45999.0,0.023780571296811104,22.90612249045981
47999.0,0.023734232410788536,23.90206251048024
49999.0,0.02370625175535679,24.898002530500666
51999.0,0.023701859638094902,25.893942550521093
53999.0,0.02370394580066204,26.88988257054152
55999.0,0.023735737428069115,27.885822590561947
57999.0,0.023859554901719093,28.881762610582374
59999.0,0.023753704503178596,29.8777026306028
61999.0,0.02375374175608158,30.87364265062323
63999.0,0.023713229224085808,31.869582670643656
65999.0,0.023678099736571312,32.86552269066408
67999.0,0.023676535114645958,33.861462710684506
69999.0,0.02370116487145424,34.85740273070493
71999.0,0.023705564439296722,35.85334275072536
73999.0,0.023708458989858627,36.84928277074579
75999.0,0.023704959079623222,37.845222790766215
77999.0,0.02370227873325348,38.84116281078664
79999.0,0.023717770352959633,39.83710283080707
81999.0,0.023704491555690765,40.833042850827496
83999.0,0.023671435192227364,41.82898287084792
85999.0,0.02371758036315441,42.82492289086835
87999.0,0.02372574992477894,43.82086291088878
89999.0,0.023705147206783295,44.816802930909205
91999.0,0.023743735626339912,45.81274295092963
93999.0,0.023736419156193733,46.80868297095006
95999.0,0.023743577301502228,47.804622990970486
97999.0,0.023743486031889915,48.80056301099091
99999.0,0.023731963708996773,49.79650303101134
101999.0,0.02369878627359867,50.79244305103177
103999.0,0.02369944378733635,51.788383071052195
105999.0,0.023693840950727463,52.78432309107262
107999.0,0.023879600688815117,53.78026311109305
109999.0,0.023713726550340652,54.776203131113476
111999.0,0.023694612085819244,55.7721431511339
113999.0,0.023700589314103127,56.76808317115433
115999.0,0.023699050769209862,57.76402319117476
117999.0,0.023671548813581467,58.759963211195185
119999.0,0.02368895336985588,59.75590323121561
121999.0,0.02369060181081295,60.75184325123604
123999.0,0.023695100098848343,61.747783271256466
125999.0,0.023701099678874016,62.74372329127689
127999.0,0.02368483692407608,63.73966331129732
129999.0,0.023693477734923363,64.73560333131775
131999.0,0.023705175146460533,65.73154335133817
133999.0,0.02371094562113285,66.7274833713586
135999.0,0.023710409179329872,67.72342339137903
137999.0,0.023701289668679237,68.71936341139946
139999.0,0.0237265732139349,69.71530343141988
141999.0,0.023689409717917442,70.71124345144031
143999.0,0.02371450699865818,71.70718347146074
145999.0,0.02370561473071575,72.70312349148116
147999.0,0.02369365468621254,73.69906351150159
149999.0,0.023709367960691452,74.69500353152202
151999.0,0.023713544011116028,75.69094355154245
153999.0,0.023687811568379402,76.68688357156287
155999.0,0.02370944805443287,77.6828235915833
157999.0,0.023687947541475296,78.67876361160373
159999.0,0.02370860055088997,79.67470363162415
161999.0,0.02369050495326519,80.67064365164458
163999.0,0.02371107041835785,81.66658367166501
165999.0,0.023708034306764603,82.66252369168544
167999.0,0.02371053211390972,83.65846371170586
169999.0,0.02371176891028881,84.65440373172629
171999.0,0.02373138815164566,85.65034375174672
173999.0,0.023772675544023514,86.64628377176714
175999.0,0.02372930198907852,87.64222379178757
177999.0,0.023733653128147125,88.638163811808
179999.0,0.023763682693243027,89.63410383182843
181999.0,0.0237374659627676,90.63004385184885
183999.0,0.02376069501042366,91.62598387186928
185999.0,0.023768503218889236,92.62192389188971
187999.0,0.023777911439538002,93.61786391191013
189999.0,0.023764289915561676,94.61380393193056
191999.0,0.023780763149261475,95.60974395195099
193999.0,0.023791786283254623,96.6056839719714
195999.0,0.023796390742063522,97.60162399199183


==> data/training_decay-inv_shepp/deeponet_branch80.csv <==
step,value,epoch
1999.0,0.7050414085388184,0.9991319084620318
3999.0,0.7331562042236328,1.9987636327862257
5999.0,0.706008791923523,2.9983953571104194
7999.0,0.6743790507316589,3.9980270814346133
9999.0,0.6522586941719055,4.997658805758808
11999.0,0.66182941198349,5.997290530083001
13999.0,0.6017955541610718,6.996922254407195
15999.0,0.5858957767486572,7.996553978731389
17999.0,0.5784819722175598,8.996185703055582
19999.0,0.5609411001205444,9.995817427379777
21999.0,0.5498991012573242,10.995449151703971
23999.0,0.5552661418914795,11.995080876028165
25999.0,0.5462160110473633,12.994712600352358
27999.0,0.532525897026062,13.994344324676552
29999.0,0.5344582200050354,14.993976049000747
31999.0,0.51898193359375,15.99360777332494
33999.0,0.526002049446106,16.993239497649135
35999.0,0.5240728259086609,17.992871221973328
37999.0,0.5129750967025757,18.99250294629752
39999.0,0.5090462565422058,19.992134670621716
41999.0,0.5147510170936584,20.99176639494591
43999.0,0.5060394406318665,21.991398119270105
45999.0,0.5040630102157593,22.991029843594298
47999.0,0.5132119059562683,23.99066156791849
49999.0,0.5233351588249207,24.990293292242686
51999.0,0.5024312734603882,25.98992501656688
53999.0,0.5050300359725952,26.98955674089107
55999.0,0.5046051144599915,27.989188465215268
57999.0,0.5007821917533875,28.98882018953946
59999.0,0.48885199427604675,29.988451913863656
61999.0,0.49129557609558105,30.98808363818785
63999.0,0.48757874965667725,31.98771536251204
65999.0,0.5001909136772156,32.98734708683624
67999.0,0.49511992931365967,33.986978811160434
69999.0,0.4959506094455719,34.98661053548462
71999.0,0.4859655499458313,35.98624225980882
73999.0,0.49084213376045227,36.985873984133015
75999.0,0.4841720163822174,37.985505708457204
77999.0,0.4872204661369324,38.9851374327814
79999.0,0.4763663113117218,39.984769157105596
81999.0,0.478024959564209,40.984400881429785
83999.0,0.47671037912368774,41.98403260575398
85999.0,0.48490670323371887,42.98366433007818
87999.0,0.48965370655059814,43.983296054402366
89999.0,0.47146090865135193,44.98292777872656
91999.0,0.47841399908065796,45.98255950305076
93999.0,0.4742249846458435,46.98219122737495
95999.0,0.476497620344162,47.981822951699144
97999.0,0.4714277386665344,48.98145467602334
99999.0,0.48939815163612366,49.981086400347536
101999.0,0.4806339740753174,50.980718124671725
103999.0,0.46356743574142456,51.98034984899592
105999.0,0.467805951833725,52.97998157332012
107999.0,0.46499478816986084,53.979613297644306
109999.0,0.4644651412963867,54.9792450219685
111999.0,0.473458856344223,55.9788767462927
113999.0,0.4643954038619995,56.97850847061689
115999.0,0.45829930901527405,57.97814019494108
117999.0,0.4574967920780182,58.97777191926528
119999.0,0.46220943331718445,59.97740364358947
121999.0,0.4547061324119568,60.977035367913665
123999.0,0.45382556319236755,61.97666709223786
125999.0,0.47966551780700684,62.97629881656205
127999.0,0.4545515179634094,63.975930540886246
129999.0,0.4777813255786896,64.97556226521044
131999.0,0.4577246904373169,65.97519398953463
133999.0,0.45315924286842346,66.97482571385883
135999.0,0.45089513063430786,67.97445743818302
137999.0,0.4479542374610901,68.97408916250721
139999.0,0.46304503083229065,69.97372088683142
141999.0,0.4530901312828064,70.9733526111556
143999.0,0.4687834680080414,71.9729843354798
145999.0,0.4533957839012146,72.972616059804
147999.0,0.4568586051464081,73.97224778412819
149999.0,0.4701293706893921,74.97187950845237
151999.0,0.4472852647304535,75.97151123277658
153999.0,0.4531097412109375,76.97114295710077
155999.0,0.4568573832511902,77.97077468142496
157999.0,0.4431155025959015,78.97040640574916
159999.0,0.4589081108570099,79.97003813007335
161999.0,0.44577258825302124,80.96966985439754
163999.0,0.46694111824035645,81.96930157872174
165999.0,0.4407917559146881,82.96893330304593
167999.0,0.4455984830856323,83.96856502737012
169999.0,0.4569814205169678,84.96819675169432
171999.0,0.4503163993358612,85.96782847601851
173999.0,0.46226468682289124,86.96746020034271
175999.0,0.45132073760032654,87.9670919246669
177999.0,0.45236265659332275,88.96672364899109
179999.0,0.4524563252925873,89.9663553733153
181999.0,0.43814703822135925,90.96598709763948
183999.0,0.4617415964603424,91.96561882196367
185999.0,0.44913020730018616,92.96525054628788
187999.0,0.4668348729610443,93.96488227061207
189999.0,0.44428884983062744,94.96451399493625
191999.0,0.4523053467273712,95.96414571926046
193999.0,0.4372069537639618,96.96377744358465
195999.0,0.4446403682231903,97.96340916790884
197999.0,0.44382625818252563,98.96304089223304
199999.0,0.4441809058189392,99.96267261655723
201999.0,0.4338626563549042,100.96230434088142
203999.0,0.43673309683799744,101.96193606520562
205999.0,0.4489365518093109,102.96156778952981
207999.0,0.44919461011886597,103.961199513854
209999.0,0.4382247030735016,104.9608312381782
211999.0,0.44160327315330505,105.96046296250239
213999.0,0.4376746416091919,106.96009468682658
215999.0,0.4472949802875519,107.95972641115078
217999.0,0.433834046125412,108.95935813547497
219999.0,0.4337240159511566,109.95898985979916
221999.0,0.438052237033844,110.95862158412336
223999.0,0.4352521300315857,111.95825330844755
225999.0,0.43053653836250305,112.95788503277174
227999.0,0.4267917573451996,113.95751675709595
229999.0,0.4277622699737549,114.95714848142013
231999.0,0.4256590008735657,115.95678020574432
233999.0,0.42902714014053345,116.95641193006853
235999.0,0.4269617795944214,117.95604365439272
237999.0,0.42988184094429016,118.95567537871692
239999.0,0.43706196546554565,119.95530710304111
241999.0,0.42620816826820374,120.9549388273653
243999.0,0.4442718029022217,121.9545705516895
245999.0,0.44276517629623413,122.95420227601369
247999.0,0.43230921030044556,123.95383400033788
249999.0,0.44160565733909607,124.95346572466208
251999.0,0.43082571029663086,125.95309744898627
253999.0,0.45182904601097107,126.95272917331046
255999.0,0.44242405891418457,127.95236089763466
257999.0,0.4326978623867035,128.95199262195885
259999.0,0.4350501596927643,129.95162434628304
261999.0,0.4347257912158966,130.95125607060723
263999.0,0.42707914113998413,131.95088779493142
265999.0,0.42637091875076294,132.95051951925564
267999.0,0.4252209961414337,133.95015124357982
269999.0,0.4302758276462555,134.949782967904
271999.0,0.4322828948497772,135.9494146922282
273999.0,0.43086323142051697,136.9490464165524
275999.0,0.423775315284729,137.9486781408766
277999.0,0.4907054007053375,138.9483098652008
279999.0,0.4274553954601288,139.947941589525
281999.0,0.426394522190094,140.94757331384918
283999.0,0.43049857020378113,141.94720503817337
285999.0,0.42719635367393494,142.94683676249755
287999.0,0.4222460985183716,143.94646848682177
289999.0,0.4231405258178711,144.94610021114596
291999.0,0.4430168569087982,145.94573193547015
293999.0,0.42250263690948486,146.94536365979434
295999.0,0.4258044958114624,147.94499538411853
297999.0,0.4318693280220032,148.94462710844272
299999.0,0.47272825241088867,149.94425883276693
301999.0,0.44022974371910095,150.94389055709112
303999.0,0.4353819191455841,151.9435222814153
305999.0,0.45079779624938965,152.9431540057395
307999.0,0.4423636794090271,153.9427857300637
309999.0,0.4329725205898285,154.94241745438788
311999.0,0.43422964215278625,155.9420491787121
313999.0,0.43109938502311707,156.94168090303629
315999.0,0.43277794122695923,157.94131262736047
317999.0,0.4276190996170044,158.94094435168466
319999.0,0.42869576811790466,159.94057607600885
321999.0,0.4357852339744568,160.94020780033304
323999.0,0.43475741147994995,161.93983952465726
325999.0,0.4255673289299011,162.93947124898145
327999.0,0.42827463150024414,163.93910297330564
329999.0,0.4289117455482483,164.93873469762983
331999.0,0.4279795289039612,165.93836642195402
333999.0,0.42368283867836,166.93799814627823
335999.0,0.4276665151119232,167.93762987060242
337999.0,0.42451587319374084,168.9372615949266
339999.0,0.42072299122810364,169.9368933192508
341999.0,0.42104411125183105,170.936525043575
343999.0,0.4254990816116333,171.93615676789918
345999.0,0.46067261695861816,172.9357884922234
347999.0,0.42220064997673035,173.93542021654758
349999.0,0.41847944259643555,174.93505194087177
351999.0,0.420815646648407,175.93468366519596
353999.0,0.42905163764953613,176.93431538952015
355999.0,0.42057499289512634,177.93394711384434
357999.0,0.41821837425231934,178.93357883816856
359999.0,0.42512550950050354,179.93321056249275
361999.0,0.42045465111732483,180.93284228681694
363999.0,0.4229860305786133,181.93247401114112
365999.0,0.4273327589035034,182.9321057354653
367999.0,0.4243251383304596,183.9317374597895
369999.0,0.42192891240119934,184.93136918411372
371999.0,0.4342826306819916,185.9310009084379
373999.0,0.41966328024864197,186.9306326327621
375999.0,0.42778828740119934,187.9302643570863
377999.0,0.4160284698009491,188.92989608141048
379999.0,0.4255788326263428,189.92952780573466
381999.0,0.42267870903015137,190.92915953005888
383999.0,0.4188317358493805,191.92879125438307
385999.0,0.41678786277770996,192.92842297870726
387999.0,0.42207884788513184,193.92805470303145
389999.0,0.4154970645904541,194.92768642735564
391999.0,0.42913076281547546,195.92731815167983
393999.0,0.4196227192878723,196.92694987600404
395999.0,0.41940388083457947,197.92658160032823
397999.0,0.4232384264469147,198.92621332465242
399999.0,0.4150598645210266,199.9258450489766
401999.0,0.4153297245502472,200.9254767733008
403999.0,0.43634235858917236,201.92510849762502
405999.0,0.4175388216972351,202.9247402219492
407999.0,0.4223122298717499,203.9243719462734
409999.0,0.4205417037010193,204.92400367059759
411999.0,0.41683539748191833,205.92363539492177
413999.0,0.42117103934288025,206.92326711924596
415999.0,0.4306095540523529,207.92289884357018
417999.0,0.4182169437408447,208.92253056789437
419999.0,0.4235283136367798,209.92216229221856
421999.0,0.41525697708129883,210.92179401654275
423999.0,0.4265367090702057,211.92142574086694
425999.0,0.4215901792049408,212.92105746519113
427999.0,0.4184205234050751,213.92068918951534
429999.0,0.4176582098007202,214.92032091383953
431999.0,0.4194594919681549,215.91995263816372
433999.0,0.41913115978240967,216.9195843624879
435999.0,0.4144807457923889,217.9192160868121
437999.0,0.4180656969547272,218.9188478111363
439999.0,0.42234906554222107,219.9184795354605
441999.0,0.4157818555831909,220.9181112597847
443999.0,0.41505032777786255,221.91774298410888
445999.0,0.4131466746330261,222.91737470843307
447999.0,0.4157570004463196,223.91700643275726
449999.0,0.4143514037132263,224.91663815708145
451999.0,0.42041364312171936,225.91626988140567
453999.0,0.4200873076915741,226.91590160572986
455999.0,0.4152071177959442,227.91553333005405
457999.0,0.41799086332321167,228.91516505437824
459999.0,0.4243479073047638,229.91479677870242
461999.0,0.4138653576374054,230.91442850302664
463999.0,0.4148074686527252,231.91406022735083
465999.0,0.41495269536972046,232.91369195167502
467999.0,0.4162473976612091,233.9133236759992
469999.0,0.4149363934993744,234.9129554003234
471999.0,0.4137617349624634,235.9125871246476
473999.0,0.4157660901546478,236.9122188489718
475999.0,0.4165698289871216,237.911850573296
477999.0,0.41478121280670166,238.91148229762018
479999.0,0.42209622263908386,239.91111402194437
481999.0,0.41028714179992676,240.91074574626856
483999.0,0.41421473026275635,241.91037747059275
485999.0,0.4169718027114868,242.91000919491697
487999.0,0.4150993525981903,243.90964091924116
489999.0,0.4120057225227356,244.90927264356534
491999.0,0.41274696588516235,245.90890436788953
493999.0,0.4100908935070038,246.90853609221372
495999.0,0.41814181208610535,247.9081678165379
497999.0,0.40972450375556946,248.90779954086213
499999.0,0.4185466468334198,249.90743126518632
501999.0,0.41493934392929077,250.9070629895105
503999.0,0.42038241028785706,251.9066947138347
505999.0,0.42151501774787903,252.90632643815889
507999.0,0.41606786847114563,253.90595816248307
509999.0,0.4184020161628723,254.9055898868073
511999.0,0.4222242832183838,255.90522161113148
513999.0,0.42267125844955444,256.90485333545564
515999.0,0.4177560806274414,257.90448505977986
517999.0,0.41523808240890503,258.9041167841041
519999.0,0.41424962878227234,259.90374850842824
521999.0,0.41364797949790955,260.90338023275245
523999.0,0.41412997245788574,261.9030119570766
525999.0,0.4093259871006012,262.90264368140083
527999.0,0.4127967059612274,263.90227540572505
529999.0,0.4111022651195526,264.9019071300492
531999.0,0.41405031085014343,265.9015388543734
533999.0,0.41397708654403687,266.9011705786976
535999.0,0.41854915022850037,267.9008023030218
537999.0,0.415117084980011,268.900434027346
539999.0,0.41890618205070496,269.9000657516702
541999.0,0.4161631762981415,270.8996974759944
543999.0,0.4098009467124939,271.89932920031856
545999.0,0.41261717677116394,272.8989609246428
547999.0,0.4132332503795624,273.89859264896694
549999.0,0.41742947697639465,274.89822437329116
551999.0,0.40961572527885437,275.8978560976154
553999.0,0.4117669463157654,276.89748782193954
555999.0,0.41233575344085693,277.89711954626375
557999.0,0.41322144865989685,278.8967512705879
559999.0,0.413124680519104,279.89638299491213
561999.0,0.41068345308303833,280.89601471923635
563999.0,0.4131059944629669,281.8956464435605
565999.0,0.4192686378955841,282.8952781678847
567999.0,0.41234540939331055,283.8949098922089
569999.0,0.40862518548965454,284.8945416165331
571999.0,0.41029372811317444,285.89417334085726
573999.0,0.4090080261230469,286.8938050651815
575999.0,0.40578022599220276,287.8934367895057
577999.0,0.4067063629627228,288.89306851382986
579999.0,0.410278856754303,289.8927002381541
581999.0,0.40459144115448,290.89233196247824
583999.0,0.4072117209434509,291.89196368680246
585999.0,0.40788549184799194,292.8915954111267
587999.0,0.41726499795913696,293.89122713545083
589999.0,0.40722694993019104,294.89085885977505
591999.0,0.4081021845340729,295.8904905840992
593999.0,0.4131045341491699,296.89012230842343
595999.0,0.40963539481163025,297.88975403274765
597999.0,0.4048813581466675,298.8893857570718
599999.0,0.408765971660614,299.889017481396
601999.0,0.41138485074043274,300.8886492057202
603999.0,0.4073515236377716,301.8882809300444
605999.0,0.40909284353256226,302.88791265436856
607999.0,0.4130241572856903,303.8875443786928
609999.0,0.40484559535980225,304.887176103017
611999.0,0.41185081005096436,305.88680782734116
613999.0,0.41326063871383667,306.8864395516654
615999.0,0.4082302451133728,307.88607127598954
617999.0,0.40835440158843994,308.88570300031375
619999.0,0.4083036780357361,309.88533472463797
621999.0,0.4054262638092041,310.88496644896213
623999.0,0.4128513038158417,311.88459817328635
625999.0,0.4058218002319336,312.8842298976105
627999.0,0.406052827835083,313.8838616219347
629999.0,0.40438175201416016,314.8834933462589
631999.0,0.40355128049850464,315.8831250705831
633999.0,0.4113628566265106,316.8827567949073
635999.0,0.40982145071029663,317.8823885192315
637999.0,0.40742436051368713,318.8820202435557
639999.0,0.4067319631576538,319.88165196787986
641999.0,0.40603625774383545,320.8812836922041
643999.0,0.40399348735809326,321.8809154165283
645999.0,0.4165070056915283,322.88054714085246
647999.0,0.40884777903556824,323.8801788651767
649999.0,0.40545234084129333,324.87981058950083
651999.0,0.4041021168231964,325.87944231382505
653999.0,0.40225347876548767,326.87907403814927
655999.0,0.4133903980255127,327.87870576247343
657999.0,0.41003313660621643,328.87833748679765
659999.0,0.4043501317501068,329.8779692111218
661999.0,0.4013853073120117,330.877600935446
663999.0,0.4044959247112274,331.8772326597702
665999.0,0.40358683466911316,332.8768643840944
667999.0,0.40241682529449463,333.8764961084186
669999.0,0.4070952534675598,334.8761278327428
671999.0,0.4051752984523773,335.875759557067
673999.0,0.4023453891277313,336.87539128139116
675999.0,0.4024866223335266,337.8750230057154
677999.0,0.40892037749290466,338.8746547300396
679999.0,0.4067304730415344,339.87428645436376
681999.0,0.41141441464424133,340.873918178688
683999.0,0.4060111343860626,341.87354990301213
685999.0,0.40749305486679077,342.87318162733635
687999.0,0.4076850712299347,343.8728133516605
689999.0,0.41091081500053406,344.87244507598473
691999.0,0.4053584635257721,345.87207680030895
693999.0,0.4128948152065277,346.8717085246331
695999.0,0.4152764081954956,347.8713402489573
697999.0,0.405588299036026,348.8709719732815
699999.0,0.4053424000740051,349.8706036976057
701999.0,0.4011845290660858,350.8702354219299
703999.0,0.4025711417198181,351.8698671462541
705999.0,0.40821799635887146,352.8694988705783
707999.0,0.4077000021934509,353.86913059490246
709999.0,0.40740200877189636,354.8687623192267
711999.0,0.40896904468536377,355.8683940435509
713999.0,0.40523073077201843,356.86802576787505
715999.0,0.4084147810935974,357.86765749219927
717999.0,0.4093336760997772,358.86728921652343
719999.0,0.4031195044517517,359.86692094084765
721999.0,0.40185582637786865,360.8665526651718
723999.0,0.4052022099494934,361.866184389496
725999.0,0.4065355956554413,362.86581611382024
727999.0,0.403748482465744,363.8654478381444
729999.0,0.40665605664253235,364.8650795624686
731999.0,0.40269649028778076,365.8647112867928
733999.0,0.4145551323890686,366.864343011117
735999.0,0.4037574529647827,367.8639747354412
737999.0,0.4048353135585785,368.8636064597654
739999.0,0.4095301926136017,369.8632381840896
741999.0,0.404442697763443,370.86286990841376
743999.0,0.4134860634803772,371.862501632738
745999.0,0.40290647745132446,372.86213335706213
747999.0,0.39906811714172363,373.86176508138635
749999.0,0.4030821919441223,374.86139680571057
751999.0,0.40541714429855347,375.86102853003473
753999.0,0.40153345465660095,376.86066025435895
755999.0,0.40090125799179077,377.8602919786831
757999.0,0.4005047380924225,378.8599237030073
759999.0,0.4042295813560486,379.85955542733154
761999.0,0.40144625306129456,380.8591871516557
763999.0,0.40050554275512695,381.8588188759799
765999.0,0.3996706008911133,382.8584506003041
767999.0,0.4058115482330322,383.8580823246283
769999.0,0.40140828490257263,384.8577140489525
771999.0,0.39911073446273804,385.8573457732767
773999.0,0.39934492111206055,386.8569774976009
775999.0,0.4109038710594177,387.85660922192505
777999.0,0.4048099219799042,388.8562409462493
779999.0,0.40275150537490845,389.85587267057343
781999.0,0.403173565864563,390.85550439489765
783999.0,0.4006781578063965,391.85513611922187
785999.0,0.40195873379707336,392.854767843546
787999.0,0.40225037932395935,393.85439956787025
789999.0,0.40760570764541626,394.8540312921944
791999.0,0.3998175859451294,395.8536630165186
793999.0,0.40912511944770813,396.85329474084284
795999.0,0.4030822813510895,397.852926465167
797999.0,0.3990883231163025,398.8525581894912
799999.0,0.40169838070869446,399.8521899138154
801999.0,0.40021637082099915,400.8518216381396
803999.0,0.4024748206138611,401.85145336246376
805999.0,0.3971358835697174,402.851085086788
807999.0,0.3985271751880646,403.8507168111122
809999.0,0.4062419533729553,404.85034853543635
811999.0,0.3984758257865906,405.84998025976057
813999.0,0.4023778438568115,406.84961198408473
815999.0,0.4126097559928894,407.84924370840895
817999.0,0.40039217472076416,408.84887543273317
819999.0,0.40480339527130127,409.8485071570573
821999.0,0.40645909309387207,410.84813888138154
823999.0,0.403183251619339,411.8477706057057
825999.0,0.40148210525512695,412.8474023300299
827999.0,0.402174174785614,413.8470340543541
829999.0,0.40206068754196167,414.8466657786783
831999.0,0.4011530876159668,415.8462975030025
833999.0,0.3973996043205261,416.8459292273267
835999.0,0.4133417308330536,417.8455609516509
837999.0,0.4007093906402588,418.84519267597506
839999.0,0.3991313874721527,419.8448244002993
841999.0,0.4002228081226349,420.8444561246235
843999.0,0.401848167181015,421.84408784894765
845999.0,0.3994307518005371,422.84371957327187
847999.0,0.3991016149520874,423.84335129759603
849999.0,0.3986874520778656,424.84298302192025
851999.0,0.40133172273635864,425.84261474624446
853999.0,0.400287389755249,426.8422464705686
855999.0,0.3963368535041809,427.84187819489284
857999.0,0.39878737926483154,428.841509919217
859999.0,0.39698898792266846,429.8411416435412
861999.0,0.40233147144317627,430.8407733678654
863999.0,0.3974996507167816,431.8404050921896
865999.0,0.3962477445602417,432.8400368165138
867999.0,0.398556649684906,433.839668540838
869999.0,0.3971159756183624,434.8393002651622
871999.0,0.40301913022994995,435.83893198948635
873999.0,0.39856353402137756,436.8385637138106
875999.0,0.3991822302341461,437.8381954381348
877999.0,0.39764687418937683,438.83782716245895
879999.0,0.39771777391433716,439.83745888678317
881999.0,0.3967951834201813,440.8370906111073
883999.0,0.39958277344703674,441.83672233543155
885999.0,0.39651089906692505,442.8363540597557
887999.0,0.3968626856803894,443.8359857840799
889999.0,0.4000992774963379,444.83561750840414
891999.0,0.3981498181819916,445.8352492327283
893999.0,0.3973628282546997,446.8348809570525
895999.0,0.40105798840522766,447.8345126813767
897999.0,0.4001522362232208,448.8341444057009
899999.0,0.3997858762741089,449.8337761300251
901999.0,0.4003659188747406,450.8334078543493
903999.0,0.39724189043045044,451.8330395786735
905999.0,0.3997146487236023,452.83267130299765
907999.0,0.3968413174152374,453.83230302732187
909999.0,0.39791563153266907,454.8319347516461
911999.0,0.39488497376441956,455.83156647597025
913999.0,0.39945584535598755,456.83119820029447
915999.0,0.39663517475128174,457.8308299246186
917999.0,0.3949297368526459,458.83046164894284
919999.0,0.4032297730445862,459.830093373267
921999.0,0.39777854084968567,460.8297250975912
923999.0,0.39414334297180176,461.82935682191544
925999.0,0.3991541266441345,462.8289885462396
927999.0,0.39529645442962646,463.8286202705638
929999.0,0.39440444111824036,464.828251994888
931999.0,0.3937472403049469,465.8278837192122
933999.0,0.39545300602912903,466.8275154435364
935999.0,0.3950672447681427,467.8271471678606
937999.0,0.4034365117549896,468.8267788921848
939999.0,0.39585545659065247,469.82641061650895
941999.0,0.39547500014305115,470.82604234083317
943999.0,0.3949483036994934,471.82567406515733
945999.0,0.39529457688331604,472.82530578948155
947999.0,0.39541617035865784,473.82493751380576
949999.0,0.39533355832099915,474.8245692381299
951999.0,0.39757639169692993,475.82420096245414
953999.0,0.39989209175109863,476.8238326867783
955999.0,0.39548590779304504,477.8234644111025
957999.0,0.3952290415763855,478.82309613542674
959999.0,0.3950828015804291,479.8227278597509
961999.0,0.39483046531677246,480.8223595840751
963999.0,0.39557793736457825,481.8219913083993
965999.0,0.3975994884967804,482.8216230327235
967999.0,0.39441779255867004,483.8212547570477
969999.0,0.3977935314178467,484.8208864813719
971999.0,0.3949125409126282,485.8205182056961
973999.0,0.39822736382484436,486.82014993002025
975999.0,0.3943314850330353,487.81978165434447
977999.0,0.3942860960960388,488.8194133786686
979999.0,0.39483460783958435,489.81904510299285
981999.0,0.3960702121257782,490.81867682731706
983999.0,0.39550265669822693,491.8183085516412
985999.0,0.3934725224971771,492.81794027596544
987999.0,0.3962009847164154,493.8175720002896
989999.0,0.39418041706085205,494.8172037246138
991999.0,0.3948424160480499,495.81683544893804
993999.0,0.3953058123588562,496.8164671732622
995999.0,0.40078800916671753,497.8160988975864
997999.0,0.3944304883480072,498.8157306219106
999999.0,0.39735859632492065,499.8153623462348
1001999.0,0.39309802651405334,500.81499407055895
1003999.0,0.39792463183403015,501.81462579488317
1005999.0,0.3938474655151367,502.8142575192074
1007999.0,0.394584059715271,503.81388924353155
1009999.0,0.3946126699447632,504.81352096785577
1011999.0,0.3933204114437103,505.8131526921799
1013999.0,0.39407068490982056,506.81278441650414
1015999.0,0.39475780725479126,507.81241614082836
1017999.0,0.39497673511505127,508.8120478651525
1019999.0,0.3947133719921112,509.81167958947674
1021999.0,0.3947492241859436,510.8113113138009
1023999.0,0.39379584789276123,511.8109430381251
1025999.0,0.3937794268131256,512.8105747624493
1027999.0,0.3951230049133301,513.8102064867735
1029999.0,0.39398518204689026,514.8098382110977
1031999.0,0.39725831151008606,515.8094699354219
1033999.0,0.39480745792388916,516.809101659746
1035999.0,0.39657631516456604,517.8087333840703
1037999.0,0.39513522386550903,518.8083651083945
1039999.0,0.3943832814693451,519.8079968327187
1041999.0,0.3937121331691742,520.8076285570429
1043999.0,0.39454764127731323,521.807260281367
1045999.0,0.39398646354675293,522.8068920056912
1047999.0,0.39281177520751953,523.8065237300154
1049999.0,0.3928041160106659,524.8061554543397
1051999.0,0.39291709661483765,525.8057871786639
1053999.0,0.3951092064380646,526.805418902988
1055999.0,0.39357665181159973,527.8050506273122
1057999.0,0.3955775797367096,528.8046823516364
1059999.0,0.39988991618156433,529.8043140759606
1061999.0,0.39319056272506714,530.8039458002849
1063999.0,0.3941527307033539,531.803577524609
1065999.0,0.3933965265750885,532.8032092489332
1067999.0,0.3935016691684723,533.8028409732574
1069999.0,0.39281800389289856,534.8024726975816
1071999.0,0.3931773602962494,535.8021044219057
1073999.0,0.39222806692123413,536.8017361462299
1075999.0,0.3942098021507263,537.8013678705541
1077999.0,0.3924930691719055,538.8009995948784
1079999.0,0.39419496059417725,539.8006313192026
1081999.0,0.39286789298057556,540.8002630435267
1083999.0,0.3926773965358734,541.7998947678509
1085999.0,0.39138808846473694,542.7995264921751
1087999.0,0.3919826149940491,543.7991582164993
1089999.0,0.3928806483745575,544.7987899408236
1091999.0,0.3942015469074249,545.7984216651477
1093999.0,0.3928811550140381,546.7980533894719
1095999.0,0.39217230677604675,547.7976851137961
1097999.0,0.3950788378715515,548.7973168381203
1099999.0,0.3953573405742645,549.7969485624445
1101999.0,0.39240723848342896,550.7965802867686
1103999.0,0.39227280020713806,551.7962120110928
1105999.0,0.3922481834888458,552.7958437354171
1107999.0,0.3914506733417511,553.7954754597413
1109999.0,0.39329826831817627,554.7951071840655
1111999.0,0.3940787613391876,555.7947389083896
1113999.0,0.3927701711654663,556.7943706327138
1115999.0,0.3933003544807434,557.794002357038
1117999.0,0.39215606451034546,558.7936340813623
1119999.0,0.3924182653427124,559.7932658056865
1121999.0,0.3928415775299072,560.7928975300106
1123999.0,0.39391419291496277,561.7925292543348
1125999.0,0.39150378108024597,562.792160978659
1127999.0,0.3926592767238617,563.7917927029832
1129999.0,0.3915591835975647,564.7914244273073
1131999.0,0.39535263180732727,565.7910561516316
1133999.0,0.3958878815174103,566.7906878759558
1135999.0,0.39548981189727783,567.79031960028
1137999.0,0.39526695013046265,568.7899513246042
1139999.0,0.39434200525283813,569.7895830489283
1141999.0,0.39191606640815735,570.7892147732525
1143999.0,0.3905594050884247,571.7888464975767
1145999.0,0.39174485206604004,572.788478221901
1147999.0,0.3912258446216583,573.7881099462252
1149999.0,0.3904624283313751,574.7877416705493
1151999.0,0.3920915126800537,575.7873733948735
1153999.0,0.38998836278915405,576.7870051191977
1155999.0,0.39352303743362427,577.7866368435219
1157999.0,0.391194224357605,578.7862685678462
1159999.0,0.3914312720298767,579.7859002921703
1161999.0,0.39093899726867676,580.7855320164945
1163999.0,0.3903437554836273,581.7851637408187
1165999.0,0.39220333099365234,582.7847954651429
1167999.0,0.3913005590438843,583.7844271894671
1169999.0,0.39037251472473145,584.7840589137912
1171999.0,0.39145103096961975,585.7836906381154
1173999.0,0.39066165685653687,586.7833223624397
1175999.0,0.39082300662994385,587.7829540867639
1177999.0,0.3900662362575531,588.7825858110881
1179999.0,0.39020466804504395,589.7822175354122
1181999.0,0.3946024477481842,590.7818492597364
1183999.0,0.3907741606235504,591.7814809840606
1185999.0,0.39119523763656616,592.7811127083849
1187999.0,0.39122918248176575,593.780744432709
1189999.0,0.3911343812942505,594.7803761570332
1191999.0,0.39005595445632935,595.7800078813574
1193999.0,0.39120885729789734,596.7796396056816
1195999.0,0.3909608721733093,597.7792713300058
1197999.0,0.38882291316986084,598.7789030543299
1199999.0,0.39050987362861633,599.7785347786541
1201999.0,0.39186832308769226,600.7781665029784
1203999.0,0.39060646295547485,601.7777982273026
1205999.0,0.389527291059494,602.7774299516268
1207999.0,0.38975071907043457,603.7770616759509
1209999.0,0.39118289947509766,604.7766934002751
1211999.0,0.38926199078559875,605.7763251245993
1213999.0,0.38961589336395264,606.7759568489236
1215999.0,0.3898322582244873,607.7755885732478
1217999.0,0.3892424404621124,608.7752202975719
1219999.0,0.39034074544906616,609.7748520218961
1221999.0,0.3899047374725342,610.7744837462203
1223999.0,0.3891695439815521,611.7741154705445
1225999.0,0.3889945447444916,612.7737471948687
1227999.0,0.3896280825138092,613.7733789191929
1229999.0,0.3886848986148834,614.7730106435171
1231999.0,0.38949066400527954,615.7726423678413
1233999.0,0.3892650306224823,616.7722740921655
1235999.0,0.38950514793395996,617.7719058164897
1237999.0,0.38927924633026123,618.7715375408138
1239999.0,0.39039143919944763,619.771169265138
1241999.0,0.3895673453807831,620.7708009894623
1243999.0,0.3893795311450958,621.7704327137865
1245999.0,0.39129969477653503,622.7700644381106
1247999.0,0.38943716883659363,623.7696961624348
1249999.0,0.3889297842979431,624.769327886759
1251999.0,0.3894354999065399,625.7689596110832
1253999.0,0.3890881836414337,626.7685913354075
1255999.0,0.3910799026489258,627.7682230597316
1257999.0,0.3889317512512207,628.7678547840558
1259999.0,0.3895011842250824,629.76748650838
1261999.0,0.3900889754295349,630.7671182327042
1263999.0,0.38958415389060974,631.7667499570284
1265999.0,0.3891116678714752,632.7663816813525
1267999.0,0.39369750022888184,633.7660134056767
1269999.0,0.38946664333343506,634.765645130001
1271999.0,0.3889782130718231,635.7652768543252
1273999.0,0.38950836658477783,636.7649085786494
1275999.0,0.3886093497276306,637.7645403029735
1277999.0,0.38858744502067566,638.7641720272977
1279999.0,0.38817065954208374,639.7638037516219
1281999.0,0.3879910409450531,640.7634354759462
1283999.0,0.38930782675743103,641.7630672002704
1285999.0,0.3881053328514099,642.7626989245945
1287999.0,0.3886992633342743,643.7623306489187
1289999.0,0.38838666677474976,644.7619623732429
1291999.0,0.3884899914264679,645.7615940975671
1293999.0,0.38871800899505615,646.7612258218913
1295999.0,0.3892834484577179,647.7608575462154
1297999.0,0.38811761140823364,648.7604892705397
1299999.0,0.388620525598526,649.7601209948639
1301999.0,0.3889836072921753,650.7597527191881
1303999.0,0.3889535963535309,651.7593844435122
1305999.0,0.38844990730285645,652.7590161678364
1307999.0,0.38866299390792847,653.7586478921606
1309999.0,0.3888227641582489,654.7582796164849
1311999.0,0.3885633051395416,655.7579113408091
1313999.0,0.38887956738471985,656.7575430651332
1315999.0,0.38993749022483826,657.7571747894574
1317999.0,0.3882144093513489,658.7568065137816
1319999.0,0.38924461603164673,659.7564382381058
1321999.0,0.3882593512535095,660.75606996243
1323999.0,0.38794946670532227,661.7557016867542
1325999.0,0.3880458176136017,662.7553334110784
1327999.0,0.38794320821762085,663.7549651354026
1329999.0,0.38922324776649475,664.7545968597268
1331999.0,0.3879378139972687,665.754228584051
1333999.0,0.3887571692466736,666.7538603083751
1335999.0,0.3883845806121826,667.7534920326993
1337999.0,0.3884603977203369,668.7531237570236
1339999.0,0.3878554105758667,669.7527554813478
1341999.0,0.3882140517234802,670.752387205672
1343999.0,0.3879876434803009,671.7520189299961
1345999.0,0.3882453739643097,672.7516506543203
1347999.0,0.3882753551006317,673.7512823786445
1349999.0,0.3877813220024109,674.7509141029687
1351999.0,0.3879292607307434,675.750545827293
1353999.0,0.38859060406684875,676.7501775516171
1355999.0,0.39245349168777466,677.7498092759413
1357999.0,0.3883773386478424,678.7494410002655
1359999.0,0.3883282244205475,679.7490727245897
1361999.0,0.3878675401210785,680.7487044489138
1363999.0,0.38827258348464966,681.748336173238
1365999.0,0.3878897428512573,682.7479678975623
1367999.0,0.38781997561454773,683.7475996218865
1369999.0,0.3880900740623474,684.7472313462107
1371999.0,0.3875083029270172,685.7468630705348
1373999.0,0.387905478477478,686.746494794859
1375999.0,0.38790908455848694,687.7461265191832
1377999.0,0.38795986771583557,688.7457582435075
1379999.0,0.38831207156181335,689.7453899678317
1381999.0,0.38895177841186523,690.7450216921558
1383999.0,0.38908249139785767,691.74465341648
1385999.0,0.38755154609680176,692.7442851408042
1387999.0,0.38810670375823975,693.7439168651284
1389999.0,0.3883136510848999,694.7435485894526
1391999.0,0.3876786231994629,695.7431803137767
1393999.0,0.38781070709228516,696.742812038101
1395999.0,0.3882300853729248,697.7424437624252
1397999.0,0.38830286264419556,698.7420754867494
1399999.0,0.38949310779571533,699.7417072110736
1401999.0,0.3887709677219391,700.7413389353977
1403999.0,0.38807207345962524,701.7409706597219
1405999.0,0.3878020644187927,702.7406023840462
1407999.0,0.387399822473526,703.7402341083704
1409999.0,0.3873659670352936,704.7398658326946
1411999.0,0.3897942006587982,705.7394975570187
1413999.0,0.38814860582351685,706.7391292813429
1415999.0,0.38897618651390076,707.7387610056671
1417999.0,0.38819819688796997,708.7383927299913
1419999.0,0.38825491070747375,709.7380244543155
1421999.0,0.38764750957489014,710.7376561786397
1423999.0,0.38764747977256775,711.7372879029639
1425999.0,0.388853520154953,712.7369196272881
1427999.0,0.3872644007205963,713.7365513516123
1429999.0,0.3875008523464203,714.7361830759364
1431999.0,0.38839420676231384,715.7358148002606
1433999.0,0.3881669342517853,716.7354465245849
1435999.0,0.38831207156181335,717.7350782489091
1437999.0,0.387273907661438,718.7347099732333
1439999.0,0.3880060613155365,719.7343416975574
1441999.0,0.38770222663879395,720.7339734218816
1443999.0,0.3878478705883026,721.7336051462058
1445999.0,0.38732829689979553,722.73323687053
1447999.0,0.38956043124198914,723.7328685948543
1449999.0,0.387412965297699,724.7325003191784
1451999.0,0.38856735825538635,725.7321320435026
1453999.0,0.3884076774120331,726.7317637678268
1455999.0,0.3877538740634918,727.731395492151
1457999.0,0.3877697288990021,728.7310272164752
1459999.0,0.3871595561504364,729.7306589407993
1461999.0,0.3874673545360565,730.7302906651236
1463999.0,0.38813096284866333,731.7299223894478
1465999.0,0.38744792342185974,732.729554113772
1467999.0,0.38816726207733154,733.7291858380962
1469999.0,0.387939453125,734.7288175624203
1471999.0,0.38698825240135193,735.7284492867445
1473999.0,0.3874393701553345,736.7280810110688
1475999.0,0.3878283202648163,737.727712735393
1477999.0,0.3876988887786865,738.7273444597171
1479999.0,0.3875570297241211,739.7269761840413
1481999.0,0.388215571641922,740.7266079083655
1483999.0,0.3876957595348358,741.7262396326897
1485999.0,0.38749030232429504,742.725871357014
1487999.0,0.3869832456111908,743.725503081338
1489999.0,0.38721776008605957,744.7251348056623
1491999.0,0.3896069824695587,745.7247665299865
1493999.0,0.387625128030777,746.7243982543107
1495999.0,0.3881823718547821,747.7240299786349
1497999.0,0.3874249756336212,748.723661702959
1499999.0,0.38757702708244324,749.7232934272832
1501999.0,0.38685810565948486,750.7229251516075
1503999.0,0.38774973154067993,751.7225568759317
1505999.0,0.3873318135738373,752.7221886002559
1507999.0,0.3878611922264099,753.72182032458
1509999.0,0.38764041662216187,754.7214520489042
1511999.0,0.3871959447860718,755.7210837732284
1513999.0,0.3873481750488281,756.7207154975526
1515999.0,0.3877907693386078,757.7203472218769
1517999.0,0.3878420293331146,758.719978946201
1519999.0,0.38787010312080383,759.7196106705252
1521999.0,0.3879176676273346,760.7192423948494
1523999.0,0.388011634349823,761.7188741191736
1525999.0,0.387897253036499,762.7185058434978
1527999.0,0.3877730667591095,763.7181375678219
1529999.0,0.3864392340183258,764.7177692921462
1531999.0,0.3877580463886261,765.7174010164704
1533999.0,0.38617217540740967,766.7170327407946
1535999.0,0.3875359296798706,767.7166644651187
1537999.0,0.38773784041404724,768.7162961894429
1539999.0,0.3882572650909424,769.7159279137671
1541999.0,0.3864894211292267,770.7155596380913
1543999.0,0.38686954975128174,771.7151913624156
1545999.0,0.3867928087711334,772.7148230867397
1547999.0,0.3869917094707489,773.7144548110639
1549999.0,0.38707539439201355,774.7140865353881
1551999.0,0.38647541403770447,775.7137182597123
1553999.0,0.3872643709182739,776.7133499840365
1555999.0,0.3859744071960449,777.7129817083606
1557999.0,0.385977178812027,778.7126134326849
1559999.0,0.39016249775886536,779.7122451570091
1561999.0,0.388639897108078,780.7118768813333
1563999.0,0.3866601884365082,781.7115086056575
1565999.0,0.3865523934364319,782.7111403299816
1567999.0,0.38651829957962036,783.7107720543058
1569999.0,0.38967084884643555,784.71040377863
1571999.0,0.38749629259109497,785.7100355029543
1573999.0,0.38700559735298157,786.7096672272785
1575999.0,0.3885241746902466,787.7092989516026
1577999.0,0.38688138127326965,788.7089306759268
1579999.0,0.38704246282577515,789.708562400251
1581999.0,0.3876021206378937,790.7081941245752
1583999.0,0.3893013596534729,791.7078258488995
1585999.0,0.38788849115371704,792.7074575732236
1587999.0,0.3865513205528259,793.7070892975478
1589999.0,0.38704830408096313,794.706721021872
1591999.0,0.38690605759620667,795.7063527461962
1593999.0,0.3865017592906952,796.7059844705203
1595999.0,0.38817280530929565,797.7056161948445
1597999.0,0.38685664534568787,798.7052479191688
1599999.0,0.38608667254447937,799.704879643493
1601999.0,0.3857704997062683,800.7045113678172
1603999.0,0.3895467221736908,801.7041430921413
1605999.0,0.38593247532844543,802.7037748164655
1607999.0,0.38628265261650085,803.7034065407897
1609999.0,0.3856721520423889,804.703038265114
1611999.0,0.38618534803390503,805.7026699894382
1613999.0,0.3870810568332672,806.7023017137623
1615999.0,0.38593852519989014,807.7019334380865
1617999.0,0.38598954677581787,808.7015651624107
1619999.0,0.38622885942459106,809.7011968867349
1621999.0,0.3854866921901703,810.7008286110591
1623999.0,0.38628268241882324,811.7004603353832
1625999.0,0.38584253191947937,812.7000920597075
1627999.0,0.38644737005233765,813.6997237840317
1629999.0,0.3870488703250885,814.6993555083559
1631999.0,0.3860096037387848,815.6989872326801
1633999.0,0.3858627676963806,816.6986189570042
1635999.0,0.38545235991477966,817.6982506813284
1637999.0,0.38572123646736145,818.6978824056526
1639999.0,0.388196736574173,819.6975141299769
1641999.0,0.38671499490737915,820.697145854301
1643999.0,0.3869456350803375,821.6967775786252
1645999.0,0.38662266731262207,822.6964093029494
1647999.0,0.3855152428150177,823.6960410272736
1649999.0,0.38631027936935425,824.6956727515978
1651999.0,0.38569575548171997,825.695304475922
1653999.0,0.38598954677581787,826.6949362002462
1655999.0,0.38554996252059937,827.6945679245704
1657999.0,0.3857561945915222,828.6941996488946
1659999.0,0.3858526051044464,829.6938313732188
1661999.0,0.38632285594940186,830.6934630975429
1663999.0,0.38718247413635254,831.6930948218671
1665999.0,0.3865053355693817,832.6927265461914
1667999.0,0.38626399636268616,833.6923582705156
1669999.0,0.38646575808525085,834.6919899948398
1671999.0,0.3866470158100128,835.6916217191639
1673999.0,0.3867158591747284,836.6912534434881
1675999.0,0.3860682249069214,837.6908851678123
1677999.0,0.3865545392036438,838.6905168921365
1679999.0,0.3857082724571228,839.6901486164608
1681999.0,0.3854079246520996,840.6897803407849
1683999.0,0.3851470351219177,841.6894120651091
1685999.0,0.38579902052879333,842.6890437894333
1687999.0,0.3858471214771271,843.6886755137575
1689999.0,0.3874851167201996,844.6883072380817
1691999.0,0.3852643072605133,845.6879389624058
1693999.0,0.3857797384262085,846.68757068673
1695999.0,0.3853287994861603,847.6872024110543
1697999.0,0.3863712549209595,848.6868341353785
1699999.0,0.38498079776763916,849.6864658597026
1701999.0,0.38687077164649963,850.6860975840268
1703999.0,0.38633447885513306,851.685729308351
1705999.0,0.3856731057167053,852.6853610326752
1707999.0,0.3872622549533844,853.6849927569995
1709999.0,0.3859333395957947,854.6846244813236
1711999.0,0.38642868399620056,855.6842562056478
1713999.0,0.38598981499671936,856.683887929972
1715999.0,0.38609927892684937,857.6835196542962
1717999.0,0.3852884769439697,858.6831513786204
1719999.0,0.3858065605163574,859.6827831029445
1721999.0,0.38589751720428467,860.6824148272688
1723999.0,0.3847619593143463,861.682046551593
1725999.0,0.3854231536388397,862.6816782759172
1727999.0,0.38567617535591125,863.6813100002414
1729999.0,0.38588592410087585,864.6809417245655
1731999.0,0.38571882247924805,865.6805734488897
1733999.0,0.38614699244499207,866.680205173214
1735999.0,0.3864116966724396,867.6798368975382
1737999.0,0.38534894585609436,868.6794686218624
1739999.0,0.385593056678772,869.6791003461865
1741999.0,0.38504931330680847,870.6787320705107
1743999.0,0.3847983181476593,871.6783637948349
1745999.0,0.38730576634407043,872.6779955191591
1747999.0,0.38620954751968384,873.6776272434834
1749999.0,0.3867951035499573,874.6772589678075
1751999.0,0.385464608669281,875.6768906921317
1753999.0,0.38774505257606506,876.6765224164559
1755999.0,0.3868146538734436,877.6761541407801
1757999.0,0.38592270016670227,878.6757858651042
1759999.0,0.3844248950481415,879.6754175894284
1761999.0,0.38444191217422485,880.6750493137527
1763999.0,0.38509830832481384,881.6746810380769
1765999.0,0.385436087846756,882.6743127624011
1767999.0,0.3848366439342499,883.6739444867252
1769999.0,0.384726881980896,884.6735762110494
1771999.0,0.3845944404602051,885.6732079353736
1773999.0,0.385890930891037,886.6728396596978
1775999.0,0.3852490484714508,887.6724713840221
1777999.0,0.3852352499961853,888.6721031083462
1779999.0,0.38557863235473633,889.6717348326704
1781999.0,0.385741651058197,890.6713665569946
1783999.0,0.38534823060035706,891.6709982813188
1785999.0,0.3862973153591156,892.670630005643
1787999.0,0.3852475583553314,893.6702617299671
1789999.0,0.3858988583087921,894.6698934542914
1791999.0,0.3852493166923523,895.6695251786156
1793999.0,0.38592803478240967,896.6691569029398
1795999.0,0.3850625157356262,897.668788627264
1797999.0,0.3849155902862549,898.6684203515881
1799999.0,0.3859338164329529,899.6680520759123
1801999.0,0.38447800278663635,900.6676838002365
1803999.0,0.386511892080307,901.6673155245608
1805999.0,0.38427838683128357,902.666947248885
1807999.0,0.3855476379394531,903.6665789732091
1809999.0,0.38527265191078186,904.6662106975333
1811999.0,0.3870050013065338,905.6658424218575
1813999.0,0.38641661405563354,906.6654741461817
1815999.0,0.38616490364074707,907.6651058705058
1817999.0,0.38444244861602783,908.6647375948301
1819999.0,0.3846884071826935,909.6643693191543
1821999.0,0.3844609260559082,910.6640010434785
1823999.0,0.3855201303958893,911.6636327678027
1825999.0,0.38532736897468567,912.6632644921268
1827999.0,0.38590991497039795,913.662896216451
1829999.0,0.3853077292442322,914.6625279407752
1831999.0,0.38505324721336365,915.6621596650995
1833999.0,0.3845497667789459,916.6617913894237
1835999.0,0.38438379764556885,917.6614231137478
1837999.0,0.38701173663139343,918.661054838072
1839999.0,0.3841499388217926,919.6606865623962
1841999.0,0.38479891419410706,920.6603182867204
1843999.0,0.38543611764907837,921.6599500110447
1845999.0,0.38446858525276184,922.6595817353688
1847999.0,0.38468503952026367,923.659213459693
1849999.0,0.38690829277038574,924.6588451840172
1851999.0,0.3852235674858093,925.6584769083414
1853999.0,0.38526856899261475,926.6581086326656
1855999.0,0.38668951392173767,927.6577403569897
1857999.0,0.3845690190792084,928.657372081314
1859999.0,0.38384518027305603,929.6570038056382
1861999.0,0.3852132558822632,930.6566355299624
1863999.0,0.38511034846305847,931.6562672542866
1865999.0,0.38444259762763977,932.6558989786107
1867999.0,0.3842453956604004,933.6555307029349
1869999.0,0.3845413327217102,934.6551624272591
1871999.0,0.3855747878551483,935.6547941515834
1873999.0,0.38357800245285034,936.6544258759075
1875999.0,0.3841226398944855,937.6540576002317
1877999.0,0.38407498598098755,938.6536893245559
1879999.0,0.38470783829689026,939.6533210488801
1881999.0,0.38491353392601013,940.6529527732043
1883999.0,0.3866254687309265,941.6525844975284
1885999.0,0.3837963044643402,942.6522162218527
1887999.0,0.3856617212295532,943.6518479461769
1889999.0,0.383857399225235,944.6514796705011
1891999.0,0.3845686912536621,945.6511113948253
1893999.0,0.38499048352241516,946.6507431191494
1895999.0,0.3839990198612213,947.6503748434736
1897999.0,0.38576629757881165,948.6500065677978
1899999.0,0.38550427556037903,949.6496382921221
1901999.0,0.38433215022087097,950.6492700164463
1903999.0,0.38431593775749207,951.6489017407704
1905999.0,0.3844463527202606,952.6485334650946
1907999.0,0.38510504364967346,953.6481651894188
1909999.0,0.3858168423175812,954.647796913743
1911999.0,0.3858426511287689,955.6474286380673
1913999.0,0.3847222626209259,956.6470603623914
1915999.0,0.38515520095825195,957.6466920867156
1917999.0,0.3850315511226654,958.6463238110398
1919999.0,0.38406240940093994,959.645955535364
1921999.0,0.3847886919975281,960.6455872596882
1923999.0,0.38417842984199524,961.6452189840123
1925999.0,0.3855583071708679,962.6448507083365
1927999.0,0.38538098335266113,963.6444824326608
1929999.0,0.3865428864955902,964.644114156985
1931999.0,0.38507962226867676,965.6437458813091
1933999.0,0.3844338357448578,966.6433776056333
1935999.0,0.3847001791000366,967.6430093299575
1937999.0,0.3848465085029602,968.6426410542817
1939999.0,0.38538074493408203,969.642272778606
1941999.0,0.38423773646354675,970.6419045029301
1943999.0,0.3844502568244934,971.6415362272543
1945999.0,0.38479307293891907,972.6411679515785
1947999.0,0.3840751349925995,973.6407996759027
1949999.0,0.3846207857131958,974.6404314002269
1951999.0,0.38345974683761597,975.640063124551
1953999.0,0.3870841860771179,976.6396948488753
1955999.0,0.38371017575263977,977.6393265731995
1957999.0,0.3842224180698395,978.6389582975237
1959999.0,0.38463640213012695,979.6385900218479
1961999.0,0.38475921750068665,980.638221746172
1963999.0,0.38506436347961426,981.6378534704962
1965999.0,0.38400769233703613,982.6374851948204
1967999.0,0.3851148188114166,983.6371169191447
1969999.0,0.38428646326065063,984.6367486434689
1971999.0,0.38475698232650757,985.636380367793
1973999.0,0.3837548792362213,986.6360120921172
1975999.0,0.38389286398887634,987.6356438164414
1977999.0,0.3840382397174835,988.6352755407656
1979999.0,0.3828252851963043,989.6349072650899
1981999.0,0.3852839767932892,990.634538989414
1983999.0,0.3837946951389313,991.6341707137382
1985999.0,0.3838983476161957,992.6338024380624
1987999.0,0.38414466381073,993.6334341623866
1989999.0,0.38516765832901,994.6330658867107
1991999.0,0.38439080119132996,995.6326976110349
1993999.0,0.3833816945552826,996.6323293353591
1995999.0,0.38371941447257996,997.6319610596834
1997999.0,0.38495934009552,998.6315927840076
1999999.0,0.3839985430240631,999.6312245083317
2001999.0,0.384092777967453,1000.6308562326559
2003999.0,0.3849859833717346,1001.6304879569801
2005999.0,0.38702118396759033,1002.6301196813043
2007999.0,0.38321688771247864,1003.6297514056286
2009999.0,0.3836580216884613,1004.6293831299527
2011999.0,0.3847339153289795,1005.6290148542769
2013999.0,0.3835637867450714,1006.6286465786011
2015999.0,0.38419198989868164,1007.6282783029253
2017999.0,0.3835345506668091,1008.6279100272495
2019999.0,0.3849196135997772,1009.6275417515736
2021999.0,0.38335350155830383,1010.6271734758978
2023999.0,0.38323622941970825,1011.6268052002221
2025999.0,0.3837273418903351,1012.6264369245463
2027999.0,0.3843831717967987,1013.6260686488705
2029999.0,0.3839171230792999,1014.6257003731946
2031999.0,0.3833073079586029,1015.6253320975188
2033999.0,0.38290169835090637,1016.624963821843
2035999.0,0.3831576704978943,1017.6245955461673
2037999.0,0.3831196129322052,1018.6242272704915
2039999.0,0.3847912847995758,1019.6238589948156
2041999.0,0.3841046094894409,1020.6234907191398
2043999.0,0.3841063380241394,1021.623122443464
2045999.0,0.3835274875164032,1022.6227541677882
2047999.0,0.3843395709991455,1023.6223858921123
2049999.0,0.3836781978607178,1024.6220176164366
2051999.0,0.3827608823776245,1025.6216493407608
2053999.0,0.3838648498058319,1026.621281065085
2055999.0,0.3842092752456665,1027.6209127894092
2057999.0,0.38387832045555115,1028.6205445137334
2059999.0,0.38339531421661377,1029.6201762380576
2061999.0,0.38333195447921753,1030.6198079623819
2063999.0,0.3846733272075653,1031.6194396867058
2065999.0,0.38491374254226685,1032.61907141103
2067999.0,0.38331761956214905,1033.6187031353543
2069999.0,0.38472452759742737,1034.6183348596785
2071999.0,0.38290080428123474,1035.6179665840027
2073999.0,0.38433706760406494,1036.617598308327
2075999.0,0.38334956765174866,1037.6172300326512
2077999.0,0.3839433193206787,1038.6168617569754
2079999.0,0.3840348720550537,1039.6164934812996
2081999.0,0.38286828994750977,1040.6161252056236
2083999.0,0.38486260175704956,1041.6157569299478
2085999.0,0.38538485765457153,1042.615388654272
2087999.0,0.3844982981681824,1043.6150203785962
2089999.0,0.38240179419517517,1044.6146521029204
2091999.0,0.3834310472011566,1045.6142838272447
2093999.0,0.38458847999572754,1046.6139155515689
2095999.0,0.3836740255355835,1047.613547275893
2097999.0,0.3837074041366577,1048.6131790002173
2099999.0,0.3826937973499298,1049.6128107245415
2101999.0,0.384073406457901,1050.6124424488655
2103999.0,0.3835040032863617,1051.6120741731897
2105999.0,0.3833284080028534,1052.611705897514
2107999.0,0.383693128824234,1053.6113376218382
2109999.0,0.3832589089870453,1054.6109693461624
2111999.0,0.3828146457672119,1055.6106010704866
2113999.0,0.3830445408821106,1056.6102327948108
2115999.0,0.3839212656021118,1057.609864519135
2117999.0,0.3824121057987213,1058.6094962434593
2119999.0,0.3851509392261505,1059.6091279677835
2121999.0,0.3835357427597046,1060.6087596921075
2123999.0,0.3840217888355255,1061.6083914164317
2125999.0,0.38423773646354675,1062.608023140756
2127999.0,0.38483455777168274,1063.6076548650801
2129999.0,0.38471686840057373,1064.6072865894043
2131999.0,0.38460978865623474,1065.6069183137286
2133999.0,0.3850495517253876,1066.6065500380528
2135999.0,0.3844182789325714,1067.606181762377
2137999.0,0.3832501769065857,1068.6058134867012
2139999.0,0.38459694385528564,1069.6054452110252
2141999.0,0.38461217284202576,1070.6050769353494
2143999.0,0.3846578598022461,1071.6047086596736
2145999.0,0.3831454813480377,1072.6043403839979
2147999.0,0.38278841972351074,1073.603972108322
2149999.0,0.3829938769340515,1074.6036038326463
2151999.0,0.3826676607131958,1075.6032355569705
2153999.0,0.3829628825187683,1076.6028672812947
2155999.0,0.3840010166168213,1077.602499005619
2157999.0,0.38432836532592773,1078.6021307299432
2159999.0,0.3826545178890228,1079.6017624542671
2161999.0,0.38314956426620483,1080.6013941785914
2163999.0,0.38237547874450684,1081.6010259029156
2165999.0,0.3820958733558655,1082.6006576272398
2167999.0,0.38393646478652954,1083.600289351564
2169999.0,0.38365867733955383,1084.5999210758882
2171999.0,0.3838725686073303,1085.5995528002125
2173999.0,0.3824916183948517,1086.5991845245367
2175999.0,0.3845154941082001,1087.5988162488609
2177999.0,0.3818524181842804,1088.598447973185
2179999.0,0.38388824462890625,1089.598079697509
2181999.0,0.38367822766304016,1090.5977114218333
2183999.0,0.3837691843509674,1091.5973431461575
2185999.0,0.3848547041416168,1092.5969748704817
2187999.0,0.38212424516677856,1093.596606594806
2189999.0,0.3839252293109894,1094.5962383191302
2191999.0,0.3846401870250702,1095.5958700434544
2193999.0,0.3829481303691864,1096.5955017677786
2195999.0,0.38410526514053345,1097.5951334921028
2197999.0,0.38371503353118896,1098.5947652164268
2199999.0,0.38343188166618347,1099.594396940751
2201999.0,0.38319525122642517,1100.5940286650753
2203999.0,0.38284993171691895,1101.5936603893995
2205999.0,0.38296785950660706,1102.5932921137237
2207999.0,0.38342714309692383,1103.592923838048
2209999.0,0.3832987844944,1104.5925555623721
2211999.0,0.3830747902393341,1105.5921872866963
2213999.0,0.38413333892822266,1106.5918190110206
2215999.0,0.3835466504096985,1107.5914507353448
2217999.0,0.38360074162483215,1108.5910824596688
2219999.0,0.38271722197532654,1109.590714183993
2221999.0,0.3825206458568573,1110.5903459083172
2223999.0,0.3822242021560669,1111.5899776326414
2225999.0,0.38223883509635925,1112.5896093569656
2227999.0,0.38380616903305054,1113.5892410812899
2229999.0,0.381431519985199,1114.588872805614
2231999.0,0.38195502758026123,1115.5885045299383
2233999.0,0.38266029953956604,1116.5881362542625
2235999.0,0.3821716904640198,1117.5877679785867
2237999.0,0.3820900321006775,1118.5873997029107
2239999.0,0.38124728202819824,1119.587031427235
2241999.0,0.3814888894557953,1120.5866631515592
2243999.0,0.3815334737300873,1121.5862948758834
2245999.0,0.3816905617713928,1122.5859266002076
2247999.0,0.3822730779647827,1123.5855583245318
2249999.0,0.38223162293434143,1124.585190048856
2251999.0,0.3820602297782898,1125.5848217731802
2253999.0,0.3806858956813812,1126.5844534975045
2255999.0,0.3816334307193756,1127.5840852218284
2257999.0,0.3822336494922638,1128.5837169461527
2259999.0,0.38134968280792236,1129.5833486704769
2261999.0,0.38324475288391113,1130.582980394801
2263999.0,0.3822055160999298,1131.5826121191253
2265999.0,0.3821065425872803,1132.5822438434495
2267999.0,0.38214436173439026,1133.5818755677737
2269999.0,0.3816511929035187,1134.581507292098
2271999.0,0.3806672692298889,1135.5811390164222
2273999.0,0.38082554936408997,1136.5807707407464
2275999.0,0.38074004650115967,1137.5804024650704
2277999.0,0.38037770986557007,1138.5800341893946
2279999.0,0.3806211054325104,1139.5796659137188
2281999.0,0.38078954815864563,1140.579297638043
2283999.0,0.38106685876846313,1141.5789293623673
2285999.0,0.3813188076019287,1142.5785610866915
2287999.0,0.3810631334781647,1143.5781928110157
2289999.0,0.38169223070144653,1144.57782453534
2291999.0,0.3814954161643982,1145.5774562596641
2293999.0,0.3811720311641693,1146.5770879839883
2295999.0,0.3815639019012451,1147.5767197083123
2297999.0,0.3804309070110321,1148.5763514326366
2299999.0,0.3803879916667938,1149.5759831569608
2301999.0,0.3811672031879425,1150.575614881285
2303999.0,0.3809923827648163,1151.5752466056092
2305999.0,0.38109713792800903,1152.5748783299334
2307999.0,0.3807288408279419,1153.5745100542576
2309999.0,0.3806907534599304,1154.5741417785819
2311999.0,0.38182172179222107,1155.573773502906
2313999.0,0.3810811936855316,1156.57340522723
2315999.0,0.3798162043094635,1157.5730369515543
2317999.0,0.38065487146377563,1158.5726686758785
2319999.0,0.38017573952674866,1159.5723004002027
2321999.0,0.38171765208244324,1160.571932124527
2323999.0,0.3811434209346771,1161.5715638488512
2325999.0,0.38088175654411316,1162.5711955731754
2327999.0,0.3801838457584381,1163.5708272974996
2329999.0,0.3804934024810791,1164.5704590218238
2331999.0,0.3813033103942871,1165.570090746148
2333999.0,0.37964048981666565,1166.569722470472
2335999.0,0.38121211528778076,1167.5693541947962
2337999.0,0.379755437374115,1168.5689859191205
2339999.0,0.37986937165260315,1169.5686176434447
2341999.0,0.3809799551963806,1170.5682493677689
2343999.0,0.38066723942756653,1171.567881092093
2345999.0,0.38091564178466797,1172.5675128164173
2347999.0,0.3811723291873932,1173.5671445407415
2349999.0,0.3809877336025238,1174.5667762650658
2351999.0,0.38131529092788696,1175.56640798939
2353999.0,0.3807778060436249,1176.566039713714
2355999.0,0.38143473863601685,1177.5656714380382
2357999.0,0.3815303444862366,1178.5653031623624
2359999.0,0.38004040718078613,1179.5649348866866
2361999.0,0.3815852701663971,1180.5645666110108
2363999.0,0.3807513117790222,1181.564198335335
2365999.0,0.3800227642059326,1182.5638300596593
2367999.0,0.3815390467643738,1183.5634617839835
2369999.0,0.38080498576164246,1184.5630935083077
2371999.0,0.3804207742214203,1185.5627252326317
2373999.0,0.3820803165435791,1186.562356956956
2375999.0,0.3804895579814911,1187.5619886812801
2377999.0,0.37934941053390503,1188.5616204056043
2379999.0,0.38061580061912537,1189.5612521299286
2381999.0,0.3801000118255615,1190.5608838542528
2383999.0,0.38045164942741394,1191.560515578577
2385999.0,0.38061580061912537,1192.5601473029012
2387999.0,0.38064441084861755,1193.5597790272254
2389999.0,0.38027921319007874,1194.5594107515496
2391999.0,0.38059404492378235,1195.5590424758736
2393999.0,0.38043564558029175,1196.5586742001979
2395999.0,0.38059327006340027,1197.558305924522
2397999.0,0.3808937668800354,1198.5579376488463
2399999.0,0.38026484847068787,1199.5575693731705
2401999.0,0.3800537586212158,1200.5572010974947
2403999.0,0.3801569938659668,1201.556832821819
2405999.0,0.37910500168800354,1202.5564645461432
2407999.0,0.3806964159011841,1203.5560962704674
2409999.0,0.3797578513622284,1204.5557279947916
2411999.0,0.3793430030345917,1205.5553597191156
2413999.0,0.37954261898994446,1206.5549914434398
2415999.0,0.3790701925754547,1207.554623167764
2417999.0,0.3799479007720947,1208.5542548920882
2419999.0,0.37962350249290466,1209.5538866164125
2421999.0,0.3796258866786957,1210.5535183407367
2423999.0,0.3798808753490448,1211.553150065061
2425999.0,0.3796316087245941,1212.552781789385
2427999.0,0.37995678186416626,1213.5524135137093
2429999.0,0.3800319731235504,1214.5520452380333
2431999.0,0.3803732693195343,1215.5516769623575
2433999.0,0.37997201085090637,1216.5513086866818
2435999.0,0.37972304224967957,1217.550940411006
2437999.0,0.38037917017936707,1218.5505721353302
2439999.0,0.37942901253700256,1219.5502038596544
2441999.0,0.3795493543148041,1220.5498355839786
2443999.0,0.3798101544380188,1221.5494673083028
2445999.0,0.37923088669776917,1222.549099032627
2447999.0,0.38060784339904785,1223.5487307569513
2449999.0,0.3807893693447113,1224.5483624812753
2451999.0,0.38008350133895874,1225.5479942055995
2453999.0,0.3793523609638214,1226.5476259299237
2455999.0,0.3797978460788727,1227.547257654248
2457999.0,0.37967684864997864,1228.5468893785721
2459999.0,0.37947049736976624,1229.5465211028963
2461999.0,0.37977203726768494,1230.5461528272206
2463999.0,0.38046786189079285,1231.5457845515448
2465999.0,0.3798178732395172,1232.545416275869
2467999.0,0.3797558546066284,1233.5450480001932
2469999.0,0.37927961349487305,1234.5446797245172
2471999.0,0.3796112537384033,1235.5443114488414
2473999.0,0.37892091274261475,1236.5439431731656
2475999.0,0.37849661707878113,1237.5435748974899
2477999.0,0.37895825505256653,1238.543206621814
2479999.0,0.37984004616737366,1239.5428383461383
2481999.0,0.37840867042541504,1240.5424700704625
2483999.0,0.37937211990356445,1241.5421017947867
2485999.0,0.37935638427734375,1242.541733519111
2487999.0,0.3790265619754791,1243.541365243435
2489999.0,0.3790138065814972,1244.5409969677592
2491999.0,0.37875309586524963,1245.5406286920834
2493999.0,0.3789326846599579,1246.5402604164076
2495999.0,0.3781370222568512,1247.5398921407318
2497999.0,0.3785787522792816,1248.539523865056
2499999.0,0.3783310055732727,1249.5391555893802
2501999.0,0.37880659103393555,1250.5387873137045
2503999.0,0.3792749345302582,1251.5384190380287
2505999.0,0.3792477250099182,1252.538050762353
2507999.0,0.37874898314476013,1253.5376824866769
2509999.0,0.3785582184791565,1254.537314211001
2511999.0,0.37978288531303406,1255.5369459353253
2513999.0,0.37950029969215393,1256.5365776596495
2515999.0,0.37905892729759216,1257.5362093839738
2517999.0,0.37982210516929626,1258.535841108298
2519999.0,0.37894535064697266,1259.5354728326222
2521999.0,0.37888339161872864,1260.5351045569464
2523999.0,0.38025912642478943,1261.5347362812706
2525999.0,0.37888291478157043,1262.5343680055948
2527999.0,0.3789837956428528,1263.5339997299188
2529999.0,0.3799998164176941,1264.533631454243
2531999.0,0.3787267804145813,1265.5332631785673
2533999.0,0.37901920080184937,1266.5328949028915
2535999.0,0.3795049786567688,1267.5325266272157
2537999.0,0.37906405329704285,1268.53215835154
2539999.0,0.3788459002971649,1269.5317900758641
2541999.0,0.3783683478832245,1270.5314218001884
2543999.0,0.37934768199920654,1271.5310535245126
2545999.0,0.378888338804245,1272.5306852488366
2547999.0,0.3778453469276428,1273.5303169731608
2549999.0,0.37864840030670166,1274.529948697485
2551999.0,0.3783043324947357,1275.5295804218092
2553999.0,0.3782425820827484,1276.5292121461334
2555999.0,0.3788677155971527,1277.5288438704576
2557999.0,0.3790159821510315,1278.5284755947819
2559999.0,0.3783992528915405,1279.528107319106
2561999.0,0.37839484214782715,1280.5277390434303
2563999.0,0.37813642621040344,1281.5273707677545
2565999.0,0.3790555000305176,1282.5270024920785
2567999.0,0.37764179706573486,1283.5266342164027
2569999.0,0.3784077763557434,1284.526265940727
2571999.0,0.37783560156822205,1285.5258976650512
2573999.0,0.37845274806022644,1286.5255293893754
2575999.0,0.378004252910614,1287.5251611136996
2577999.0,0.3779018521308899,1288.5247928380238
2579999.0,0.3783429265022278,1289.524424562348
2581999.0,0.378280907869339,1290.5240562866722
2583999.0,0.37871304154396057,1291.5236880109965
2585999.0,0.3778619170188904,1292.5233197353205
2587999.0,0.37874746322631836,1293.5229514596447
2589999.0,0.3780444860458374,1294.522583183969
2591999.0,0.3783031702041626,1295.522214908293
2593999.0,0.3784535229206085,1296.5218466326173
2595999.0,0.377901166677475,1297.5214783569415
2597999.0,0.3781523108482361,1298.5211100812658
2599999.0,0.3781406283378601,1299.52074180559
2601999.0,0.37907758355140686,1300.5203735299142
2603999.0,0.3779922425746918,1301.5200052542382
2605999.0,0.3777935802936554,1302.5196369785624
2607999.0,0.37835535407066345,1303.5192687028866
2609999.0,0.378803551197052,1304.5189004272108
2611999.0,0.378289133310318,1305.518532151535
2613999.0,0.3777129650115967,1306.5181638758593
2615999.0,0.37799206376075745,1307.5177956001835
2617999.0,0.37765631079673767,1308.5174273245077
2619999.0,0.37768539786338806,1309.517059048832
2621999.0,0.3775137662887573,1310.5166907731561
2623999.0,0.37780511379241943,1311.5163224974801
2625999.0,0.37821441888809204,1312.5159542218043
2627999.0,0.3772588074207306,1313.5155859461286
2629999.0,0.3774479627609253,1314.5152176704528
2631999.0,0.37713027000427246,1315.514849394777
2633999.0,0.37779685854911804,1316.5144811191012
2635999.0,0.37865322828292847,1317.5141128434254
2637999.0,0.37755557894706726,1318.5137445677497
2639999.0,0.37767842411994934,1319.5133762920739
2641999.0,0.37725186347961426,1320.5130080163979
2643999.0,0.3769703805446625,1321.512639740722
2645999.0,0.3779536485671997,1322.5122714650463
2647999.0,0.37845534086227417,1323.5119031893705
2649999.0,0.37748709321022034,1324.5115349136947
2651999.0,0.3773641288280487,1325.511166638019
2653999.0,0.37782716751098633,1326.5107983623432
2655999.0,0.37843871116638184,1327.5104300866674
2657999.0,0.37851232290267944,1328.5100618109916
2659999.0,0.37878653407096863,1329.5096935353158
2661999.0,0.3774794340133667,1330.5093252596398
2663999.0,0.3772032856941223,1331.508956983964
2665999.0,0.37729910016059875,1332.5085887082882
2667999.0,0.3776262402534485,1333.5082204326125
2669999.0,0.3782369792461395,1334.5078521569367
2671999.0,0.3778764009475708,1335.507483881261
2673999.0,0.37724798917770386,1336.507115605585
2675999.0,0.3776334524154663,1337.5067473299093
2677999.0,0.3785649240016937,1338.5063790542335
2679999.0,0.378046452999115,1339.5060107785578
2681999.0,0.378267377614975,1340.5056425028818
2683999.0,0.37756556272506714,1341.505274227206
2685999.0,0.3777787387371063,1342.5049059515302
2687999.0,0.3771698772907257,1343.5045376758544
2689999.0,0.3770700693130493,1344.5041694001786
2691999.0,0.3767557740211487,1345.5038011245028
2693999.0,0.3774651885032654,1346.503432848827
2695999.0,0.37727290391921997,1347.5030645731513
2697999.0,0.3777953088283539,1348.5026962974755
2699999.0,0.37709352374076843,1349.5023280217995
2701999.0,0.3770115077495575,1350.5019597461237
2703999.0,0.3770381808280945,1351.501591470448
2705999.0,0.3779345750808716,1352.5012231947721
2707999.0,0.3778679668903351,1353.5008549190964
2709999.0,0.3778877258300781,1354.5004866434206
2711999.0,0.3765615224838257,1355.5001183677448
2713999.0,0.37729617953300476,1356.499750092069
2715999.0,0.37668105959892273,1357.4993818163932
2717999.0,0.3777308464050293,1358.4990135407174
2719999.0,0.37817472219467163,1359.4986452650414
2721999.0,0.377237468957901,1360.4982769893656
2723999.0,0.3770858645439148,1361.4979087136899
2725999.0,0.3773157596588135,1362.497540438014
2727999.0,0.37720078229904175,1363.4971721623383
2729999.0,0.37681716680526733,1364.4968038866625
2731999.0,0.3777470886707306,1365.4964356109867
2733999.0,0.3780791759490967,1366.496067335311
2735999.0,0.3770986497402191,1367.4956990596352
2737999.0,0.3770959973335266,1368.4953307839594
2739999.0,0.3767456114292145,1369.4949625082834
2741999.0,0.37738150358200073,1370.4945942326076
2743999.0,0.3768971264362335,1371.4942259569318
2745999.0,0.37848734855651855,1372.493857681256
2747999.0,0.3768414556980133,1373.4934894055802
2749999.0,0.3765178620815277,1374.4931211299045
2751999.0,0.376661092042923,1375.4927528542287
2753999.0,0.37702083587646484,1376.492384578553
2755999.0,0.3768952190876007,1377.4920163028771
2757999.0,0.3770103454589844,1378.491648027201
2759999.0,0.3769444525241852,1379.4912797515253
2761999.0,0.37669065594673157,1380.4909114758495
2763999.0,0.376793771982193,1381.4905432001738
2765999.0,0.37761804461479187,1382.490174924498
2767999.0,0.37687957286834717,1383.4898066488222
2769999.0,0.3769441246986389,1384.4894383731464
2771999.0,0.37806427478790283,1385.4890700974706
2773999.0,0.37741246819496155,1386.4887018217948
2775999.0,0.3768940269947052,1387.488333546119
2777999.0,0.37714457511901855,1388.487965270443
2779999.0,0.3772270679473877,1389.4875969947673
2781999.0,0.37667930126190186,1390.4872287190915
2783999.0,0.3769671618938446,1391.4868604434157
2785999.0,0.37682294845581055,1392.48649216774
2787999.0,0.37700891494750977,1393.4861238920641
2789999.0,0.37715885043144226,1394.4857556163884
2791999.0,0.3773752450942993,1395.4853873407126
2793999.0,0.3764658570289612,1396.4850190650368
2795999.0,0.3777593970298767,1397.484650789361
2797999.0,0.37659895420074463,1398.484282513685
2799999.0,0.3768303692340851,1399.4839142380092
2801999.0,0.3765279948711395,1400.4835459623334
2803999.0,0.3769456148147583,1401.4831776866577
2805999.0,0.3766164779663086,1402.4828094109819
2807999.0,0.37647169828414917,1403.482441135306
2809999.0,0.3764956295490265,1404.4820728596303
2811999.0,0.37637603282928467,1405.4817045839545
2813999.0,0.37662041187286377,1406.4813363082787
2815999.0,0.3762495219707489,1407.4809680326027
2817999.0,0.3767275810241699,1408.480599756927
2819999.0,0.3766007423400879,1409.4802314812512
2821999.0,0.3766363859176636,1410.4798632055754
2823999.0,0.3765997588634491,1411.4794949298996
2825999.0,0.3775348365306854,1412.4791266542238
2827999.0,0.3767291009426117,1413.478758378548
2829999.0,0.37645068764686584,1414.4783901028723
2831999.0,0.37646326422691345,1415.4780218271965
2833999.0,0.3766483962535858,1416.4776535515207
2835999.0,0.37663668394088745,1417.4772852758447
2837999.0,0.3766167163848877,1418.476917000169
2839999.0,0.37634408473968506,1419.4765487244931
2841999.0,0.37640994787216187,1420.4761804488173
2843999.0,0.37636512517929077,1421.4758121731415
2845999.0,0.37643036246299744,1422.4754438974658
2847999.0,0.3765738308429718,1423.47507562179
2849999.0,0.3764103353023529,1424.4747073461142
2851999.0,0.3761041462421417,1425.4743390704384
2853999.0,0.3765275776386261,1426.4739707947626
2855999.0,0.3763819932937622,1427.4736025190866
2857999.0,0.3766591250896454,1428.4732342434108
2859999.0,0.3768942356109619,1429.472865967735
2861999.0,0.3763214647769928,1430.4724976920593
2863999.0,0.3772885799407959,1431.4721294163835
2865999.0,0.37680158019065857,1432.4717611407077
2867999.0,0.37694528698921204,1433.471392865032
2869999.0,0.3764275014400482,1434.4710245893561
2871999.0,0.3765876591205597,1435.4706563136804
2873999.0,0.3762120306491852,1436.4702880380044
2875999.0,0.3765096962451935,1437.4699197623286
2877999.0,0.3762834668159485,1438.4695514866528
2879999.0,0.3766394257545471,1439.469183210977
2881999.0,0.3764162063598633,1440.4688149353012
2883999.0,0.37693920731544495,1441.4684466596254
2885999.0,0.3762308359146118,1442.4680783839497
2887999.0,0.37662434577941895,1443.4677101082739
2889999.0,0.376446932554245,1444.467341832598
2891999.0,0.376202791929245,1445.4669735569223
2893999.0,0.37648478150367737,1446.4666052812463
2895999.0,0.3762666881084442,1447.4662370055705
2897999.0,0.3763989508152008,1448.4658687298947
2899999.0,0.3760288953781128,1449.465500454219
2901999.0,0.37753263115882874,1450.4651321785432
2903999.0,0.37625136971473694,1451.4647639028674
2905999.0,0.3765835464000702,1452.4643956271916
2907999.0,0.37640994787216187,1453.4640273515158
2909999.0,0.37645289301872253,1454.46365907584
2911999.0,0.3763718605041504,1455.4632908001643
2913999.0,0.3761287033557892,1456.4629225244882
2915999.0,0.3768099844455719,1457.4625542488125
2917999.0,0.37614625692367554,1458.4621859731367
2919999.0,0.3760307729244232,1459.461817697461
2921999.0,0.3765535354614258,1460.4614494217851
2923999.0,0.3762248158454895,1461.4610811461093
2925999.0,0.3759239912033081,1462.4607128704336
2927999.0,0.3764042854309082,1463.4603445947578
2929999.0,0.37600427865982056,1464.459976319082
2931999.0,0.3763270676136017,1465.459608043406
2933999.0,0.37648507952690125,1466.4592397677302
2935999.0,0.37663543224334717,1467.4588714920544
2937999.0,0.3761304020881653,1468.4585032163786
2939999.0,0.3759470283985138,1469.4581349407028
2941999.0,0.37661898136138916,1470.457766665027
2943999.0,0.37614893913269043,1471.4573983893513
2945999.0,0.37597835063934326,1472.4570301136755
2947999.0,0.3759908676147461,1473.4566618379997
2949999.0,0.37616732716560364,1474.456293562324
2951999.0,0.3766510784626007,1475.455925286648
2953999.0,0.37626782059669495,1476.4555570109721
2955999.0,0.3761780858039856,1477.4551887352964
2957999.0,0.37656694650650024,1478.4548204596206
2959999.0,0.37623149156570435,1479.4544521839448
2961999.0,0.3763991594314575,1480.454083908269
2963999.0,0.3761560618877411,1481.4537156325932
2965999.0,0.3763815760612488,1482.4533473569174
2967999.0,0.3760254383087158,1483.4529790812417
2969999.0,0.37570226192474365,1484.4526108055659
2971999.0,0.37613892555236816,1485.4522425298899
2973999.0,0.3760077655315399,1486.451874254214
2975999.0,0.37626802921295166,1487.4515059785383
2977999.0,0.37642139196395874,1488.4511377028625
2979999.0,0.3758525252342224,1489.4507694271867
2981999.0,0.37584108114242554,1490.450401151511
2983999.0,0.3760060966014862,1491.4500328758352
2985999.0,0.37599465250968933,1492.4496646001594
2987999.0,0.3757381737232208,1493.4492963244836
2989999.0,0.3760993480682373,1494.4489280488076
2991999.0,0.37564733624458313,1495.4485597731318
2993999.0,0.3758244216442108,1496.448191497456
2995999.0,0.3758268654346466,1497.4478232217803
2997999.0,0.37644264101982117,1498.4474549461045
2999999.0,0.3766273260116577,1499.4470866704287
3001999.0,0.37574896216392517,1500.446718394753
3003999.0,0.3757583796977997,1501.4463501190771
3005999.0,0.37576910853385925,1502.4459818434013
3007999.0,0.376052588224411,1503.4456135677256
3009999.0,0.3761349618434906,1504.4452452920495
3011999.0,0.3759485185146332,1505.4448770163738
3013999.0,0.3756486177444458,1506.444508740698
3015999.0,0.3760887086391449,1507.4441404650222
3017999.0,0.37583911418914795,1508.4437721893464
3019999.0,0.37576791644096375,1509.4434039136706
3021999.0,0.37606731057167053,1510.4430356379949
3023999.0,0.37588441371917725,1511.442667362319
3025999.0,0.3759434223175049,1512.4422990866433
3027999.0,0.3761163651943207,1513.4419308109675
3029999.0,0.37572863698005676,1514.4415625352915
3031999.0,0.37595587968826294,1515.4411942596157
3033999.0,0.3758488595485687,1516.44082598394
3035999.0,0.37565895915031433,1517.4404577082641
3037999.0,0.37573784589767456,1518.4400894325884
3039999.0,0.37567970156669617,1519.4397211569126
3041999.0,0.375835120677948,1520.4393528812368
3043999.0,0.3755858242511749,1521.438984605561
3045999.0,0.37605616450309753,1522.4386163298852
3047999.0,0.3756009638309479,1523.4382480542092
3049999.0,0.37556710839271545,1524.4378797785334
3051999.0,0.37595394253730774,1525.4375115028577
3053999.0,0.3757486045360565,1526.4371432271819
3055999.0,0.3755160868167877,1527.436774951506
3057999.0,0.37590473890304565,1528.4364066758303
3059999.0,0.3757616877555847,1529.4360384001545
3061999.0,0.3756434917449951,1530.4356701244787
3063999.0,0.37567758560180664,1531.435301848803
3065999.0,0.3756909668445587,1532.4349335731272
3067999.0,0.3757478892803192,1533.4345652974512
3069999.0,0.37573006749153137,1534.4341970217754
3071999.0,0.37573710083961487,1535.4338287460996
3073999.0,0.37624338269233704,1536.4334604704238
3075999.0,0.37570440769195557,1537.433092194748
3077999.0,0.3757276237010956,1538.4327239190723
3079999.0,0.376139372587204,1539.4323556433965
3081999.0,0.3756089210510254,1540.4319873677207
3083999.0,0.37556055188179016,1541.431619092045
3085999.0,0.3755761981010437,1542.4312508163691
3087999.0,0.37578296661376953,1543.4308825406931
3089999.0,0.37554222345352173,1544.4305142650173
3091999.0,0.37555351853370667,1545.4301459893416
3093999.0,0.3757631182670593,1546.4297777136658
3095999.0,0.37568140029907227,1547.42940943799
3097999.0,0.37553316354751587,1548.4290411623142
3099999.0,0.3757053315639496,1549.4286728866384
3101999.0,0.37553438544273376,1550.4283046109626
3103999.0,0.37566715478897095,1551.4279363352869
3105999.0,0.3754865229129791,1552.4275680596108
3107999.0,0.3754081726074219,1553.427199783935
3109999.0,0.37546494603157043,1554.4268315082593
3111999.0,0.3756309747695923,1555.4264632325835
3113999.0,0.3758606016635895,1556.4260949569077
3115999.0,0.37549376487731934,1557.425726681232
3117999.0,0.375599205493927,1558.4253584055562
3119999.0,0.37559419870376587,1559.4249901298804
3121999.0,0.3756055235862732,1560.4246218542046
3123999.0,0.37554243206977844,1561.4242535785288
3125999.0,0.37543413043022156,1562.4238853028528
3127999.0,0.3754565715789795,1563.423517027177
3129999.0,0.37556928396224976,1564.4231487515012
3131999.0,0.3756551146507263,1565.4227804758254
3133999.0,0.37573570013046265,1566.4224122001497
3135999.0,0.3754767179489136,1567.4220439244739
3137999.0,0.3754652142524719,1568.421675648798
3139999.0,0.37538111209869385,1569.4213073731223
3141999.0,0.37536486983299255,1570.4209390974465
3143999.0,0.3755340576171875,1571.4205708217708
3145999.0,0.3757323622703552,1572.4202025460947
3147999.0,0.37541380524635315,1573.419834270419
3149999.0,0.37533238530158997,1574.4194659947432
3151999.0,0.37549734115600586,1575.4190977190674
3153999.0,0.3753894865512848,1576.4187294433916
3155999.0,0.37572598457336426,1577.4183611677158
3157999.0,0.37564533948898315,1578.41799289204
3159999.0,0.37539049983024597,1579.4176246163643
3161999.0,0.37578731775283813,1580.4172563406885
3163999.0,0.3755810558795929,1581.4168880650125
3165999.0,0.375671923160553,1582.4165197893367
3167999.0,0.37539076805114746,1583.416151513661
3169999.0,0.37551349401474,1584.4157832379851
3171999.0,0.3753775656223297,1585.4154149623093
3173999.0,0.3758522570133209,1586.4150466866336
3175999.0,0.3752804398536682,1587.4146784109578
3177999.0,0.37579262256622314,1588.414310135282
3179999.0,0.3756703734397888,1589.4139418596062
3181999.0,0.3754356801509857,1590.4135735839304
3183999.0,0.37568458914756775,1591.4132053082544
3185999.0,0.37544625997543335,1592.4128370325786
3187999.0,0.37531229853630066,1593.4124687569029
3189999.0,0.3759917616844177,1594.412100481227
3191999.0,0.3754572570323944,1595.4117322055513
3193999.0,0.3759630620479584,1596.4113639298755
3195999.0,0.37538692355155945,1597.4109956541997
3197999.0,0.37544506788253784,1598.410627378524
3199999.0,0.37559637427330017,1599.4102591028482
3201999.0,0.3755011558532715,1600.4098908271724
3203999.0,0.37562766671180725,1601.4095225514964
3205999.0,0.3752675950527191,1602.4091542758206
3207999.0,0.37545260787010193,1603.4087860001448
3209999.0,0.3754408657550812,1604.408417724469
3211999.0,0.3754941523075104,1605.4080494487932
3213999.0,0.37543773651123047,1606.4076811731175
3215999.0,0.3754095137119293,1607.4073128974417
3217999.0,0.37535807490348816,1608.406944621766
3219999.0,0.37530481815338135,1609.40657634609
3221999.0,0.3754865527153015,1610.406208070414
3223999.0,0.37527886033058167,1611.4058397947383
3225999.0,0.37525421380996704,1612.4054715190625
3227999.0,0.3754230737686157,1613.4051032433867
3229999.0,0.37538233399391174,1614.404734967711
3231999.0,0.37534061074256897,1615.4043666920352
3233999.0,0.3752647042274475,1616.4039984163594
3235999.0,0.375311017036438,1617.4036301406836
3237999.0,0.37565717101097107,1618.4032618650078
3239999.0,0.375728577375412,1619.402893589332
3241999.0,0.37551426887512207,1620.402525313656
3243999.0,0.3752329647541046,1621.4021570379803
3245999.0,0.3753501772880554,1622.4017887623045
3247999.0,0.3755165934562683,1623.4014204866287
3249999.0,0.37551337480545044,1624.401052210953
3251999.0,0.37539607286453247,1625.4006839352771
3253999.0,0.37533602118492126,1626.4003156596013
3255999.0,0.37513741850852966,1627.3999473839256
3257999.0,0.37522682547569275,1628.3995791082498
3259999.0,0.37541505694389343,1629.399210832574
3261999.0,0.3752863109111786,1630.398842556898
3263999.0,0.375233918428421,1631.3984742812222
3265999.0,0.3752650022506714,1632.3981060055464
3267999.0,0.3752730190753937,1633.3977377298706
3269999.0,0.37542781233787537,1634.3973694541949
3271999.0,0.3752577602863312,1635.397001178519
3273999.0,0.37551450729370117,1636.3966329028433
3275999.0,0.3752879798412323,1637.3962646271675
3277999.0,0.37543049454689026,1638.3958963514917
3279999.0,0.37532109022140503,1639.3955280758157
3281999.0,0.37557923793792725,1640.39515980014
3283999.0,0.3750665783882141,1641.3947915244642
3285999.0,0.37530219554901123,1642.3944232487884
3287999.0,0.37526294589042664,1643.3940549731126
3289999.0,0.37554627656936646,1644.3936866974368
3291999.0,0.3757193386554718,1645.393318421761
3293999.0,0.375265508890152,1646.3929501460852
3295999.0,0.37529996037483215,1647.3925818704095
3297999.0,0.37576624751091003,1648.3922135947337
3299999.0,0.37568551301956177,1649.3918453190577
3301999.0,0.3754376769065857,1650.3914770433819
3303999.0,0.3752942681312561,1651.391108767706
3305999.0,0.3759973347187042,1652.3907404920303
3307999.0,0.37532228231430054,1653.3903722163545
3309999.0,0.3750935196876526,1654.3900039406788
3311999.0,0.37553471326828003,1655.389635665003
3313999.0,0.37524017691612244,1656.3892673893272
3315999.0,0.37513870000839233,1657.3888991136514
3317999.0,0.37521517276763916,1658.3885308379756
3319999.0,0.37526023387908936,1659.3881625622996
3321999.0,0.3752247989177704,1660.3877942866238
3323999.0,0.37523162364959717,1661.387426010948
3325999.0,0.3749901354312897,1662.3870577352723
3327999.0,0.37535446882247925,1663.3866894595965
3329999.0,0.37521475553512573,1664.3863211839207
3331999.0,0.3752230703830719,1665.385952908245
3333999.0,0.37517473101615906,1666.3855846325691
3335999.0,0.3752514719963074,1667.3852163568934
3337999.0,0.37547779083251953,1668.3848480812173
3339999.0,0.37522485852241516,1669.3844798055416
3341999.0,0.3752160668373108,1670.3841115298658
3343999.0,0.375184565782547,1671.38374325419
3345999.0,0.37510746717453003,1672.3833749785142
3347999.0,0.37534117698669434,1673.3830067028384
3349999.0,0.37526392936706543,1674.3826384271626
3351999.0,0.37529224157333374,1675.3822701514869
3353999.0,0.3754151463508606,1676.381901875811
3355999.0,0.3751527965068817,1677.3815336001353
3357999.0,0.37528762221336365,1678.3811653244593
3359999.0,0.37527844309806824,1679.3807970487835
3361999.0,0.3750646114349365,1680.3804287731077
3363999.0,0.3751622438430786,1681.380060497432
3365999.0,0.3751841187477112,1682.3796922217562
3367999.0,0.3752575218677521,1683.3793239460804
3369999.0,0.3748113214969635,1684.3789556704046
3371999.0,0.37541526556015015,1685.3785873947288
3373999.0,0.37494558095932007,1686.378219119053
3375999.0,0.3750854432582855,1687.3778508433772
3377999.0,0.3751363456249237,1688.3774825677012
3379999.0,0.3747589588165283,1689.3771142920255
3381999.0,0.37476983666419983,1690.3767460163497
3383999.0,0.3749786615371704,1691.376377740674
3385999.0,0.374830037355423,1692.376009464998
3387999.0,0.3751432001590729,1693.3756411893223
3389999.0,0.37473851442337036,1694.3752729136465
3391999.0,0.37505006790161133,1695.3749046379708
3393999.0,0.3749372661113739,1696.374536362295
3395999.0,0.374856173992157,1697.374168086619
3397999.0,0.3747391104698181,1698.3737998109432
3399999.0,0.3747006356716156,1699.3734315352674
3401999.0,0.37490564584732056,1700.3730632595916
3403999.0,0.374653160572052,1701.3726949839158
3405999.0,0.37461546063423157,1702.37232670824
3407999.0,0.37450531125068665,1703.3719584325643
3409999.0,0.37463733553886414,1704.3715901568885
3411999.0,0.374680757522583,1705.3712218812127
3413999.0,0.3747408390045166,1706.370853605537
3415999.0,0.3748939037322998,1707.370485329861
3417999.0,0.3745492994785309,1708.3701170541851
3419999.0,0.3747611939907074,1709.3697487785093
3421999.0,0.37492671608924866,1710.3693805028336
3423999.0,0.3745415508747101,1711.3690122271578
3425999.0,0.3746679127216339,1712.368643951482
3427999.0,0.3746779263019562,1713.3682756758062
3429999.0,0.3744877874851227,1714.3679074001304
3431999.0,0.37457844614982605,1715.3675391244547
3433999.0,0.3745233118534088,1716.3671708487789
3435999.0,0.37480437755584717,1717.3668025731029
3437999.0,0.37445566058158875,1718.366434297427
3439999.0,0.3749774098396301,1719.3660660217513
3441999.0,0.3747641444206238,1720.3656977460755
3443999.0,0.3746154010295868,1721.3653294703997
3445999.0,0.3746548295021057,1722.364961194724
3447999.0,0.37446045875549316,1723.3645929190482
3449999.0,0.3745022118091583,1724.3642246433724
3451999.0,0.37430790066719055,1725.3638563676966
3453999.0,0.37450337409973145,1726.3634880920206
3455999.0,0.3744077682495117,1727.3631198163448
3457999.0,0.37436380982398987,1728.362751540669
3459999.0,0.37441542744636536,1729.3623832649932
3461999.0,0.37426137924194336,1730.3620149893175
3463999.0,0.37434259057044983,1731.3616467136417
3465999.0,0.37440675497055054,1732.361278437966
3467999.0,0.37408652901649475,1733.36091016229
3469999.0,0.3744567632675171,1734.3605418866143
3471999.0,0.37422603368759155,1735.3601736109385
3473999.0,0.3742302358150482,1736.3598053352625
3475999.0,0.37433069944381714,1737.3594370595868
3477999.0,0.3743370473384857,1738.359068783911
3479999.0,0.3744380474090576,1739.3587005082352
3481999.0,0.374117910861969,1740.3583322325594
3483999.0,0.37447014451026917,1741.3579639568836
3485999.0,0.37426748871803284,1742.3575956812078
3487999.0,0.37415429949760437,1743.357227405532
3489999.0,0.3739958703517914,1744.3568591298563
3491999.0,0.3742634057998657,1745.3564908541805
3493999.0,0.3742058277130127,1746.3561225785045
3495999.0,0.3743916153907776,1747.3557543028287
3497999.0,0.37436798214912415,1748.355386027153
3499999.0,0.3740421533584595,1749.3550177514771
3501999.0,0.3742067813873291,1750.3546494758014
3503999.0,0.37446969747543335,1751.3542812001256
3505999.0,0.37408244609832764,1752.3539129244498
3507999.0,0.37439122796058655,1753.353544648774
3509999.0,0.3740541636943817,1754.3531763730982
3511999.0,0.37430766224861145,1755.3528080974222
3513999.0,0.37412646412849426,1756.3524398217464
3515999.0,0.374090313911438,1757.3520715460706
3517999.0,0.37406009435653687,1758.3517032703949
3519999.0,0.37423190474510193,1759.351334994719
3521999.0,0.374545693397522,1760.3509667190433
3523999.0,0.3739847242832184,1761.3505984433675
3525999.0,0.3742832839488983,1762.3502301676917
3527999.0,0.3741704225540161,1763.349861892016
3529999.0,0.37413808703422546,1764.3494936163402
3531999.0,0.37411949038505554,1765.3491253406642
3533999.0,0.37384817004203796,1766.3487570649884
3535999.0,0.3739469349384308,1767.3483887893126
3537999.0,0.3740362524986267,1768.3480205136368
3539999.0,0.374075323343277,1769.347652237961
3541999.0,0.37384021282196045,1770.3472839622852
3543999.0,0.37391749024391174,1771.3469156866095
3545999.0,0.37421169877052307,1772.3465474109337
3547999.0,0.3740382492542267,1773.346179135258
3549999.0,0.3738170862197876,1774.3458108595821
3551999.0,0.3740100562572479,1775.345442583906
3553999.0,0.3737432658672333,1776.3450743082303
3555999.0,0.3741210997104645,1777.3447060325545
3557999.0,0.37376758456230164,1778.3443377568788
3559999.0,0.3737097680568695,1779.343969481203
3561999.0,0.37381798028945923,1780.3436012055272
3563999.0,0.37403565645217896,1781.3432329298514
3565999.0,0.3741580545902252,1782.3428646541756
3567999.0,0.374015212059021,1783.3424963784998
3569999.0,0.3738062083721161,1784.3421281028238
3571999.0,0.37380728125572205,1785.341759827148
3573999.0,0.3737524449825287,1786.3413915514723
3575999.0,0.37404128909111023,1787.3410232757965
3577999.0,0.3739509582519531,1788.3406550001207
3579999.0,0.3739061653614044,1789.340286724445
3581999.0,0.3739205002784729,1790.3399184487691
3583999.0,0.3738189935684204,1791.3395501730934
3585999.0,0.3738985061645508,1792.3391818974176
3587999.0,0.3736737370491028,1793.3388136217418
3589999.0,0.37380650639533997,1794.3384453460658
3591999.0,0.3739233613014221,1795.33807707039
3593999.0,0.3738344609737396,1796.3377087947142
3595999.0,0.37367478013038635,1797.3373405190384
3597999.0,0.37379902601242065,1798.3369722433627
3599999.0,0.3737031817436218,1799.3366039676869
3601999.0,0.37358254194259644,1800.336235692011
3603999.0,0.373684823513031,1801.3358674163353
3605999.0,0.373629629611969,1802.3354991406595
3607999.0,0.37357842922210693,1803.3351308649837
3609999.0,0.37379053235054016,1804.3347625893077
3611999.0,0.37371891736984253,1805.334394313632
3613999.0,0.3736790120601654,1806.3340260379562
3615999.0,0.37379541993141174,1807.3336577622804
3617999.0,0.37377026677131653,1808.3332894866046
3619999.0,0.3742980360984802,1809.3329212109288
3621999.0,0.37407100200653076,1810.332552935253
3623999.0,0.37376707792282104,1811.3321846595773
3625999.0,0.37371116876602173,1812.3318163839015
3627999.0,0.37357470393180847,1813.3314481082255
3629999.0,0.3737906217575073,1814.3310798325497
3631999.0,0.37355390191078186,1815.330711556874
3633999.0,0.37362030148506165,1816.330343281198
3635999.0,0.3737439215183258,1817.3299750055223
3637999.0,0.3735979497432709,1818.3296067298465
3639999.0,0.373928427696228,1819.3292384541708
3641999.0,0.3735809922218323,1820.328870178495
3643999.0,0.3735544681549072,1821.3285019028192
3645999.0,0.3734451234340668,1822.3281336271434
3647999.0,0.37341830134391785,1823.3277653514674
3649999.0,0.37354013323783875,1824.3273970757916
3651999.0,0.37348026037216187,1825.3270288001158
3653999.0,0.3734821081161499,1826.32666052444
3655999.0,0.37361931800842285,1827.3262922487643
3657999.0,0.37340813875198364,1828.3259239730885
3659999.0,0.37363263964653015,1829.3255556974127
3661999.0,0.37365394830703735,1830.325187421737
3663999.0,0.37349361181259155,1831.3248191460611
3665999.0,0.37364283204078674,1832.3244508703854
3667999.0,0.3735693693161011,1833.3240825947094
3669999.0,0.37356287240982056,1834.3237143190336
3671999.0,0.37358593940734863,1835.3233460433578
3673999.0,0.3735034763813019,1836.322977767682
3675999.0,0.3735044300556183,1837.3226094920062
3677999.0,0.37347254157066345,1838.3222412163304
3679999.0,0.3734947741031647,1839.3218729406547
3681999.0,0.3735053837299347,1840.3215046649789
3683999.0,0.3733435273170471,1841.321136389303
3685999.0,0.3737894594669342,1842.320768113627
3687999.0,0.3735949993133545,1843.3203998379513
3689999.0,0.3734508454799652,1844.3200315622755
3691999.0,0.37350139021873474,1845.3196632865997
3693999.0,0.3733998239040375,1846.319295010924
3695999.0,0.37360793352127075,1847.3189267352482
3697999.0,0.3734157979488373,1848.3185584595724
3699999.0,0.3736165165901184,1849.3181901838966
3701999.0,0.37352046370506287,1850.3178219082208
3703999.0,0.3733729422092438,1851.317453632545
3705999.0,0.3735542297363281,1852.317085356869
3707999.0,0.37344545125961304,1853.3167170811932
3709999.0,0.3734576404094696,1854.3163488055175
3711999.0,0.37336236238479614,1855.3159805298417
3713999.0,0.3732989728450775,1856.315612254166
3715999.0,0.3733487129211426,1857.3152439784901
3717999.0,0.3732786774635315,1858.3148757028143
3719999.0,0.37346935272216797,1859.3145074271386
3721999.0,0.3734304904937744,1860.3141391514628
3723999.0,0.37344691157341003,1861.313770875787
3725999.0,0.3737044036388397,1862.313402600111
3727999.0,0.37349772453308105,1863.3130343244352
3729999.0,0.37329819798469543,1864.3126660487594
3731999.0,0.373825341463089,1865.3122977730836
3733999.0,0.3734382390975952,1866.3119294974078
3735999.0,0.3735124468803406,1867.311561221732
3737999.0,0.3733934164047241,1868.3111929460563
3739999.0,0.37332040071487427,1869.3108246703805
3741999.0,0.37340351939201355,1870.3104563947047
3743999.0,0.37351953983306885,1871.3100881190287
3745999.0,0.3732689321041107,1872.309719843353
3747999.0,0.3734110891819,1873.3093515676771
3749999.0,0.37337592244148254,1874.3089832920014
3751999.0,0.3732512295246124,1875.3086150163256
3753999.0,0.3732069432735443,1876.3082467406498
3755999.0,0.3733363747596741,1877.307878464974
3757999.0,0.3732283115386963,1878.3075101892982
3759999.0,0.37331482768058777,1879.3071419136224
3761999.0,0.3734632432460785,1880.3067736379467
3763999.0,0.3733949661254883,1881.3064053622707
3765999.0,0.3732523024082184,1882.3060370865949
3767999.0,0.37322288751602173,1883.305668810919
3769999.0,0.37327849864959717,1884.3053005352433
3771999.0,0.3732954263687134,1885.3049322595675
3773999.0,0.37336692214012146,1886.3045639838917
3775999.0,0.3733384907245636,1887.304195708216
3777999.0,0.3733546733856201,1888.3038274325402
3779999.0,0.37332582473754883,1889.3034591568644
3781999.0,0.3731280267238617,1890.3030908811886
3783999.0,0.3732315003871918,1891.3027226055126
3785999.0,0.3731885552406311,1892.3023543298368
3787999.0,0.37325143814086914,1893.301986054161
3789999.0,0.3730873465538025,1894.3016177784853
3791999.0,0.37315261363983154,1895.3012495028095
3793999.0,0.3732655644416809,1896.3008812271337
3795999.0,0.3734167516231537,1897.300512951458
3797999.0,0.3733554184436798,1898.3001446757821
3799999.0,0.37327373027801514,1899.2997764001063
3801999.0,0.37329810857772827,1900.2994081244303
3803999.0,0.3733801245689392,1901.2990398487545
3805999.0,0.3733779788017273,1902.2986715730788
3807999.0,0.3733711242675781,1903.298303297403
3809999.0,0.37327998876571655,1904.2979350217272
3811999.0,0.3732913136482239,1905.2975667460514
3813999.0,0.37318116426467896,1906.2971984703756
3815999.0,0.3732088506221771,1907.2968301946999
3817999.0,0.3731595575809479,1908.296461919024
3819999.0,0.3732600808143616,1909.2960936433483
3821999.0,0.37325072288513184,1910.2957253676723
3823999.0,0.37350159883499146,1911.2953570919965
3825999.0,0.37320879101753235,1912.2949888163207
3827999.0,0.3731764853000641,1913.294620540645
3829999.0,0.37317317724227905,1914.2942522649691
3831999.0,0.3730539381504059,1915.2938839892934
3833999.0,0.37307271361351013,1916.2935157136176
3835999.0,0.3732674717903137,1917.2931474379418
3837999.0,0.3730650246143341,1918.292779162266
3839999.0,0.3732527792453766,1919.2924108865902
3841999.0,0.373078852891922,1920.2920426109142
3843999.0,0.3730376362800598,1921.2916743352384
3845999.0,0.3731967508792877,1922.2913060595627
3847999.0,0.3731270134449005,1923.2909377838869
3849999.0,0.3732461631298065,1924.290569508211
3851999.0,0.3731072247028351,1925.2902012325353
3853999.0,0.3730824589729309,1926.2898329568595
3855999.0,0.37303322553634644,1927.2894646811837
3857999.0,0.37324362993240356,1928.289096405508
3859999.0,0.3731309175491333,1929.288728129832
3861999.0,0.3730114996433258,1930.2883598541562
3863999.0,0.3731209337711334,1931.2879915784804
3865999.0,0.3730418086051941,1932.2876233028046
3867999.0,0.3732089102268219,1933.2872550271288
3869999.0,0.37299928069114685,1934.286886751453
3871999.0,0.37304767966270447,1935.2865184757773
3873999.0,0.3730117082595825,1936.2861502001015
3875999.0,0.3731873631477356,1937.2857819244257
3877999.0,0.372942715883255,1938.28541364875
3879999.0,0.3729899525642395,1939.285045373074
3881999.0,0.37306028604507446,1940.2846770973981
3883999.0,0.37309226393699646,1941.2843088217223
3885999.0,0.37308451533317566,1942.2839405460466
3887999.0,0.3729824125766754,1943.2835722703708
3889999.0,0.37292271852493286,1944.283203994695
3891999.0,0.37287387251853943,1945.2828357190192
3893999.0,0.3730000853538513,1946.2824674433434
3895999.0,0.3729235529899597,1947.2820991676676
3897999.0,0.37292394042015076,1948.2817308919919
3899999.0,0.3728906810283661,1949.2813626163158
3901999.0,0.3729031980037689,1950.28099434064
3903999.0,0.37308967113494873,1951.2806260649643
3905999.0,0.3728976845741272,1952.2802577892885
3907999.0,0.3730336129665375,1953.2798895136127
3909999.0,0.3728650212287903,1954.279521237937
3911999.0,0.3730364441871643,1955.2791529622612
3913999.0,0.3729025721549988,1956.2787846865854
3915999.0,0.3728729486465454,1957.2784164109096
3917999.0,0.3727838099002838,1958.2780481352336
3919999.0,0.37278392910957336,1959.2776798595578
3921999.0,0.37281134724617004,1960.277311583882
3923999.0,0.3729594647884369,1961.2769433082062
3925999.0,0.37285467982292175,1962.2765750325304
3927999.0,0.37297242879867554,1963.2762067568547
3929999.0,0.37290284037590027,1964.2758384811789
3931999.0,0.3727900981903076,1965.275470205503
3933999.0,0.3731183707714081,1966.2751019298273
3935999.0,0.37302547693252563,1967.2747336541515
3937999.0,0.37284424901008606,1968.2743653784755
3939999.0,0.3727441728115082,1969.2739971027997
3941999.0,0.37281739711761475,1970.273628827124
3943999.0,0.3728027045726776,1971.2732605514482
3945999.0,0.3728204369544983,1972.2728922757724
3947999.0,0.3729112446308136,1973.2725240000966
3949999.0,0.37281712889671326,1974.2721557244208
3951999.0,0.3729245364665985,1975.271787448745
3953999.0,0.37278157472610474,1976.2714191730693
3955999.0,0.3727818727493286,1977.2710508973933
3957999.0,0.37288832664489746,1978.2706826217175
3959999.0,0.3727084696292877,1979.2703143460417
3961999.0,0.3728492856025696,1980.269946070366
3963999.0,0.37274640798568726,1981.2695777946901
3965999.0,0.3727644979953766,1982.2692095190143
3967999.0,0.37285494804382324,1983.2688412433386
3969999.0,0.3727819323539734,1984.2684729676628
3971999.0,0.37274956703186035,1985.268104691987
3973999.0,0.3730415999889374,1986.2677364163112
3975999.0,0.37287989258766174,1987.2673681406352
3977999.0,0.37302887439727783,1988.2669998649594
3979999.0,0.3728346526622772,1989.2666315892836
3981999.0,0.37341657280921936,1990.2662633136079
3983999.0,0.37283411622047424,1991.265895037932
3985999.0,0.3726517856121063,1992.2655267622563
3987999.0,0.3728260397911072,1993.2651584865805
3989999.0,0.3729662597179413,1994.2647902109047
3991999.0,0.3726714849472046,1995.264421935229
3993999.0,0.372712105512619,1996.2640536595532
3995999.0,0.3727180063724518,1997.2636853838771
3997999.0,0.3728547990322113,1998.2633171082014
3999999.0,0.3726661503314972,1999.2629488325256
4001999.0,0.37296262383461,2000.2625805568498
4003999.0,0.37270990014076233,2001.262212281174
4005999.0,0.37279051542282104,2002.2618440054982
4007999.0,0.372643381357193,2003.2614757298225
4009999.0,0.37287718057632446,2004.2611074541467
4011999.0,0.3726690709590912,2005.2607391784709
4013999.0,0.372751921415329,2006.2603709027949
4015999.0,0.37276020646095276,2007.260002627119
4017999.0,0.3726433217525482,2008.2596343514433
4019999.0,0.3727598786354065,2009.2592660757675
4021999.0,0.37268173694610596,2010.2588978000917
4023999.0,0.37279221415519714,2011.258529524416
4025999.0,0.37279996275901794,2012.2581612487402
4027999.0,0.3727417290210724,2013.2577929730644
4029999.0,0.37262415885925293,2014.2574246973886
4031999.0,0.3725546598434448,2015.2570564217128
4033999.0,0.37261873483657837,2016.2566881460368
4035999.0,0.37258008122444153,2017.256319870361
4037999.0,0.3726200461387634,2018.2559515946853
4039999.0,0.37268295884132385,2019.2555833190095
4041999.0,0.372583270072937,2020.2552150433337
4043999.0,0.3725574314594269,2021.254846767658
4045999.0,0.372764527797699,2022.2544784919821
4047999.0,0.37270480394363403,2023.2541102163063
4049999.0,0.3728303909301758,2024.2537419406306
4051999.0,0.3727726936340332,2025.2533736649548
4053999.0,0.37254273891448975,2026.2530053892788
4055999.0,0.3725978434085846,2027.252637113603
4057999.0,0.37264198064804077,2028.2522688379272
4059999.0,0.372477263212204,2029.2519005622514
4061999.0,0.37259650230407715,2030.2515322865756
4063999.0,0.3725599944591522,2031.2511640108999
4065999.0,0.3726547956466675,2032.250795735224
4067999.0,0.3725707530975342,2033.2504274595483
4069999.0,0.3726648688316345,2034.2500591838725
4071999.0,0.3725847005844116,2035.2496909081965
4073999.0,0.37265291810035706,2036.2493226325207
4075999.0,0.37255188822746277,2037.248954356845
4077999.0,0.37254011631011963,2038.2485860811692
4079999.0,0.372586727142334,2039.2482178054934
4081999.0,0.372603178024292,2040.2478495298176
4083999.0,0.37250828742980957,2041.2474812541418
4085999.0,0.37264665961265564,2042.247112978466
4087999.0,0.3725942075252533,2043.2467447027902
4089999.0,0.37272894382476807,2044.2463764271145
4091999.0,0.37255191802978516,2045.2460081514384
4093999.0,0.3724922239780426,2046.2456398757627
4095999.0,0.3726060092449188,2047.2452716000869
4097999.0,0.372585266828537,2048.244903324411
4099999.0,0.3725849688053131,2049.2445350487355
4101999.0,0.3726080358028412,2050.2441667730595
4103999.0,0.3726666271686554,2051.2437984973835
4105999.0,0.37254148721694946,2052.243430221708
4107999.0,0.37254056334495544,2053.243061946032
4109999.0,0.3726390302181244,2054.2426936703564
4111999.0,0.37265273928642273,2055.2423253946804
4113999.0,0.3724963068962097,2056.241957119005
4115999.0,0.37260714173316956,2057.241588843329
4117999.0,0.37257280945777893,2058.2412205676533
4119999.0,0.37248754501342773,2059.2408522919773
4121999.0,0.37252432107925415,2060.2404840163013
4123999.0,0.37250033020973206,2061.2401157406257
4125999.0,0.37254658341407776,2062.2397474649497
4127999.0,0.3726678192615509,2063.239379189274
4129999.0,0.37261849641799927,2064.239010913598
4131999.0,0.37247052788734436,2065.2386426379226
4133999.0,0.37252846360206604,2066.2382743622466
4135999.0,0.372512549161911,2067.237906086571
4137999.0,0.37271857261657715,2068.237537810895
4139999.0,0.37251991033554077,2069.237169535219
4141999.0,0.3725823760032654,2070.2368012595434
4143999.0,0.3724040389060974,2071.2364329838674
4145999.0,0.3724856674671173,2072.236064708192
4147999.0,0.37244388461112976,2073.235696432516
4149999.0,0.37243881821632385,2074.2353281568403
4151999.0,0.3724525272846222,2075.2349598811643
4153999.0,0.3724753260612488,2076.2345916054887
4155999.0,0.37253454327583313,2077.2342233298127
4157999.0,0.37251701951026917,2078.233855054137
4159999.0,0.3723962903022766,2079.233486778461
4161999.0,0.3724398910999298,2080.233118502785
4163999.0,0.3725215494632721,2081.2327502271096
4165999.0,0.3725547790527344,2082.2323819514336
4167999.0,0.3725593686103821,2083.232013675758
4169999.0,0.37249186635017395,2084.231645400082
4171999.0,0.37249207496643066,2085.2312771244065
4173999.0,0.37245500087738037,2086.2309088487305
4175999.0,0.37254664301872253,2087.230540573055
4177999.0,0.37242645025253296,2088.230172297379
4179999.0,0.3724152743816376,2089.229804021703
4181999.0,0.37242719531059265,2090.2294357460273
4183999.0,0.3724648356437683,2091.2290674703513
4185999.0,0.37247610092163086,2092.2286991946758
4187999.0,0.3724248707294464,2093.2283309189997
4189999.0,0.3723805844783783,2094.227962643324
4191999.0,0.3724038302898407,2095.227594367648
4193999.0,0.37246182560920715,2096.2272260919726
4195999.0,0.37248915433883667,2097.2268578162966
4197999.0,0.37252119183540344,2098.2264895406206
4199999.0,0.37234482169151306,2099.226121264945
4201999.0,0.37245628237724304,2100.225752989269
4203999.0,0.3725026249885559,2101.2253847135935
4205999.0,0.372372031211853,2102.2250164379175
4207999.0,0.3724818825721741,2103.224648162242
4209999.0,0.37262076139450073,2104.224279886566
4211999.0,0.37259310483932495,2105.2239116108904
4213999.0,0.37244749069213867,2106.2235433352143
4215999.0,0.3725338876247406,2107.223175059539
4217999.0,0.37239187955856323,2108.222806783863
4219999.0,0.3724764585494995,2109.2224385081868
4221999.0,0.372552752494812,2110.222070232511
4223999.0,0.3724807798862457,2111.221701956835
4225999.0,0.372408002614975,2112.2213336811596
4227999.0,0.3723689615726471,2113.2209654054836
4229999.0,0.37238842248916626,2114.220597129808
4231999.0,0.3723697364330292,2115.220228854132
4233999.0,0.3725200295448303,2116.2198605784565
4235999.0,0.37245261669158936,2117.2194923027805
4237999.0,0.372403085231781,2118.2191240271045
4239999.0,0.37238433957099915,2119.218755751429
4241999.0,0.37233108282089233,2120.218387475753
4243999.0,0.3723751902580261,2121.2180192000774
4245999.0,0.3724357783794403,2122.2176509244014
4247999.0,0.372385174036026,2123.217282648726
4249999.0,0.37244051694869995,2124.21691437305
4251999.0,0.37240085005760193,2125.2165460973742
4253999.0,0.37243935465812683,2126.2161778216982
4255999.0,0.37243136763572693,2127.2158095460222
4257999.0,0.37237048149108887,2128.2154412703467
4259999.0,0.37239643931388855,2129.2150729946707
4261999.0,0.37252065539360046,2130.214704718995
4263999.0,0.3723241686820984,2131.214336443319
4265999.0,0.37232130765914917,2132.2139681676435
4267999.0,0.37233269214630127,2133.2135998919675
4269999.0,0.37236180901527405,2134.213231616292
4271999.0,0.3724367320537567,2135.212863340616
4273999.0,0.37230628728866577,2136.2124950649404
4275999.0,0.37228918075561523,2137.2121267892644
4277999.0,0.37225937843322754,2138.2117585135884
4279999.0,0.3723297417163849,2139.211390237913
4281999.0,0.3723353445529938,2140.211021962237
4283999.0,0.37239742279052734,2141.2106536865613
4285999.0,0.37241825461387634,2142.2102854108853
4287999.0,0.3723038136959076,2143.2099171352097
4289999.0,0.37241506576538086,2144.2095488595337
4291999.0,0.37241971492767334,2145.209180583858
4293999.0,0.37261733412742615,2146.208812308182
4295999.0,0.3723011910915375,2147.208444032506
4297999.0,0.37234094738960266,2148.2080757568306
4299999.0,0.3722637891769409,2149.2077074811546
4301999.0,0.37228918075561523,2150.207339205479
4303999.0,0.3723156452178955,2151.206970929803
4305999.0,0.37239962816238403,2152.2066026541274
4307999.0,0.37230369448661804,2153.2062343784514
4309999.0,0.37237557768821716,2154.205866102776
4311999.0,0.37238726019859314,2155.2054978271
4313999.0,0.3723650872707367,2156.205129551424
4315999.0,0.37242382764816284,2157.2047612757483
4317999.0,0.372367262840271,2158.2043930000723
4319999.0,0.37236130237579346,2159.2040247243967
4321999.0,0.37235376238822937,2160.2036564487207
4323999.0,0.3724979758262634,2161.203288173045
4325999.0,0.37230050563812256,2162.202919897369
4327999.0,0.3723464608192444,2163.2025516216936
4329999.0,0.3722422122955322,2164.2021833460176
4331999.0,0.3722752630710602,2165.201815070342
4333999.0,0.3723505139350891,2166.201446794666
4335999.0,0.37244465947151184,2167.20107851899
4337999.0,0.37241384387016296,2168.2007102433145
4339999.0,0.3722899258136749,2169.2003419676385
4341999.0,0.37233591079711914,2170.199973691963
4343999.0,0.3723728656768799,2171.199605416287
4345999.0,0.3723702132701874,2172.1992371406113
4347999.0,0.3723462224006653,2173.1988688649353
4349999.0,0.3722546696662903,2174.1985005892598
4351999.0,0.3723624348640442,2175.1981323135838
4353999.0,0.3723751902580261,2176.1977640379077
4355999.0,0.37243202328681946,2177.197395762232
4357999.0,0.3723739683628082,2178.197027486556
4359999.0,0.37228450179100037,2179.1966592108806
4361999.0,0.37235620617866516,2180.1962909352046
4363999.0,0.37235161662101746,2181.195922659529
4365999.0,0.3723711371421814,2182.195554383853
4367999.0,0.3723377287387848,2183.1951861081775
4369999.0,0.37234997749328613,2184.1948178325015
4371999.0,0.3724344074726105,2185.1944495568255
4373999.0,0.37228864431381226,2186.19408128115
4375999.0,0.37248238921165466,2187.193713005474
4377999.0,0.3723399043083191,2188.1933447297984
4379999.0,0.3723914623260498,2189.1929764541223
4381999.0,0.37231290340423584,2190.192608178447
4383999.0,0.3723595440387726,2191.192239902771
4385999.0,0.37225449085235596,2192.191871627095
4387999.0,0.3723338842391968,2193.191503351419
4389999.0,0.37219807505607605,2194.1911350757437
4391999.0,0.3722734749317169,2195.1907668000676
4393999.0,0.3722018897533417,2196.1903985243916
4395999.0,0.3721880316734314,2197.190030248716
4397999.0,0.37227118015289307,2198.18966197304
4399999.0,0.3722635805606842,2199.1892936973645
4401999.0,0.372274249792099,2200.1889254216885
4403999.0,0.37224653363227844,2201.188557146013
4405999.0,0.3724123537540436,2202.188188870337
4407999.0,0.3722265660762787,2203.1878205946614
4409999.0,0.3723551630973816,2204.1874523189854
4411999.0,0.37229734659194946,2205.1870840433094
4413999.0,0.3723812699317932,2206.186715767634
4415999.0,0.3722664713859558,2207.186347491958
4417999.0,0.3722471296787262,2208.1859792162822
4419999.0,0.37232735753059387,2209.1856109406062
4421999.0,0.3724542260169983,2210.1852426649307
4423999.0,0.37235385179519653,2211.1848743892547
4425999.0,0.3723183274269104,2212.184506113579
4427999.0,0.3723726272583008,2213.184137837903
4429999.0,0.37225863337516785,2214.183769562227
4431999.0,0.3722853362560272,2215.1834012865515
4433999.0,0.37229543924331665,2216.1830330108755
4435999.0,0.3722918629646301,2217.1826647352
4437999.0,0.3723810613155365,2218.182296459524
4439999.0,0.37220239639282227,2219.1819281838484
4441999.0,0.3722427487373352,2220.1815599081724
4443999.0,0.37228909134864807,2221.181191632497
4445999.0,0.372297465801239,2222.180823356821
4447999.0,0.3721705973148346,2223.1804550811453
4449999.0,0.3722035884857178,2224.1800868054693
4451999.0,0.37234267592430115,2225.1797185297933
4453999.0,0.3722594678401947,2226.1793502541177
4455999.0,0.37224748730659485,2227.1789819784417
4457999.0,0.37227484583854675,2228.178613702766
4459999.0,0.37225183844566345,2229.17824542709
4461999.0,0.3723475933074951,2230.1778771514146
4463999.0,0.37221017479896545,2231.1775088757386
4465999.0,0.37231913208961487,2232.177140600063
4467999.0,0.37234699726104736,2233.176772324387
4469999.0,0.37221404910087585,2234.176404048711
4471999.0,0.37235915660858154,2235.1760357730354
4473999.0,0.3723161518573761,2236.1756674973594
4475999.0,0.3722105622291565,2237.175299221684
4477999.0,0.3722081482410431,2238.174930946008
4479999.0,0.37223368883132935,2239.1745626703323
4481999.0,0.37224283814430237,2240.1741943946563
4483999.0,0.3722970187664032,2241.1738261189807
4485999.0,0.37237748503685,2242.1734578433047
4487999.0,0.3722527027130127,2243.1730895676287
4489999.0,0.37229010462760925,2244.172721291953
4491999.0,0.37219342589378357,2245.172353016277
4493999.0,0.37222200632095337,2246.1719847406016
4495999.0,0.37221184372901917,2247.1716164649256
4497999.0,0.37218841910362244,2248.17124818925
4499999.0,0.3722258508205414,2249.170879913574
4501999.0,0.3722441494464874,2250.1705116378985
4503999.0,0.37229275703430176,2251.1701433622225
4505999.0,0.37223953008651733,2252.169775086547
4507999.0,0.3722797930240631,2253.169406810871
4509999.0,0.3722846508026123,2254.169038535195
4511999.0,0.37225377559661865,2255.1686702595193
4513999.0,0.3722521662712097,2256.1683019838433
4515999.0,0.3722597360610962,2257.1679337081678
4517999.0,0.3722875118255615,2258.1675654324918
4519999.0,0.37222838401794434,2259.167197156816
4521999.0,0.37227359414100647,2260.16682888114
4523999.0,0.3722136914730072,2261.1664606054646
4525999.0,0.3722289800643921,2262.1660923297886
4527999.0,0.37225276231765747,2263.1657240541126
4529999.0,0.37223929166793823,2264.165355778437
4531999.0,0.372210294008255,2265.164987502761
4533999.0,0.37215837836265564,2266.1646192270855
4535999.0,0.37221741676330566,2267.1642509514095
4537999.0,0.3722469210624695,2268.163882675734
4539999.0,0.37225982546806335,2269.163514400058
4541999.0,0.3722710609436035,2270.1631461243824
4543999.0,0.3722441792488098,2271.1627778487064
4545999.0,0.37225133180618286,2272.1624095730303
4547999.0,0.3722168505191803,2273.162041297355
4549999.0,0.3722103238105774,2274.161673021679
4551999.0,0.372158020734787,2275.161304746003
4553999.0,0.37222006916999817,2276.160936470327
4555999.0,0.37216851115226746,2277.1605681946517
4557999.0,0.3722420334815979,2278.1601999189756
4559999.0,0.3722009062767029,2279.1598316433
4561999.0,0.3722389340400696,2280.159463367624
4563999.0,0.372152715921402,2281.1590950919485
4565999.0,0.3722248673439026,2282.1587268162725
4567999.0,0.37219104170799255,2283.1583585405965
4569999.0,0.3722670078277588,2284.157990264921
4571999.0,0.37226998805999756,2285.157621989245
4573999.0,0.37219759821891785,2286.1572537135694
4575999.0,0.372214674949646,2287.1568854378934
4577999.0,0.37217283248901367,2288.156517162218
4579999.0,0.3721403181552887,2289.156148886542
4581999.0,0.3721490502357483,2290.1557806108663
4583999.0,0.3722164034843445,2291.1554123351902
4585999.0,0.37215158343315125,2292.1550440595142
4587999.0,0.37214139103889465,2293.1546757838387
4589999.0,0.3721558451652527,2294.1543075081627
4591999.0,0.37225157022476196,2295.153939232487
4593999.0,0.37218114733695984,2296.153570956811
4595999.0,0.3721793293952942,2297.1532026811356
4597999.0,0.37212759256362915,2298.1528344054595
4599999.0,0.3722885549068451,2299.152466129784
4601999.0,0.372234582901001,2300.152097854108
4603999.0,0.3721380829811096,2301.151729578432
4605999.0,0.3721390962600708,2302.1513613027564
4607999.0,0.37217235565185547,2303.1509930270804
4609999.0,0.372158408164978,2304.150624751405
4611999.0,0.3722299337387085,2305.150256475729
4613999.0,0.37218043208122253,2306.1498882000533
4615999.0,0.37213844060897827,2307.1495199243773
4617999.0,0.3722115755081177,2308.1491516487017
4619999.0,0.3722267746925354,2309.1487833730257
4621999.0,0.3721923530101776,2310.14841509735
4623999.0,0.37225142121315,2311.148046821674
4625999.0,0.3722511827945709,2312.147678545998
4627999.0,0.3722062110900879,2313.1473102703226
4629999.0,0.3721739649772644,2314.1469419946466
4631999.0,0.37210240960121155,2315.146573718971
4633999.0,0.3721509277820587,2316.146205443295
4635999.0,0.37213805317878723,2317.1458371676194
4637999.0,0.3721925914287567,2318.1454688919434
4639999.0,0.3721621334552765,2319.145100616268
4641999.0,0.37211745977401733,2320.144732340592
4643999.0,0.3721591830253601,2321.144364064916
4645999.0,0.3721689283847809,2322.1439957892403
4647999.0,0.3721649944782257,2323.1436275135643
4649999.0,0.3721742630004883,2324.1432592378887
4651999.0,0.3721925616264343,2325.1428909622127
4653999.0,0.372138112783432,2326.142522686537
4655999.0,0.37212756276130676,2327.142154410861
4657999.0,0.3721512258052826,2328.1417861351856
4659999.0,0.37225791811943054,2329.1414178595096
4661999.0,0.37222957611083984,2330.1410495838336
4663999.0,0.3722497820854187,2331.140681308158
4665999.0,0.3721907436847687,2332.140313032482
4667999.0,0.3721886873245239,2333.1399447568065
4669999.0,0.3721766173839569,2334.1395764811305
4671999.0,0.3721410632133484,2335.139208205455
4673999.0,0.37218526005744934,2336.138839929779
4675999.0,0.3721366226673126,2337.1384716541033
4677999.0,0.37213754653930664,2338.1381033784273
4679999.0,0.3721783459186554,2339.137735102752
4681999.0,0.3721614480018616,2340.1373668270758
4683999.0,0.37212109565734863,2341.1369985513998
4685999.0,0.37213844060897827,2342.136630275724
4687999.0,0.372188001871109,2343.136262000048
4689999.0,0.3721400499343872,2344.1358937243726
4691999.0,0.37221986055374146,2345.1355254486966
4693999.0,0.3721283972263336,2346.135157173021
4695999.0,0.3721017837524414,2347.134788897345
4697999.0,0.37215766310691833,2348.1344206216695
4699999.0,0.3721199333667755,2349.1340523459935
4701999.0,0.37213677167892456,2350.1336840703175
4703999.0,0.3721473813056946,2351.133315794642
4705999.0,0.3721635043621063,2352.132947518966
4707999.0,0.37216484546661377,2353.1325792432904
4709999.0,0.37217143177986145,2354.1322109676144
4711999.0,0.3721521496772766,2355.131842691939
4713999.0,0.37214186787605286,2356.131474416263
4715999.0,0.37212899327278137,2357.1311061405872
4717999.0,0.37210720777511597,2358.130737864911
4719999.0,0.37214356660842896,2359.130369589235
4721999.0,0.3721136450767517,2360.1300013135597
4723999.0,0.37211593985557556,2361.1296330378837
4725999.0,0.37214475870132446,2362.129264762208
4727999.0,0.37221866846084595,2363.128896486532
4729999.0,0.37213486433029175,2364.1285282108565
4731999.0,0.37212464213371277,2365.1281599351805
4733999.0,0.37218886613845825,2366.127791659505
4735999.0,0.3721356689929962,2367.127423383829
4737999.0,0.3721681833267212,2368.1270551081534
4739999.0,0.37205609679222107,2369.1266868324774
4741999.0,0.3721364736557007,2370.1263185568014
4743999.0,0.37212836742401123,2371.125950281126
4745999.0,0.37217286229133606,2372.12558200545
4747999.0,0.3720768392086029,2373.1252137297743
4749999.0,0.37212619185447693,2374.1248454540982
4751999.0,0.37207335233688354,2375.1244771784227
4753999.0,0.37209659814834595,2376.1241089027467
4755999.0,0.3721216022968292,2377.123740627071
4757999.0,0.37213295698165894,2378.123372351395
4759999.0,0.37210094928741455,2379.123004075719
4761999.0,0.37214359641075134,2380.1226358000436
4763999.0,0.37213292717933655,2381.1222675243675
4765999.0,0.37220409512519836,2382.121899248692
4767999.0,0.3721804618835449,2383.121530973016
4769999.0,0.37210148572921753,2384.1211626973404
4771999.0,0.37216082215309143,2385.1207944216644
4773999.0,0.3721212148666382,2386.120426145989
4775999.0,0.37209829688072205,2387.120057870313
4777999.0,0.37212252616882324,2388.119689594637
4779999.0,0.37209632992744446,2389.1193213189613
4781999.0,0.37213969230651855,2390.1189530432853
4783999.0,0.3721066117286682,2391.1185847676097
4785999.0,0.3721732497215271,2392.1182164919337
4787999.0,0.3720751404762268,2393.117848216258
4789999.0,0.37209373712539673,2394.117479940582
4791999.0,0.37209776043891907,2395.1171116649066
4793999.0,0.3721284568309784,2396.1167433892306
4795999.0,0.37210917472839355,2397.116375113555
4797999.0,0.3721761107444763,2398.116006837879
4799999.0,0.37212032079696655,2399.115638562203
4801999.0,0.37207895517349243,2400.1152702865274
4803999.0,0.3721160292625427,2401.1149020108514
4805999.0,0.3721257448196411,2402.114533735176
4807999.0,0.37219536304473877,2403.1141654595
4809999.0,0.3721086382865906,2404.1137971838243
4811999.0,0.37205588817596436,2405.1134289081483
4813999.0,0.37210068106651306,2406.1130606324728
4815999.0,0.37210753560066223,2407.1126923567967
4817999.0,0.3720683455467224,2408.1123240811207
4819999.0,0.37216898798942566,2409.111955805445
4821999.0,0.3720757067203522,2410.111587529769
4823999.0,0.37212222814559937,2411.1112192540936
4825999.0,0.3721177577972412,2412.1108509784176
4827999.0,0.37207841873168945,2413.110482702742
4829999.0,0.37213772535324097,2414.110114427066
4831999.0,0.37214910984039307,2415.1097461513905
4833999.0,0.3720666170120239,2416.1093778757145
4835999.0,0.37212494015693665,2417.1090096000385
4837999.0,0.3721097707748413,2418.108641324363
4839999.0,0.37212124466896057,2419.108273048687
4841999.0,0.37206751108169556,2420.1079047730113
4843999.0,0.37212976813316345,2421.1075364973353
4845999.0,0.37210676074028015,2422.10716822166
4847999.0,0.3721340596675873,2423.1067999459838
4849999.0,0.37208643555641174,2424.106431670308
4851999.0,0.37209784984588623,2425.106063394632
4853999.0,0.3721173405647278,2426.1056951189566
4855999.0,0.37208864092826843,2427.1053268432806
4857999.0,0.37210357189178467,2428.1049585676046
4859999.0,0.3720681667327881,2429.104590291929
4861999.0,0.37218204140663147,2430.104222016253
4863999.0,0.3721531331539154,2431.1038537405775
4865999.0,0.37210613489151,2432.1034854649015
4867999.0,0.3721156120300293,2433.103117189226
4869999.0,0.372097373008728,2434.10274891355
4871999.0,0.37211284041404724,2435.1023806378744
4873999.0,0.3720897138118744,2436.1020123621984
4875999.0,0.3721114993095398,2437.1016440865224
4877999.0,0.3720875680446625,2438.101275810847
4879999.0,0.3721145689487457,2439.100907535171
4881999.0,0.3720554709434509,2440.1005392594952
4883999.0,0.3721188008785248,2441.100170983819
4885999.0,0.3720534145832062,2442.0998027081437
4887999.0,0.3721589148044586,2443.0994344324677
4889999.0,0.3720724880695343,2444.099066156792
4891999.0,0.3720669150352478,2445.098697881116
4893999.0,0.3720828592777252,2446.09832960544
4895999.0,0.3720785975456238,2447.0979613297645
4897999.0,0.3720451295375824,2448.0975930540885
4899999.0,0.37209010124206543,2449.097224778413
4901999.0,0.3720903992652893,2450.096856502737
4903999.0,0.3720538914203644,2451.0964882270614
4905999.0,0.37206828594207764,2452.0961199513854
4907999.0,0.37209534645080566,2453.09575167571
4909999.0,0.37212762236595154,2454.095383400034
4911999.0,0.37212076783180237,2455.0950151243583
4913999.0,0.3720919191837311,2456.0946468486823
4915999.0,0.37209150195121765,2457.0942785730062
4917999.0,0.372062623500824,2458.0939102973307
4919999.0,0.37207019329071045,2459.0935420216547
4921999.0,0.37206754088401794,2460.093173745979
4923999.0,0.372124046087265,2461.092805470303
4925999.0,0.37207266688346863,2462.0924371946276
4927999.0,0.3720594048500061,2463.0920689189516
4929999.0,0.37208443880081177,2464.091700643276
4931999.0,0.37207168340682983,2465.0913323676
4933999.0,0.37212812900543213,2466.090964091924
4935999.0,0.37209463119506836,2467.0905958162484
4937999.0,0.3721123933792114,2468.0902275405724
4939999.0,0.3720753788948059,2469.089859264897
4941999.0,0.3720838725566864,2470.089490989221
4943999.0,0.37206506729125977,2471.0891227135453
4945999.0,0.37208250164985657,2472.0887544378693
4947999.0,0.37206804752349854,2473.0883861621937
4949999.0,0.37208038568496704,2474.0880178865177
4951999.0,0.37208127975463867,2475.0876496108417
4953999.0,0.37206214666366577,2476.087281335166
4955999.0,0.37205299735069275,2477.08691305949
4957999.0,0.37208810448646545,2478.0865447838146
4959999.0,0.37205588817596436,2479.0861765081386
4961999.0,0.37206724286079407,2480.085808232463
4963999.0,0.37204498052597046,2481.085439956787
4965999.0,0.3720676600933075,2482.0850716811115
4967999.0,0.3720618784427643,2483.0847034054354
4969999.0,0.37206777930259705,2484.08433512976
4971999.0,0.3720441162586212,2485.083966854084
4973999.0,0.37208256125450134,2486.083598578408
4975999.0,0.3720555305480957,2487.0832303027323
4977999.0,0.3720690906047821,2488.0828620270563
4979999.0,0.37205129861831665,2489.0824937513808
4981999.0,0.3720603287220001,2490.0821254757047
4983999.0,0.3720760941505432,2491.081757200029
4985999.0,0.3720765709877014,2492.081388924353
4987999.0,0.37205183506011963,2493.0810206486776
4989999.0,0.3720535337924957,2494.0806523730016
4991999.0,0.37207654118537903,2495.0802840973256
4993999.0,0.37206509709358215,2496.07991582165
4995999.0,0.3720504939556122,2497.079547545974
4997999.0,0.37208080291748047,2498.0791792702985
4999999.0,0.3720870614051819,2499.0788109946225
5001999.0,0.3720594644546509,2500.078442718947
5003999.0,0.37206265330314636,2501.078074443271
5005999.0,0.37208038568496704,2502.0777061675954
5007999.0,0.37206608057022095,2503.0773378919193
5009999.0,0.3720652759075165,2504.0769696162433
5011999.0,0.37208032608032227,2505.076601340568
5013999.0,0.3720528483390808,2506.0762330648918
5015999.0,0.3720738887786865,2507.075864789216
5017999.0,0.37204793095588684,2508.07549651354
5019999.0,0.3720630407333374,2509.0751282378646
5021999.0,0.3720623552799225,2510.0747599621886
5023999.0,0.37205982208251953,2511.074391686513
5025999.0,0.37204623222351074,2512.074023410837
5027999.0,0.3720771074295044,2513.0736551351615
5029999.0,0.3720490634441376,2514.0732868594855
5031999.0,0.37206533551216125,2515.0729185838095
5033999.0,0.3720736503601074,2516.072550308134
5035999.0,0.372048020362854,2517.072182032458
5037999.0,0.37205055356025696,2518.0718137567824
5039999.0,0.3720388412475586,2519.0714454811064
5041999.0,0.3720431327819824,2520.071077205431
5043999.0,0.37204694747924805,2521.070708929755
5045999.0,0.3720549941062927,2522.0703406540792
5047999.0,0.3720434308052063,2523.0699723784032
5049999.0,0.3720414936542511,2524.069604102727
5051999.0,0.3720400929450989,2525.0692358270517
5053999.0,0.37205469608306885,2526.0688675513757
5055999.0,0.3720472753047943,2527.0684992757
5057999.0,0.3720572590827942,2528.068131000024
5059999.0,0.37202468514442444,2529.0677627243485
5061999.0,0.37205201387405396,2530.0673944486725
5063999.0,0.37204208970069885,2531.067026172997
5065999.0,0.3720487058162689,2532.066657897321
5067999.0,0.3720278739929199,2533.066289621645
5069999.0,0.3720335066318512,2534.0659213459694
5071999.0,0.37206023931503296,2535.0655530702934
5073999.0,0.37204575538635254,2536.065184794618
5075999.0,0.3720606863498688,2537.064816518942
5077999.0,0.3720591366291046,2538.0644482432663
5079999.0,0.372053325176239,2539.0640799675903
5081999.0,0.37204045057296753,2540.0637116919147
5083999.0,0.37204185128211975,2541.0633434162387
5085999.0,0.3720471262931824,2542.062975140563
5087999.0,0.37203967571258545,2543.062606864887
5089999.0,0.3720494210720062,2544.062238589211
5091999.0,0.372050940990448,2545.0618703135356
5093999.0,0.3720373213291168,2546.0615020378596
5095999.0,0.3720513582229614,2547.061133762184
5097999.0,0.3720661997795105,2548.060765486508
5099999.0,0.3720261752605438,2549.0603972108324
5101999.0,0.3720434308052063,2550.0600289351564
5103999.0,0.37203776836395264,2551.059660659481
5105999.0,0.3720317780971527,2552.059292383805
5107999.0,0.3720361292362213,2553.058924108129
5109999.0,0.3720446825027466,2554.0585558324533
5111999.0,0.37204864621162415,2555.0581875567773
5113999.0,0.3720545470714569,2556.0578192811017
5115999.0,0.3720291554927826,2557.0574510054257
5117999.0,0.37203073501586914,2558.05708272975
5119999.0,0.3720574975013733,2559.056714454074
5121999.0,0.37204670906066895,2560.0563461783986
5123999.0,0.3720339238643646,2561.0559779027226
5125999.0,0.37204068899154663,2562.0556096270466
5127999.0,0.37203365564346313,2563.055241351371
5129999.0,0.37203264236450195,2564.054873075695
5131999.0,0.372031033039093,2565.0545048000195
5133999.0,0.3720301687717438,2566.0541365243434
5135999.0,0.3720383644104004,2567.053768248668
5137999.0,0.37205663323402405,2568.053399972992
5139999.0,0.37205663323402405,2569.0530316973163
5141999.0,0.37205660343170166,2570.0526634216403
5143999.0,0.3720336854457855,2571.0522951459648
5145999.0,0.3720380663871765,2572.0519268702888
5147999.0,0.37206926941871643,2573.0515585946127
5149999.0,0.37204277515411377,2574.051190318937
5151999.0,0.37205246090888977,2575.050822043261
5153999.0,0.3720659017562866,2576.0504537675856
5155999.0,0.372064471244812,2577.0500854919096
5157999.0,0.37202221155166626,2578.049717216234
5159999.0,0.3720293343067169,2579.049348940558
5161999.0,0.37201404571533203,2580.0489806648825
5163999.0,0.37203526496887207,2581.0486123892065
5165999.0,0.37203529477119446,2582.0482441135305
5167999.0,0.3720490038394928,2583.047875837855
5169999.0,0.37203219532966614,2584.047507562179
5171999.0,0.3720298409461975,2585.0471392865034
5173999.0,0.37201857566833496,2586.0467710108273
5175999.0,0.37204161286354065,2587.046402735152
5177999.0,0.3720442056655884,2588.046034459476
5179999.0,0.3720206618309021,2589.0456661838
5181999.0,0.3720422387123108,2590.045297908124
5183999.0,0.3720396161079407,2591.044929632448
5185999.0,0.37202945351600647,2592.0445613567726
5187999.0,0.3720444440841675,2593.0441930810966
5189999.0,0.37204375863075256,2594.043824805421
5191999.0,0.37203359603881836,2595.043456529745
5193999.0,0.3720199763774872,2596.0430882540695
5195999.0,0.3720281422138214,2597.0427199783935
5197999.0,0.37204304337501526,2598.042351702718
5199999.0,0.37202829122543335,2599.041983427042
5201999.0,0.3720291554927826,2600.0416151513664
5203999.0,0.372039794921875,2601.0412468756904
5205999.0,0.3720288872718811,2602.0408786000144
5207999.0,0.37202319502830505,2603.040510324339
5209999.0,0.37203699350357056,2604.040142048663
5211999.0,0.3720345199108124,2605.0397737729872
5213999.0,0.3720390200614929,2606.0394054973112
5215999.0,0.37203022837638855,2607.0390372216357
5217999.0,0.3720336854457855,2608.0386689459597
5219999.0,0.3720206618309021,2609.038300670284
5221999.0,0.3720276355743408,2610.037932394608
5223999.0,0.3720245659351349,2611.037564118932
5225999.0,0.37201300263404846,2612.0371958432565
5227999.0,0.37200960516929626,2613.0368275675805
5229999.0,0.3720209002494812,2614.036459291905
5231999.0,0.3720220625400543,2615.036091016229
5233999.0,0.3720209300518036,2616.0357227405534
5235999.0,0.3720181882381439,2617.0353544648774
5237999.0,0.3720177710056305,2618.034986189202
5239999.0,0.3720276355743408,2619.034617913526
5241999.0,0.3720318377017975,2620.03424963785
5243999.0,0.3720182478427887,2621.0338813621743
5245999.0,0.3720281720161438,2622.0335130864983
5247999.0,0.3720270097255707,2623.0331448108227
5249999.0,0.37202098965644836,2624.0327765351467
5251999.0,0.3720463216304779,2625.032408259471
5253999.0,0.3720129728317261,2626.032039983795
5255999.0,0.3720334470272064,2627.0316717081196
5257999.0,0.37203237414360046,2628.0313034324436
5259999.0,0.372026264667511,2629.030935156768
5261999.0,0.37203601002693176,2630.030566881092
5263999.0,0.37202364206314087,2631.030198605416
5265999.0,0.37201935052871704,2632.0298303297404
5267999.0,0.37202972173690796,2633.0294620540644
5269999.0,0.37201642990112305,2634.029093778389
5271999.0,0.37202057242393494,2635.028725502713
5273999.0,0.37204545736312866,2636.0283572270373
5275999.0,0.372022807598114,2637.0279889513613
5277999.0,0.372018963098526,2638.0276206756857
5279999.0,0.3720256984233856,2639.0272524000097
5281999.0,0.3720276653766632,2640.0268841243337
5283999.0,0.37202733755111694,2641.026515848658
5285999.0,0.37201938033103943,2642.026147572982
5287999.0,0.3720204830169678,2643.0257792973066
5289999.0,0.3720286190509796,2644.0254110216306
5291999.0,0.3720206916332245,2645.025042745955
5293999.0,0.3720134198665619,2646.024674470279
5295999.0,0.3720223605632782,2647.0243061946035
5297999.0,0.3720383942127228,2648.0239379189275
5299999.0,0.3720160722732544,2649.0235696432514
5301999.0,0.3720358908176422,2650.023201367576
5303999.0,0.37203389406204224,2651.0228330919
5305999.0,0.37202444672584534,2652.0224648162243
5307999.0,0.37202244997024536,2653.0220965405483
5309999.0,0.37202802300453186,2654.0217282648728
5311999.0,0.3720298409461975,2655.0213599891968
5313999.0,0.3720273971557617,2656.020991713521
5315999.0,0.3720233142375946,2657.020623437845
5317999.0,0.3720201551914215,2658.0202551621696
5319999.0,0.3720207214355469,2659.0198868864936
5321999.0,0.37202322483062744,2660.0195186108176
5323999.0,0.3720276951789856,2661.019150335142
5325999.0,0.37203043699264526,2662.018782059466
5327999.0,0.37202396988868713,2663.0184137837905
5329999.0,0.37201952934265137,2664.0180455081145
5331999.0,0.37202930450439453,2665.017677232439
5333999.0,0.37202489376068115,2666.017308956763
5335999.0,0.37203794717788696,2667.0169406810874
5337999.0,0.3720206916332245,2668.0165724054114
5339999.0,0.37202635407447815,2669.0162041297353
5341999.0,0.37202367186546326,2670.01583585406
5343999.0,0.3720243275165558,2671.015467578384
5345999.0,0.37201812863349915,2672.015099302708
5347999.0,0.3720223307609558,2673.014731027032
5349999.0,0.3720172345638275,2674.0143627513567
5351999.0,0.3720245659351349,2675.0139944756806
5353999.0,0.3720238208770752,2676.013626200005
5355999.0,0.3720312714576721,2677.013257924329
5357999.0,0.3720265030860901,2678.012889648653
5359999.0,0.3720284104347229,2679.0125213729775
5361999.0,0.3720249831676483,2680.0121530973015
5363999.0,0.3720190227031708,2681.011784821626
5365999.0,0.3720138967037201,2682.01141654595
5367999.0,0.37201806902885437,2683.0110482702744
5369999.0,0.3720199465751648,2684.0106799945984
5371999.0,0.37201592326164246,2685.010311718923
5373999.0,0.372016578912735,2686.009943443247
5375999.0,0.3720245063304901,2687.0095751675713
5377999.0,0.3720209002494812,2688.0092068918952
5379999.0,0.37201428413391113,2689.0088386162192
5381999.0,0.3720185458660126,2690.0084703405437
5383999.0,0.37201377749443054,2691.0081020648677
5385999.0,0.37201550602912903,2692.007733789192
5387999.0,0.37202394008636475,2693.007365513516
5389999.0,0.3720148503780365,2694.0069972378406
5391999.0,0.37201714515686035,2695.0066289621645
5393999.0,0.3720185160636902,2696.006260686489
5395999.0,0.37201905250549316,2697.005892410813
5397999.0,0.37202274799346924,2698.005524135137
5399999.0,0.37202492356300354,2699.0051558594614
5401999.0,0.37202733755111694,2700.0047875837854
5403999.0,0.37201574444770813,2701.00441930811
5405999.0,0.3720228374004364,2702.004051032434
5407999.0,0.37202200293540955,2703.0036827567583
5409999.0,0.3720199167728424,2704.0033144810823
5411999.0,0.37201792001724243,2705.0029462054067
5413999.0,0.37201550602912903,2706.0025779297307
5415999.0,0.37202733755111694,2707.0022096540547
5417999.0,0.3720249533653259,2708.001841378379
5419999.0,0.3720293939113617,2709.001473102703
5421999.0,0.37203094363212585,2710.0011048270276
5423999.0,0.37202975153923035,2711.0007365513516
5425999.0,0.3720210790634155,2712.000368275676
5427999.0,0.37201550602912903,2713.0


==> data/training_decay-inv_shepp/fno.csv <==
step,value,epoch
1999.0,0.20526283979415894,0.9991112838737906
3999.0,0.1730574369430542,1.9987223732922903
5999.0,0.1686812788248062,2.9983334627107903
7999.0,0.1629885584115982,3.99794455212929
9999.0,0.15708574652671814,4.99755564154779
11999.0,0.15483631193637848,5.997166730966289
13999.0,0.15233148634433746,6.996777820384789
15999.0,0.15032905340194702,7.996388909803289
17999.0,0.14752410352230072,8.99599999922179
19999.0,0.14536386728286743,9.995611088640288
21999.0,0.14448674023151398,10.995222178058789
23999.0,0.13884402811527252,11.994833267477288
25999.0,0.14139986038208008,12.994444356895789
27999.0,0.13805298507213593,13.994055446314288
29999.0,0.13413593173027039,14.993666535732787
31999.0,0.13817931711673737,15.993277625151288
33999.0,0.13398313522338867,16.992888714569787
35999.0,0.13393354415893555,17.992499803988288
37999.0,0.13573621213436127,18.99211089340679
39999.0,0.12898403406143188,19.991721982825286
41999.0,0.1282983422279358,20.991333072243787
43999.0,0.1315884292125702,21.990944161662288
45999.0,0.127350315451622,22.990555251080785
47999.0,0.12892861664295197,23.990166340499286
49999.0,0.12372460216283798,24.989777429917787
51999.0,0.12400899827480316,25.989388519336284
53999.0,0.12486573308706284,26.988999608754785
55999.0,0.12170875817537308,27.988610698173286
57999.0,0.12364837527275085,28.988221787591787
59999.0,0.12227863073348999,29.987832877010284
61999.0,0.12166731059551239,30.987443966428785
63999.0,0.12273043394088745,31.987055055847286
65999.0,0.11877919733524323,32.98666614526579
67999.0,0.11937086284160614,33.98627723468429
69999.0,0.1185155063867569,34.98588832410278
71999.0,0.1196310743689537,35.98549941352128
73999.0,0.12268786877393723,36.98511050293978
75999.0,0.11602114886045456,37.984721592358284
77999.0,0.11757466197013855,38.984332681776785
79999.0,0.11432447284460068,39.983943771195285
81999.0,0.11286162585020065,40.983554860613786
83999.0,0.11211832612752914,41.98316595003228
85999.0,0.1126142144203186,42.98277703945078
87999.0,0.1164407730102539,43.98238812886928
89999.0,0.11069798469543457,44.98199921828778
91999.0,0.1121189296245575,45.98161030770628
93999.0,0.11087534576654434,46.981221397124784
95999.0,0.11030109226703644,47.98083248654328
97999.0,0.1113237515091896,48.98044357596178
99999.0,0.11216585338115692,49.98005466538028
101999.0,0.10870771110057831,50.97966575479878
103999.0,0.10831891745328903,51.97927684421728
105999.0,0.1094295009970665,52.97888793363578
107999.0,0.10729002952575684,53.97849902305428
109999.0,0.11898192763328552,54.97811011247278
111999.0,0.1080874353647232,55.97772120189128
113999.0,0.10718364268541336,56.97733229130978
115999.0,0.1087150126695633,57.97694338072828
117999.0,0.10738372802734375,58.97655447014678
119999.0,0.10757546871900558,59.97616555956528
121999.0,0.1061156690120697,60.97577664898378
123999.0,0.10527026653289795,61.975387738402276
125999.0,0.10580398887395859,62.97499882782078
127999.0,0.10793042927980423,63.97460991723928
129999.0,0.10584802180528641,64.97422100665777
131999.0,0.10645528137683868,65.97383209607628
133999.0,0.10511066764593124,66.97344318549477
135999.0,0.10422828048467636,67.97305427491328
137999.0,0.10501592606306076,68.97266536433177
139999.0,0.10464446991682053,69.97227645375028
141999.0,0.10507365316152573,70.97188754316878
143999.0,0.10365244001150131,71.97149863258727
145999.0,0.10365480929613113,72.97110972200578
147999.0,0.10527649521827698,73.97072081142427
149999.0,0.10136790573596954,74.97033190084278
151999.0,0.10582315176725388,75.96994299026127
153999.0,0.10306359082460403,76.96955407967978
155999.0,0.10358370840549469,77.96916516909828
157999.0,0.10186230391263962,78.96877625851677
159999.0,0.10164061933755875,79.96838734793528
161999.0,0.10186722129583359,80.96799843735377
163999.0,0.10172910988330841,81.96760952677228
165999.0,0.10181441903114319,82.96722061619077
167999.0,0.10368763655424118,83.96683170560928
169999.0,0.10173371434211731,84.96644279502777
171999.0,0.10476430505514145,85.96605388444627
173999.0,0.1014736220240593,86.96566497386478
175999.0,0.100578673183918,87.96527606328327
177999.0,0.10267692059278488,88.96488715270178
179999.0,0.09937617182731628,89.96449824212027
181999.0,0.1014033630490303,90.96410933153878
183999.0,0.10162189602851868,91.96372042095727
185999.0,0.10178893059492111,92.96333151037577
187999.0,0.10066831111907959,93.96294259979427
189999.0,0.09999088943004608,94.96255368921277
191999.0,0.09930527210235596,95.96216477863128
193999.0,0.10025682300329208,96.96177586804977
195999.0,0.10029058903455734,97.96138695746828
197999.0,0.10035701841115952,98.96099804688677
199999.0,0.10145047307014465,99.96060913630527
201999.0,0.10333137959241867,100.96022022572377
203999.0,0.09958560019731522,101.95983131514227
205999.0,0.0993112325668335,102.95944240456078
207999.0,0.09847678989171982,103.95905349397927
209999.0,0.09901711344718933,104.95866458339778
211999.0,0.0985959991812706,105.95827567281627
213999.0,0.09999433159828186,106.95788676223476
215999.0,0.1048814207315445,107.95749785165327
217999.0,0.10295896977186203,108.95710894107177
219999.0,0.10100231319665909,109.95672003049027
221999.0,0.09803562611341476,110.95633111990877
223999.0,0.09878984093666077,111.95594220932728
225999.0,0.09901613742113113,112.95555329874577
227999.0,0.1000927984714508,113.95516438816426
229999.0,0.09846043586730957,114.95477547758277
231999.0,0.09836012870073318,115.95438656700127
233999.0,0.10132706165313721,116.95399765641977
235999.0,0.10521868616342545,117.95360874583827
237999.0,0.1000467985868454,118.95321983525677
239999.0,0.09675660729408264,119.95283092467527
241999.0,0.10163943469524384,120.95244201409376
243999.0,0.09791000932455063,121.95205310351227
245999.0,0.09816823154687881,122.95166419293076
247999.0,0.09862811118364334,123.95127528234927
249999.0,0.10321271419525146,124.95088637176777
251999.0,0.10377765446901321,125.95049746118627
253999.0,0.09866628050804138,126.95010855060477
255999.0,0.10017139464616776,127.94971964002326
257999.0,0.09923169016838074,128.94933072944175
259999.0,0.09822382777929306,129.94894181886028
261999.0,0.09670622646808624,130.94855290827877
263999.0,0.097318634390831,131.94816399769726
265999.0,0.09837084263563156,132.94777508711576
267999.0,0.09676390141248703,133.94738617653425
269999.0,0.10485761612653732,134.94699726595277
271999.0,0.10303014516830444,135.94660835537127
273999.0,0.09803259372711182,136.94621944478976
275999.0,0.09887981414794922,137.94583053420826
277999.0,0.0994262844324112,138.94544162362678
279999.0,0.0983334556221962,139.94505271304527
281999.0,0.0990925058722496,140.94466380246377
283999.0,0.10151861608028412,141.94427489188226
285999.0,0.09980089962482452,142.94388598130075
287999.0,0.10112334787845612,143.94349707071927
289999.0,0.09961070865392685,144.94310816013777
291999.0,0.10156974196434021,145.94271924955626
293999.0,0.10017867386341095,146.94233033897476
295999.0,0.10271086543798447,147.94194142839325
297999.0,0.09733795374631882,148.94155251781177
299999.0,0.09765293449163437,149.94116360723027
301999.0,0.09951979666948318,150.94077469664876
303999.0,0.09840555489063263,151.94038578606725
305999.0,0.09862674027681351,152.93999687548578
307999.0,0.09986138343811035,153.93960796490427
309999.0,0.09776571393013,154.93921905432276
311999.0,0.09606784582138062,155.93883014374126
313999.0,0.0957384780049324,156.93844123315975
315999.0,0.09708724915981293,157.93805232257827
317999.0,0.09598211199045181,158.93766341199677
319999.0,0.09570632874965668,159.93727450141526
321999.0,0.09450268000364304,160.93688559083375
323999.0,0.09581737220287323,161.93649668025225
325999.0,0.0947299599647522,162.93610776967077
327999.0,0.09438709169626236,163.93571885908926
329999.0,0.09512270987033844,164.93532994850776
331999.0,0.09460558742284775,165.93494103792625
333999.0,0.09479402005672455,166.93455212734474
335999.0,0.09541620314121246,167.93416321676327
337999.0,0.09539301693439484,168.93377430618176
339999.0,0.09695576876401901,169.93338539560025
341999.0,0.09554094821214676,170.93299648501875
343999.0,0.09618479758501053,171.93260757443727
345999.0,0.10049626976251602,172.93221866385576
347999.0,0.09600767493247986,173.93182975327426
349999.0,0.09693316370248795,174.93144084269275
351999.0,0.1033378317952156,175.93105193211125
353999.0,0.09695607423782349,176.93066302152977
355999.0,0.09801670163869858,177.93027411094826
357999.0,0.09715211391448975,178.92988520036675
359999.0,0.09823053330183029,179.92949628978525
361999.0,0.10019069164991379,180.92910737920374
363999.0,0.09928713738918304,181.92871846862226
365999.0,0.10181915014982224,182.92832955804076
367999.0,0.10065779089927673,183.92794064745925
369999.0,0.10109531134366989,184.92755173687775
371999.0,0.0978369489312172,185.92716282629627
373999.0,0.09749162942171097,186.92677391571476
375999.0,0.09724488109350204,187.92638500513326
377999.0,0.09658108651638031,188.92599609455175
379999.0,0.09565518796443939,189.92560718397024
381999.0,0.0950038805603981,190.92521827338877
383999.0,0.096700020134449,191.92482936280726
385999.0,0.09564720839262009,192.92444045222575
387999.0,0.09478232264518738,193.92405154164425
389999.0,0.09398641437292099,194.92366263106274
391999.0,0.09457255899906158,195.92327372048126
393999.0,0.09421814233064651,196.92288480989976
395999.0,0.09645318239927292,197.92249589931825
397999.0,0.09647484868764877,198.92210698873674
399999.0,0.09553823620080948,199.92171807815527
401999.0,0.09541452676057816,200.92132916757376
403999.0,0.09544098377227783,201.92094025699225
405999.0,0.09707961231470108,202.92055134641075
407999.0,0.09830112755298615,203.92016243582924
409999.0,0.09770461171865463,204.91977352524776
411999.0,0.10735320299863815,205.91938461466626
413999.0,0.09735746681690216,206.91899570408475
415999.0,0.09750394523143768,207.91860679350324
417999.0,0.09850876033306122,208.91821788292174
419999.0,0.09920386224985123,209.91782897234026
421999.0,0.09701085835695267,210.91744006175875
423999.0,0.1014580950140953,211.91705115117725
425999.0,0.09894002228975296,212.91666224059574
427999.0,0.10036543011665344,213.91627333001426
429999.0,0.10075528919696808,214.91588441943276
431999.0,0.10034361481666565,215.91549550885125
433999.0,0.09951755404472351,216.91510659826974
435999.0,0.10031654685735703,217.91471768768824
437999.0,0.1004440039396286,218.91432877710676
439999.0,0.10060039162635803,219.91393986652525
441999.0,0.09946464747190475,220.91355095594375
443999.0,0.09960433095693588,221.91316204536224
445999.0,0.10159110277891159,222.91277313478074
447999.0,0.09915488958358765,223.91238422419926
449999.0,0.09890789538621902,224.91199531361775
451999.0,0.09959673136472702,225.91160640303625
453999.0,0.09947718679904938,226.91121749245474
455999.0,0.09986457973718643,227.91082858187323
457999.0,0.10079250484704971,228.91043967129175
459999.0,0.09888134151697159,229.91005076071025
461999.0,0.1002153754234314,230.90966185012874
463999.0,0.09980889409780502,231.90927293954724
465999.0,0.09780585765838623,232.90888402896576
467999.0,0.09943927079439163,233.90849511838425
469999.0,0.09514164179563522,234.90810620780275
471999.0,0.09806449711322784,235.90771729722124
473999.0,0.09702925384044647,236.90732838663973
475999.0,0.09667277336120605,237.90693947605826
477999.0,0.0958598256111145,238.90655056547675
479999.0,0.09548760950565338,239.90616165489524
481999.0,0.0941845178604126,240.90577274431374
483999.0,0.09372277557849884,241.90538383373223
485999.0,0.0946321040391922,242.90499492315075
487999.0,0.09535374492406845,243.90460601256925
489999.0,0.09510369598865509,244.90421710198774
491999.0,0.09528664499521255,245.90382819140623
493999.0,0.09633762389421463,246.90343928082476
495999.0,0.09637005627155304,247.90305037024325
497999.0,0.09556344151496887,248.90266145966174
499999.0,0.09547383338212967,249.90227254908024
501999.0,0.094729945063591,250.90188363849873
503999.0,0.095365509390831,251.90149472791725
505999.0,0.09645398706197739,252.90110581733575
507999.0,0.09631790220737457,253.90071690675424
509999.0,0.09690264612436295,254.90032799617273
511999.0,0.09721805900335312,255.89993908559123
513999.0,0.09825939685106277,256.8995501750097
515999.0,0.09657593071460724,257.89916126442824
517999.0,0.0986962616443634,258.89877235384677
519999.0,0.09862630069255829,259.89838344326523
521999.0,0.09913479536771774,260.89799453268375
523999.0,0.0994630753993988,261.8976056221022
525999.0,0.09929346293210983,262.89721671152074
527999.0,0.09818854182958603,263.89682780093926
529999.0,0.09944731742143631,264.89643889035773
531999.0,0.09979026764631271,265.89604997977625
533999.0,0.10026741772890091,266.8956610691947
535999.0,0.0992795005440712,267.89527215861324
537999.0,0.09984680265188217,268.89488324803176
539999.0,0.09868615120649338,269.8944943374502
541999.0,0.09796138852834702,270.89410542686875
543999.0,0.09898030757904053,271.8937165162872
545999.0,0.09754633158445358,272.89332760570574
547999.0,0.09854575246572495,273.89293869512426
549999.0,0.09733735769987106,274.8925497845427
551999.0,0.09912239015102386,275.89216087396125
553999.0,0.09805188328027725,276.8917719633797
555999.0,0.09835764020681381,277.89138305279823
557999.0,0.09826074540615082,278.89099414221675
559999.0,0.09838362783193588,279.8906052316352
561999.0,0.09863079339265823,280.89021632105374
563999.0,0.09934527426958084,281.88982741047226
565999.0,0.09967686235904694,282.88943849989073
567999.0,0.09937135130167007,283.88904958930925
569999.0,0.10235505551099777,284.8886606787277
571999.0,0.1016770452260971,285.88827176814624
573999.0,0.10074687004089355,286.88788285756476
575999.0,0.1002848818898201,287.8874939469832
577999.0,0.1004156768321991,288.88710503640175
579999.0,0.10005229711532593,289.8867161258202
581999.0,0.10000039637088776,290.88632721523874
583999.0,0.09902842342853546,291.88593830465726
585999.0,0.09997785091400146,292.8855493940757
587999.0,0.09935234487056732,293.88516048349425
589999.0,0.09884655475616455,294.8847715729127
591999.0,0.09949783980846405,295.88438266233123
593999.0,0.09904402494430542,296.88399375174976
595999.0,0.09779210388660431,297.8836048411682
597999.0,0.09934829920530319,298.88321593058674
599999.0,0.10011351853609085,299.8828270200052
601999.0,0.09877555072307587,300.88243810942373
603999.0,0.09967541694641113,301.88204919884225
605999.0,0.10072074830532074,302.8816602882607
607999.0,0.09881711006164551,303.88127137767924
609999.0,0.09929293394088745,304.8808824670977
611999.0,0.10012681782245636,305.8804935565162
613999.0,0.09989184886217117,306.88010464593475
615999.0,0.09919015318155289,307.8797157353532
617999.0,0.0988265872001648,308.87932682477174
619999.0,0.09880495816469193,309.8789379141902
621999.0,0.09737677872180939,310.8785490036087
623999.0,0.09727105498313904,311.87816009302725
625999.0,0.09824000298976898,312.8777711824457
627999.0,0.09858977049589157,313.87738227186424
629999.0,0.09833861142396927,314.87699336128276
631999.0,0.09754958748817444,315.8766044507012
633999.0,0.09807194769382477,316.87621554011974
635999.0,0.09780434519052505,317.8758266295382
637999.0,0.09910357743501663,318.87543771895673
639999.0,0.09874831885099411,319.87504880837525
641999.0,0.0985812097787857,320.8746598977937
643999.0,0.09821455925703049,321.87427098721224
645999.0,0.09903901815414429,322.8738820766307
647999.0,0.0980248749256134,323.87349316604923
649999.0,0.09760348498821259,324.87310425546775
651999.0,0.0975971445441246,325.8727153448862
653999.0,0.0981646329164505,326.87232643430474
655999.0,0.09585097432136536,327.8719375237232
657999.0,0.0958220511674881,328.8715486131417
659999.0,0.09594126045703888,329.87115970256025
661999.0,0.09595198184251785,330.8707707919787
663999.0,0.09619655460119247,331.87038188139724
665999.0,0.0965905636548996,332.8699929708157
667999.0,0.09595756977796555,333.8696040602342
669999.0,0.09523309022188187,334.86921514965275
671999.0,0.09553239494562149,335.8688262390712
673999.0,0.09451112151145935,336.86843732848973
675999.0,0.09465255588293076,337.8680484179082
677999.0,0.09489714354276657,338.8676595073267
679999.0,0.09435193985700607,339.86727059674524
681999.0,0.09871797263622284,340.8668816861637
683999.0,0.0932169109582901,341.86649277558223
685999.0,0.09292112290859222,342.86610386500075
687999.0,0.09402573108673096,343.8657149544192
689999.0,0.09443764388561249,344.86532604383774
691999.0,0.09480553865432739,345.8649371332562
693999.0,0.09626159071922302,346.8645482226747
695999.0,0.09655606746673584,347.86415931209325
697999.0,0.09580154716968536,348.8637704015117
699999.0,0.09497030824422836,349.86338149093024
701999.0,0.09412498772144318,350.8629925803487
703999.0,0.09384749829769135,351.8626036697672
705999.0,0.09411140531301498,352.86221475918575
707999.0,0.0931641235947609,353.8618258486042
709999.0,0.09348227083683014,354.86143693802273
711999.0,0.09448821097612381,355.8610480274412
713999.0,0.09296739101409912,356.8606591168597
715999.0,0.0932466983795166,357.86027020627824
717999.0,0.09451081603765488,358.8598812956967
719999.0,0.09444240480661392,359.85949238511523
721999.0,0.09381389617919922,360.8591034745337
723999.0,0.09424814581871033,361.8587145639522
725999.0,0.09398156404495239,362.85832565337074
727999.0,0.09401780366897583,363.8579367427892
729999.0,0.09364369511604309,364.85754783220773
731999.0,0.09336850792169571,365.8571589216262
733999.0,0.09196458011865616,366.8567700110447
735999.0,0.09083133190870285,367.85638110046324
737999.0,0.0906677171587944,368.8559921898817
739999.0,0.09097572416067123,369.8556032793002
741999.0,0.09150715172290802,370.8552143687187
743999.0,0.09164223819971085,371.8548254581372
745999.0,0.09219808131456375,372.85443654755574
747999.0,0.09142699837684631,373.8540476369742
749999.0,0.09216494858264923,374.8536587263927
751999.0,0.09170575439929962,375.85326981581125
753999.0,0.09249500185251236,376.8528809052297
755999.0,0.09122134000062943,377.85249199464823
757999.0,0.08967475593090057,378.8521030840667
759999.0,0.08953017741441727,379.8517141734852
761999.0,0.0902545303106308,380.85132526290374
763999.0,0.08985637873411179,381.8509363523222
765999.0,0.09151770919561386,382.85054744174073
767999.0,0.08997566252946854,383.8501585311592
769999.0,0.0901528149843216,384.8497696205777
771999.0,0.08983577787876129,385.84938070999624
773999.0,0.08975698053836823,386.8489917994147
775999.0,0.09031622856855392,387.8486028888332
777999.0,0.0890507847070694,388.8482139782517
779999.0,0.08961844444274902,389.8478250676702
781999.0,0.08988361805677414,390.84743615708874
783999.0,0.08977340161800385,391.8470472465072
785999.0,0.08993619680404663,392.8466583359257
787999.0,0.08975153416395187,393.8462694253442
789999.0,0.09036421775817871,394.8458805147627
791999.0,0.08910302817821503,395.84549160418123
793999.0,0.08811312913894653,396.8451026935997
795999.0,0.08855781704187393,397.8447137830182
797999.0,0.08872771263122559,398.8443248724367
799999.0,0.08922068029642105,399.8439359618552
801999.0,0.089750275015831,400.84354705127373
803999.0,0.08911594748497009,401.8431581406922
805999.0,0.08972205221652985,402.8427692301107
807999.0,0.08921834081411362,403.84238031952924
809999.0,0.0897720530629158,404.8419914089477
811999.0,0.08875918388366699,405.8416024983662
813999.0,0.08969470858573914,406.8412135877847
815999.0,0.09034143388271332,407.8408246772032
817999.0,0.08960802108049393,408.84043576662174
819999.0,0.08882936090230942,409.8400468560402
821999.0,0.08898347616195679,410.8396579454587
823999.0,0.08965852856636047,411.8392690348772
825999.0,0.08899979293346405,412.8388801242957
827999.0,0.08886966109275818,413.83849121371424
829999.0,0.0888075903058052,414.8381023031327
831999.0,0.08908539265394211,415.8377133925512
833999.0,0.08889992535114288,416.8373244819697
835999.0,0.08915878087282181,417.8369355713882
837999.0,0.08815450221300125,418.83654666080673
839999.0,0.08832479268312454,419.8361577502252
841999.0,0.08926123380661011,420.8357688396437
843999.0,0.08856332302093506,421.8353799290622
845999.0,0.08865060657262802,422.8349910184807
847999.0,0.08831865340471268,423.83460210789923
849999.0,0.08812739700078964,424.8342131973177
851999.0,0.08732505142688751,425.8338242867362
853999.0,0.08734999597072601,426.8334353761547
855999.0,0.08712325990200043,427.8330464655732
857999.0,0.08716896176338196,428.8326575549917
859999.0,0.08657579869031906,429.8322686444102
861999.0,0.08745035529136658,430.8318797338287
863999.0,0.08877845108509064,431.8314908232472
865999.0,0.08791601657867432,432.8311019126657
867999.0,0.0880429670214653,433.8307130020842
869999.0,0.08722414821386337,434.8303240915027
871999.0,0.08705420792102814,435.8299351809212
873999.0,0.08703184872865677,436.82954627033973
875999.0,0.0870070531964302,437.8291573597582
877999.0,0.08736147731542587,438.8287684491767
879999.0,0.08751240372657776,439.8283795385952
881999.0,0.08626416325569153,440.8279906280137
883999.0,0.08719675987958908,441.82760171743223
885999.0,0.08717764168977737,442.8272128068507
887999.0,0.08734770864248276,443.8268238962692
889999.0,0.08692892640829086,444.8264349856877
891999.0,0.08712594211101532,445.8260460751062
893999.0,0.0870148241519928,446.8256571645247
895999.0,0.08664035052061081,447.8252682539432
897999.0,0.08726438879966736,448.8248793433617
899999.0,0.08703424036502838,449.8244904327802
901999.0,0.08747120201587677,450.8241015221987
903999.0,0.0874263346195221,451.8237126116172
905999.0,0.08748047798871994,452.8233237010357
907999.0,0.08777838945388794,453.8229347904542
909999.0,0.08793269842863083,454.8225458798727
911999.0,0.0880751982331276,455.8221569692912
913999.0,0.0878237932920456,456.8217680587097
915999.0,0.08764652907848358,457.8213791481282
917999.0,0.0871819406747818,458.8209902375467
919999.0,0.0870959460735321,459.8206013269652
921999.0,0.08656381815671921,460.8202124163837
923999.0,0.08639377355575562,461.8198235058022
925999.0,0.08570857346057892,462.8194345952207
927999.0,0.0872059091925621,463.8190456846392
929999.0,0.08578267693519592,464.81865677405773
931999.0,0.08588104695081711,465.8182678634762
933999.0,0.08584343641996384,466.8178789528947
935999.0,0.08552751690149307,467.8174900423132
937999.0,0.0857294350862503,468.8171011317317
939999.0,0.08615221083164215,469.8167122211502
941999.0,0.08525438606739044,470.8163233105687
943999.0,0.0854199230670929,471.8159343999872
945999.0,0.08548182994127274,472.8155454894057
947999.0,0.08549690246582031,473.8151565788242
949999.0,0.08554421365261078,474.8147676682427
951999.0,0.08716606348752975,475.8143787576612
953999.0,0.08532077074050903,476.8139898470797
955999.0,0.08541373163461685,477.8136009364982
957999.0,0.0854109600186348,478.8132120259167
959999.0,0.08493179827928543,479.8128231153352
961999.0,0.08551453053951263,480.8124342047537
963999.0,0.085771843791008,481.8120452941722
965999.0,0.08515498042106628,482.8116563835907
967999.0,0.08513536304235458,483.8112674730092
969999.0,0.08533912152051926,484.8108785624277
971999.0,0.08559256792068481,485.8104896518462
973999.0,0.08589963614940643,486.8101007412647
975999.0,0.08536329120397568,487.80971183068317
977999.0,0.08639965951442719,488.8093229201017
979999.0,0.08529212325811386,489.8089340095202
981999.0,0.085475392639637,490.8085450989387
983999.0,0.08465977013111115,491.8081561883572
985999.0,0.08500425517559052,492.80776727777567
987999.0,0.08521641045808792,493.8073783671942
989999.0,0.08530797064304352,494.8069894566127
991999.0,0.0848362147808075,495.8066005460312
993999.0,0.08510372787714005,496.8062116354497
995999.0,0.0851941779255867,497.8058227248682
997999.0,0.08515383303165436,498.8054338142867
999999.0,0.08520203828811646,499.8050449037052
1001999.0,0.08513917028903961,500.8046559931237
1003999.0,0.08495701849460602,501.8042670825422
1005999.0,0.08534582704305649,502.8038781719607
1007999.0,0.08532939106225967,503.8034892613792
1009999.0,0.08501219749450684,504.8031003507977
1011999.0,0.08519265800714493,505.80271144021617
1013999.0,0.08546863496303558,506.8023225296347
1015999.0,0.08500679582357407,507.8019336190532
1017999.0,0.0848616510629654,508.8015447084717
1019999.0,0.08534063398838043,509.8011557978902
1021999.0,0.08533333241939545,510.80076688730867
1023999.0,0.085355743765831,511.8003779767272
1025999.0,0.08537634462118149,512.7999890661457
1027999.0,0.08462180942296982,513.7996001555642
1029999.0,0.08513598889112473,514.7992112449826
1031999.0,0.08441833406686783,515.7988223344012
1033999.0,0.08405649662017822,516.7984334238197
1035999.0,0.08451997488737106,517.7980445132382
1037999.0,0.08424684405326843,518.7976556026567
1039999.0,0.08410084247589111,519.7972666920751
1041999.0,0.08409713208675385,520.7968777814937
1043999.0,0.08439750224351883,521.7964888709122
1045999.0,0.08480583876371384,522.7960999603307
1047999.0,0.08464527875185013,523.7957110497492
1049999.0,0.08483503013849258,524.7953221391676
1051999.0,0.08457553386688232,525.7949332285862
1053999.0,0.08483267575502396,526.7945443180047
1055999.0,0.08428483456373215,527.7941554074232
1057999.0,0.0894228145480156,528.7937664968417
1059999.0,0.08408534526824951,529.7933775862601
1061999.0,0.08418089896440506,530.7929886756787
1063999.0,0.08457624167203903,531.7925997650972
1065999.0,0.08392045646905899,532.7922108545157
1067999.0,0.0841301828622818,533.7918219439342
1069999.0,0.08412595838308334,534.7914330333526
1071999.0,0.08415653556585312,535.7910441227712
1073999.0,0.08397112041711807,536.7906552121897
1075999.0,0.08436299860477448,537.7902663016082
1077999.0,0.08399637043476105,538.7898773910267
1079999.0,0.08391012996435165,539.7894884804452
1081999.0,0.08435144275426865,540.7890995698637
1083999.0,0.08437075465917587,541.7887106592822
1085999.0,0.08411695063114166,542.7883217487007
1087999.0,0.08416400849819183,543.7879328381192
1089999.0,0.0838734433054924,544.7875439275377
1091999.0,0.08383320271968842,545.7871550169561
1093999.0,0.08377356082201004,546.7867661063747
1095999.0,0.08409915864467621,547.7863771957932
1097999.0,0.08402769267559052,548.7859882852117
1099999.0,0.08395615965127945,549.7855993746302
1101999.0,0.08406461030244827,550.7852104640486
1103999.0,0.08361911028623581,551.7848215534672
1105999.0,0.08402731269598007,552.7844326428857
1107999.0,0.08416019380092621,553.7840437323042
1109999.0,0.08398805558681488,554.7836548217227
1111999.0,0.08433067053556442,555.7832659111411
1113999.0,0.08366601914167404,556.7828770005597
1115999.0,0.08364603668451309,557.7824880899782
1117999.0,0.08393454551696777,558.7820991793967
1119999.0,0.0845504030585289,559.7817102688152
1121999.0,0.08378314226865768,560.7813213582336
1123999.0,0.08383333683013916,561.7809324476522
1125999.0,0.08372992277145386,562.7805435370707
1127999.0,0.08405359089374542,563.7801546264892
1129999.0,0.08381617814302444,564.7797657159077
1131999.0,0.08381079882383347,565.7793768053261
1133999.0,0.08433058857917786,566.7789878947447
1135999.0,0.08401449769735336,567.7785989841632
1137999.0,0.08395767956972122,568.7782100735817
1139999.0,0.08378627151250839,569.7778211630002
1141999.0,0.08444817364215851,570.7774322524186
1143999.0,0.0838199257850647,571.7770433418372
1145999.0,0.08367010205984116,572.7766544312557
1147999.0,0.08366959542036057,573.7762655206742
1149999.0,0.0845835730433464,574.7758766100927
1151999.0,0.08317898958921432,575.7754876995111
1153999.0,0.08358579128980637,576.7750987889297
1155999.0,0.08338259160518646,577.7747098783482
1157999.0,0.08329758048057556,578.7743209677667
1159999.0,0.08345112949609756,579.7739320571852
1161999.0,0.08303076773881912,580.7735431466036
1163999.0,0.0832434818148613,581.7731542360222
1165999.0,0.08338933438062668,582.7727653254407
1167999.0,0.08322194963693619,583.7723764148592
1169999.0,0.08302043378353119,584.7719875042777
1171999.0,0.0836411640048027,585.7715985936961
1173999.0,0.08376189321279526,586.7712096831146
1175999.0,0.08360232412815094,587.7708207725332
1177999.0,0.08340851962566376,588.7704318619517
1179999.0,0.08373160660266876,589.7700429513702
1181999.0,0.08342102915048599,590.7696540407886
1183999.0,0.08654285967350006,591.7692651302071
1185999.0,0.0828980803489685,592.7688762196257
1187999.0,0.08332638442516327,593.7684873090442
1189999.0,0.08307159692049026,594.7680983984627
1191999.0,0.08345416188240051,595.7677094878811
1193999.0,0.0835331529378891,596.7673205772996
1195999.0,0.08364710956811905,597.7669316667182
1197999.0,0.08323882520198822,598.7665427561367
1199999.0,0.08308558166027069,599.7661538455552
1201999.0,0.08311334252357483,600.7657649349737
1203999.0,0.08265908807516098,601.7653760243921
1205999.0,0.08359301090240479,602.7649871138107
1207999.0,0.08328414708375931,603.7645982032292
1209999.0,0.08289805054664612,604.7642092926477
1211999.0,0.08318790793418884,605.7638203820662
1213999.0,0.08296266943216324,606.7634314714846
1215999.0,0.08291514217853546,607.7630425609032
1217999.0,0.08293236047029495,608.7626536503217
1219999.0,0.08275867253541946,609.7622647397402
1221999.0,0.08327153325080872,610.7618758291587
1223999.0,0.08301055431365967,611.7614869185771
1225999.0,0.08276756852865219,612.7610980079957
1227999.0,0.08273311704397202,613.7607090974142
1229999.0,0.08250949531793594,614.7603201868327
1231999.0,0.0830974355340004,615.7599312762512
1233999.0,0.08297030627727509,616.7595423656696
1235999.0,0.08305198699235916,617.7591534550882
1237999.0,0.08276504278182983,618.7587645445067
1239999.0,0.0830819234251976,619.7583756339252
1241999.0,0.08244385570287704,620.7579867233437
1243999.0,0.08260054141283035,621.7575978127621
1245999.0,0.08295175433158875,622.7572089021807
1247999.0,0.08259689062833786,623.7568199915992
1249999.0,0.08280951529741287,624.7564310810177
1251999.0,0.08266706019639969,625.7560421704362
1253999.0,0.08305293321609497,626.7556532598546
1255999.0,0.08248156309127808,627.7552643492731
1257999.0,0.08391842991113663,628.7548754386917
1259999.0,0.08301471918821335,629.7544865281102
1261999.0,0.08235963433980942,630.7540976175287
1263999.0,0.08273959904909134,631.7537087069471
1265999.0,0.08245173841714859,632.7533197963656
1267999.0,0.08248993009328842,633.7529308857842
1269999.0,0.08237747102975845,634.7525419752027
1271999.0,0.08251667767763138,635.7521530646212
1273999.0,0.08263144642114639,636.7517641540396
1275999.0,0.08259241282939911,637.7513752434581
1277999.0,0.08280248194932938,638.7509863328767
1279999.0,0.08723364025354385,639.7505974222952
1281999.0,0.08245019614696503,640.7502085117137
1283999.0,0.08240780979394913,641.7498196011321
1285999.0,0.0824429914355278,642.7494306905506
1287999.0,0.08272683620452881,643.7490417799692
1289999.0,0.08265010267496109,644.7486528693877
1291999.0,0.08271464705467224,645.7482639588062
1293999.0,0.08334697782993317,646.7478750482246
1295999.0,0.08232802152633667,647.7474861376431
1297999.0,0.08275750279426575,648.7470972270617
1299999.0,0.08316820114850998,649.7467083164802
1301999.0,0.08319733291864395,650.7463194058987
1303999.0,0.08284413814544678,651.7459304953171
1305999.0,0.08297276496887207,652.7455415847356
1307999.0,0.08276893943548203,653.7451526741542
1309999.0,0.0827905684709549,654.7447637635727
1311999.0,0.0827145203948021,655.7443748529912
1313999.0,0.08277741074562073,656.7439859424096
1315999.0,0.08296647667884827,657.7435970318281
1317999.0,0.08287754654884338,658.7432081212467
1319999.0,0.08262825757265091,659.7428192106652
1321999.0,0.08302337676286697,660.7424303000837
1323999.0,0.08327901363372803,661.7420413895022
1325999.0,0.08277386426925659,662.7416524789206
1327999.0,0.0825592428445816,663.7412635683391
1329999.0,0.08315091580152512,664.7408746577577
1331999.0,0.083127960562706,665.7404857471762
1333999.0,0.08254261314868927,666.7400968365947
1335999.0,0.0826399102807045,667.7397079260131
1337999.0,0.0828947126865387,668.7393190154316
1339999.0,0.08342207223176956,669.7389301048502
1341999.0,0.08250103145837784,670.7385411942687
1343999.0,0.08277745544910431,671.7381522836872
1345999.0,0.08295433968305588,672.7377633731056
1347999.0,0.0825926885008812,673.7373744625241
1349999.0,0.08251851052045822,674.7369855519427
1351999.0,0.08272024989128113,675.7365966413612
1353999.0,0.08341949433088303,676.7362077307797
1355999.0,0.08368939161300659,677.7358188201981
1357999.0,0.0844806581735611,678.7354299096166
1359999.0,0.08360438048839569,679.7350409990352
1361999.0,0.08357453346252441,680.7346520884537
1363999.0,0.08384758979082108,681.7342631778722
1365999.0,0.08371516317129135,682.7338742672906
1367999.0,0.08276106417179108,683.7334853567091
1369999.0,0.08267726749181747,684.7330964461277
1371999.0,0.08246944844722748,685.7327075355462
1373999.0,0.08340860903263092,686.7323186249647
1375999.0,0.0829506367444992,687.7319297143831
1377999.0,0.08301794528961182,688.7315408038016
1379999.0,0.08247791975736618,689.7311518932202
1381999.0,0.08250650763511658,690.7307629826387
1383999.0,0.08256080001592636,691.7303740720572
1385999.0,0.08291316777467728,692.7299851614756
1387999.0,0.08277839422225952,693.7295962508941
1389999.0,0.08267225325107574,694.7292073403127
1391999.0,0.08319146186113358,695.7288184297312
1393999.0,0.08279059827327728,696.7284295191497
1395999.0,0.08247736096382141,697.7280406085681
1397999.0,0.08294132351875305,698.7276516979866
1399999.0,0.08186138421297073,699.7272627874052
1401999.0,0.08214811235666275,700.7268738768237
1403999.0,0.08213460445404053,701.7264849662422
1405999.0,0.0816735327243805,702.7260960556606
1407999.0,0.08177244663238525,703.7257071450791
1409999.0,0.08143364638090134,704.7253182344976
1411999.0,0.08144283294677734,705.7249293239162
1413999.0,0.08199295401573181,706.7245404133347
1415999.0,0.0820780023932457,707.7241515027531
1417999.0,0.08180517703294754,708.7237625921716
1419999.0,0.08209123462438583,709.7233736815901
1421999.0,0.081727534532547,710.7229847710087
1423999.0,0.08165610581636429,711.7225958604272
1425999.0,0.08160163462162018,712.7222069498456
1427999.0,0.08182527124881744,713.7218180392641
1429999.0,0.08201493322849274,714.7214291286826
1431999.0,0.08187923580408096,715.7210402181012
1433999.0,0.08143574744462967,716.7206513075197
1435999.0,0.08153671026229858,717.7202623969381
1437999.0,0.08140423148870468,718.7198734863566
1439999.0,0.08131908625364304,719.7194845757751
1441999.0,0.08141722530126572,720.7190956651937
1443999.0,0.08163821697235107,721.7187067546122
1445999.0,0.08164843916893005,722.7183178440307
1447999.0,0.08144842833280563,723.7179289334491
1449999.0,0.08135874569416046,724.7175400228676
1451999.0,0.0813862606883049,725.7171511122862
1453999.0,0.0821586549282074,726.7167622017047
1455999.0,0.0815863385796547,727.7163732911232
1457999.0,0.08133476972579956,728.7159843805416
1459999.0,0.08141055703163147,729.7155954699601
1461999.0,0.0816882774233818,730.7152065593787
1463999.0,0.08204667270183563,731.7148176487972
1465999.0,0.08153316378593445,732.7144287382157
1467999.0,0.0813988596200943,733.7140398276341
1469999.0,0.08154547214508057,734.7136509170526
1471999.0,0.08131066709756851,735.7132620064712
1473999.0,0.08169274032115936,736.7128730958897
1475999.0,0.08156755566596985,737.7124841853082
1477999.0,0.08132246136665344,738.7120952747266
1479999.0,0.08142759650945663,739.7117063641451
1481999.0,0.08157544583082199,740.7113174535637
1483999.0,0.08141284435987473,741.7109285429822
1485999.0,0.08153951913118362,742.7105396324007
1487999.0,0.08159784227609634,743.7101507218191
1489999.0,0.08138752728700638,744.7097618112376
1491999.0,0.08104559779167175,745.7093729006561
1493999.0,0.08129733055830002,746.7089839900747
1495999.0,0.08198119699954987,747.7085950794932
1497999.0,0.08127564936876297,748.7082061689116
1499999.0,0.08138848096132278,749.7078172583301
1501999.0,0.08117401599884033,750.7074283477486
1503999.0,0.0814228504896164,751.7070394371672
1505999.0,0.0816301479935646,752.7066505265857
1507999.0,0.08136839419603348,753.7062616160041
1509999.0,0.08148735016584396,754.7058727054226
1511999.0,0.0811222642660141,755.7054837948411
1513999.0,0.08130989968776703,756.7050948842597
1515999.0,0.08134385198354721,757.7047059736782
1517999.0,0.08152101933956146,758.7043170630966
1519999.0,0.08110010623931885,759.7039281525151
1521999.0,0.08177746832370758,760.7035392419336
1523999.0,0.08211398124694824,761.7031503313522
1525999.0,0.08125663548707962,762.7027614207707
1527999.0,0.08161110430955887,763.7023725101891
1529999.0,0.08141110092401505,764.7019835996076
1531999.0,0.08166436105966568,765.7015946890261
1533999.0,0.0834982618689537,766.7012057784447
1535999.0,0.08147278428077698,767.7008168678632
1537999.0,0.0819307193160057,768.7004279572816
1539999.0,0.08109907060861588,769.7000390467001
1541999.0,0.08134829998016357,770.6996501361186
1543999.0,0.08105725049972534,771.6992612255372
1545999.0,0.08106579631567001,772.6988723149557
1547999.0,0.08264176547527313,773.6984834043741
1549999.0,0.0808042660355568,774.6980944937926
1551999.0,0.08130227029323578,775.6977055832111
1553999.0,0.08121649920940399,776.6973166726297
1555999.0,0.08113683760166168,777.6969277620482
1557999.0,0.08097729831933975,778.6965388514666
1559999.0,0.0811791867017746,779.6961499408851
1561999.0,0.08122754096984863,780.6957610303036
1563999.0,0.08125092089176178,781.6953721197222
1565999.0,0.08110721409320831,782.6949832091407
1567999.0,0.08103206753730774,783.6945942985592
1569999.0,0.08104106038808823,784.6942053879776
1571999.0,0.08123289048671722,785.6938164773961
1573999.0,0.08163943886756897,786.6934275668146
1575999.0,0.08140615373849869,787.6930386562332
1577999.0,0.08141928911209106,788.6926497456517
1579999.0,0.08160378783941269,789.6922608350701
1581999.0,0.08127378672361374,790.6918719244886
1583999.0,0.08156640827655792,791.6914830139071
1585999.0,0.08118464797735214,792.6910941033257
1587999.0,0.08120401948690414,793.6907051927442
1589999.0,0.08096564561128616,794.6903162821626
1591999.0,0.08082751929759979,795.6899273715811
1593999.0,0.08088020980358124,796.6895384609996
1595999.0,0.08111108094453812,797.6891495504182
1597999.0,0.08073128759860992,798.6887606398367
1599999.0,0.0808854028582573,799.6883717292551
1601999.0,0.08057606220245361,800.6879828186736
1603999.0,0.0806303471326828,801.6875939080921
1605999.0,0.08106953650712967,802.6872049975107
1607999.0,0.0810466781258583,803.6868160869292
1609999.0,0.08119840919971466,804.6864271763476
1611999.0,0.08089128136634827,805.6860382657661
1613999.0,0.0805523544549942,806.6856493551846
1615999.0,0.0808468759059906,807.6852604446032
1617999.0,0.08070487529039383,808.6848715340217
1619999.0,0.08113854378461838,809.6844826234401
1621999.0,0.08079563826322556,810.6840937128586
1623999.0,0.0808614119887352,811.6837048022771
1625999.0,0.08096695691347122,812.6833158916957
1627999.0,0.08092058449983597,813.6829269811142
1629999.0,0.08071833103895187,814.6825380705326
1631999.0,0.08091720938682556,815.6821491599511
1633999.0,0.08092756569385529,816.6817602493696
1635999.0,0.08060340583324432,817.6813713387882
1637999.0,0.08104374259710312,818.6809824282067
1639999.0,0.08067972958087921,819.6805935176251
1641999.0,0.08073757588863373,820.6802046070436
1643999.0,0.08094404637813568,821.6798156964621
1645999.0,0.0808662548661232,822.6794267858807
1647999.0,0.08113133907318115,823.6790378752992
1649999.0,0.08065351098775864,824.6786489647176
1651999.0,0.08088319003582001,825.6782600541361
1653999.0,0.0804915502667427,826.6778711435546
1655999.0,0.08105117082595825,827.6774822329731
1657999.0,0.08080736547708511,828.6770933223917
1659999.0,0.08034134656190872,829.6767044118101
1661999.0,0.08080874383449554,830.6763155012286
1663999.0,0.0808197483420372,831.6759265906471
1665999.0,0.0808468908071518,832.6755376800656
1667999.0,0.08100425451993942,833.6751487694842
1669999.0,0.08076014369726181,834.6747598589026
1671999.0,0.08086242526769638,835.6743709483211
1673999.0,0.08088203519582748,836.6739820377396
1675999.0,0.08065398037433624,837.6735931271581
1677999.0,0.08032703399658203,838.6732042165767
1679999.0,0.08063045144081116,839.6728153059951
1681999.0,0.08425147831439972,840.6724263954136
1683999.0,0.08107618242502213,841.6720374848321
1685999.0,0.08092501759529114,842.6716485742506
1687999.0,0.08088409155607224,843.6712596636692
1689999.0,0.080858513712883,844.6708707530877
1691999.0,0.08055982738733292,845.6704818425061
1693999.0,0.08080273866653442,846.6700929319246
1695999.0,0.08077190071344376,847.6697040213431
1697999.0,0.08083339035511017,848.6693151107617
1699999.0,0.08098157495260239,849.6689262001802
1701999.0,0.08079107105731964,850.6685372895986
1703999.0,0.08101553469896317,851.6681483790171
1705999.0,0.08077353984117508,852.6677594684356
1707999.0,0.08046387135982513,853.6673705578542
1709999.0,0.08048853278160095,854.6669816472727
1711999.0,0.0807664692401886,855.6665927366911
1713999.0,0.08066148310899734,856.6662038261096
1715999.0,0.08077802509069443,857.6658149155281
1717999.0,0.08050704002380371,858.6654260049467
1719999.0,0.08064597100019455,859.6650370943652
1721999.0,0.08056073635816574,860.6646481837836
1723999.0,0.08073611557483673,861.6642592732021
1725999.0,0.08086861670017242,862.6638703626206
1727999.0,0.08054186403751373,863.6634814520392
1729999.0,0.08053234219551086,864.6630925414577
1731999.0,0.08030124753713608,865.6627036308761
1733999.0,0.08029233664274216,866.6623147202946
1735999.0,0.08025085180997849,867.6619258097131
1737999.0,0.08010438829660416,868.6615368991316
1739999.0,0.08028756082057953,869.6611479885502
1741999.0,0.08067937940359116,870.6607590779686
1743999.0,0.08053915202617645,871.6603701673871
1745999.0,0.08050600439310074,872.6599812568056
1747999.0,0.08066952228546143,873.6595923462241
1749999.0,0.08042814582586288,874.6592034356427
1751999.0,0.0804174467921257,875.6588145250611
1753999.0,0.08031648397445679,876.6584256144796
1755999.0,0.08038216084241867,877.6580367038981
1757999.0,0.08033495396375656,878.6576477933166
1759999.0,0.08031599223613739,879.6572588827352
1761999.0,0.08048920333385468,880.6568699721536
1763999.0,0.08025102317333221,881.6564810615721
1765999.0,0.08043360710144043,882.6560921509906
1767999.0,0.08024493604898453,883.6557032404091
1769999.0,0.08036381006240845,884.6553143298277
1771999.0,0.08132701367139816,885.6549254192461
1773999.0,0.08031290769577026,886.6545365086646
1775999.0,0.08015701174736023,887.6541475980831
1777999.0,0.08018484711647034,888.6537586875016
1779999.0,0.08052155375480652,889.6533697769202
1781999.0,0.08007664233446121,890.6529808663386
1783999.0,0.0807725042104721,891.6525919557571
1785999.0,0.08020437508821487,892.6522030451756
1787999.0,0.08000592887401581,893.6518141345941
1789999.0,0.0799838975071907,894.6514252240127
1791999.0,0.08048251271247864,895.6510363134311
1793999.0,0.07994291931390762,896.6506474028496
1795999.0,0.08009298890829086,897.6502584922681
1797999.0,0.0801631435751915,898.6498695816866
1799999.0,0.08006379008293152,899.6494806711052
1801999.0,0.08012916147708893,900.6490917605236
1803999.0,0.07997448742389679,901.6487028499421
1805999.0,0.08043758571147919,902.6483139393606
1807999.0,0.0806453675031662,903.6479250287791
1809999.0,0.08030785620212555,904.6475361181976
1811999.0,0.0800095945596695,905.6471472076162
1813999.0,0.08014210313558578,906.6467582970346
1815999.0,0.08013280481100082,907.6463693864531
1817999.0,0.08016762882471085,908.6459804758716
1819999.0,0.08004341274499893,909.6455915652901
1821999.0,0.08007846772670746,910.6452026547087
1823999.0,0.08002312481403351,911.6448137441271
1825999.0,0.07994072884321213,912.6444248335456
1827999.0,0.08006688952445984,913.6440359229641
1829999.0,0.0799742117524147,914.6436470123826
1831999.0,0.08012621849775314,915.6432581018012
1833999.0,0.08016011118888855,916.6428691912196
1835999.0,0.08020805567502975,917.6424802806381
1837999.0,0.07995234429836273,918.6420913700566
1839999.0,0.0797540470957756,919.6417024594751
1841999.0,0.07982572168111801,920.6413135488937
1843999.0,0.07998914271593094,921.6409246383121
1845999.0,0.07963836193084717,922.6405357277306
1847999.0,0.07974082231521606,923.6401468171491
1849999.0,0.07991764694452286,924.6397579065676
1851999.0,0.07971081882715225,925.6393689959862
1853999.0,0.0796976163983345,926.6389800854046
1855999.0,0.07989493012428284,927.6385911748231
1857999.0,0.07998247444629669,928.6382022642416
1859999.0,0.0797015130519867,929.6378133536601
1861999.0,0.07978130131959915,930.6374244430787
1863999.0,0.07980263233184814,931.6370355324971
1865999.0,0.0796155333518982,932.6366466219156
1867999.0,0.07991290092468262,933.6362577113341
1869999.0,0.07966862618923187,934.6358688007526
1871999.0,0.0798376277089119,935.6354798901712
1873999.0,0.07995268702507019,936.6350909795896
1875999.0,0.07987575232982635,937.6347020690081
1877999.0,0.08004601299762726,938.6343131584266
1879999.0,0.07988733798265457,939.6339242478451
1881999.0,0.07970599085092545,940.6335353372637
1883999.0,0.07974810898303986,941.6331464266821
1885999.0,0.07974659651517868,942.6327575161006
1887999.0,0.07968068867921829,943.6323686055191
1889999.0,0.07992302626371384,944.6319796949376
1891999.0,0.07970570027828217,945.6315907843561
1893999.0,0.07986943423748016,946.6312018737746
1895999.0,0.07955200225114822,947.6308129631931
1897999.0,0.07957535237073898,948.6304240526116
1899999.0,0.07968893647193909,949.6300351420301
1901999.0,0.07966825366020203,950.6296462314486
1903999.0,0.07987240701913834,951.629257320867
1905999.0,0.08034893870353699,952.6288684102856
1907999.0,0.07975522428750992,953.6284794997041
1909999.0,0.079688161611557,954.6280905891226
1911999.0,0.07957512885332108,955.6277016785411
1913999.0,0.07969765365123749,956.6273127679596
1915999.0,0.07963837683200836,957.6269238573781
1917999.0,0.0797758400440216,958.6265349467966
1919999.0,0.07977363467216492,959.6261460362151
1921999.0,0.07983632385730743,960.6257571256336
1923999.0,0.07961516082286835,961.625368215052
1925999.0,0.07962768524885178,962.6249793044706
1927999.0,0.07961347699165344,963.6245903938891
1929999.0,0.07978744804859161,964.6242014833076
1931999.0,0.07975007593631744,965.6238125727261
1933999.0,0.07956910878419876,966.6234236621447
1935999.0,0.07973449677228928,967.6230347515631
1937999.0,0.07961603254079819,968.6226458409816
1939999.0,0.07957841455936432,969.6222569304001
1941999.0,0.07961772382259369,970.6218680198186
1943999.0,0.0793849378824234,971.6214791092372
1945999.0,0.079510398209095,972.6210901986556
1947999.0,0.07958368957042694,973.6207012880741
1949999.0,0.07948561757802963,974.6203123774926
1951999.0,0.07917465269565582,975.6199234669111
1953999.0,0.07954145222902298,976.6195345563297
1955999.0,0.07940972596406937,977.6191456457481
1957999.0,0.07958423346281052,978.6187567351666
1959999.0,0.0794474184513092,979.6183678245851
1961999.0,0.0793810710310936,980.6179789140036
1963999.0,0.07929001748561859,981.6175900034222
1965999.0,0.0793752521276474,982.6172010928406
1967999.0,0.07935606688261032,983.6168121822591
1969999.0,0.07960677146911621,984.6164232716776
1971999.0,0.07957834750413895,985.6160343610961
1973999.0,0.07945303618907928,986.6156454505146
1975999.0,0.07967080175876617,987.6152565399331
1977999.0,0.07957484573125839,988.6148676293516
1979999.0,0.07954941689968109,989.6144787187701
1981999.0,0.07925362884998322,990.6140898081886
1983999.0,0.07954662293195724,991.6137008976071
1985999.0,0.07930757850408554,992.6133119870256
1987999.0,0.07939867675304413,993.6129230764441
1989999.0,0.079206183552742,994.6125341658626
1991999.0,0.07938019931316376,995.6121452552811
1993999.0,0.07980480790138245,996.6117563446996
1995999.0,0.07929893583059311,997.611367434118
1997999.0,0.07965301722288132,998.6109785235366
1999999.0,0.0794868990778923,999.6105896129551
2001999.0,0.07941195368766785,1000.6102007023736
2003999.0,0.07950746268033981,1001.6098117917921
2005999.0,0.07959398627281189,1002.6094228812105
2007999.0,0.07933349907398224,1003.6090339706291
2009999.0,0.07935293018817902,1004.6086450600476
2011999.0,0.07941369712352753,1005.6082561494661
2013999.0,0.07936517149209976,1006.6078672388846
2015999.0,0.0794256404042244,1007.607478328303
2017999.0,0.07935243099927902,1008.6070894177216
2019999.0,0.07925625145435333,1009.6067005071401
2021999.0,0.07924007624387741,1010.6063115965586
2023999.0,0.07920919358730316,1011.6059226859771
2025999.0,0.07956400513648987,1012.6055337753955
2027999.0,0.0793505534529686,1013.6051448648141
2029999.0,0.07932191342115402,1014.6047559542326
2031999.0,0.07947604358196259,1015.6043670436511
2033999.0,0.079226553440094,1016.6039781330696
2035999.0,0.07976840436458588,1017.603589222488
2037999.0,0.07909414917230606,1018.6032003119066
2039999.0,0.07919719070196152,1019.6028114013251
2041999.0,0.07935658097267151,1020.6024224907436
2043999.0,0.07952143251895905,1021.6020335801621
2045999.0,0.07923340797424316,1022.6016446695805
2047999.0,0.07913556694984436,1023.6012557589991
2049999.0,0.07922114431858063,1024.6008668484176
2051999.0,0.07914712280035019,1025.600477937836
2053999.0,0.0792640894651413,1026.6000890272546
2055999.0,0.07905890792608261,1027.5997001166731
2057999.0,0.07914569228887558,1028.5993112060917
2059999.0,0.0791153609752655,1029.5989222955102
2061999.0,0.07890205085277557,1030.5985333849285
2063999.0,0.07915183901786804,1031.598144474347
2065999.0,0.07909935712814331,1032.5977555637655
2067999.0,0.07896963506937027,1033.597366653184
2069999.0,0.07912201434373856,1034.5969777426026
2071999.0,0.07911720871925354,1035.596588832021
2073999.0,0.0790950134396553,1036.5961999214396
2075999.0,0.07901164889335632,1037.5958110108581
2077999.0,0.07909049838781357,1038.5954221002767
2079999.0,0.07903745025396347,1039.5950331896952
2081999.0,0.07901428639888763,1040.5946442791135
2083999.0,0.07916328310966492,1041.594255368532
2085999.0,0.07876516133546829,1042.5938664579505
2087999.0,0.07926353812217712,1043.593477547369
2089999.0,0.07902497798204422,1044.5930886367876
2091999.0,0.07902064174413681,1045.592699726206
2093999.0,0.078853540122509,1046.5923108156246
2095999.0,0.07898788899183273,1047.5919219050431
2097999.0,0.0790940672159195,1048.5915329944617
2099999.0,0.07905884087085724,1049.5911440838802
2101999.0,0.07889337837696075,1050.5907551732985
2103999.0,0.07891396433115005,1051.590366262717
2105999.0,0.0788811519742012,1052.5899773521355
2107999.0,0.07884076237678528,1053.589588441554
2109999.0,0.07894358038902283,1054.5891995309726
2111999.0,0.07905656099319458,1055.588810620391
2113999.0,0.07888112962245941,1056.5884217098096
2115999.0,0.07928143441677094,1057.5880327992281
2117999.0,0.07901755720376968,1058.5876438886467
2119999.0,0.07884830236434937,1059.5872549780652
2121999.0,0.07878264039754868,1060.5868660674837
2123999.0,0.0788067951798439,1061.586477156902
2125999.0,0.07894579321146011,1062.5860882463205
2127999.0,0.07878285646438599,1063.585699335739
2129999.0,0.07859475910663605,1064.5853104251576
2131999.0,0.07878699898719788,1065.584921514576
2133999.0,0.07885394990444183,1066.5845326039946
2135999.0,0.07894178479909897,1067.5841436934131
2137999.0,0.07892950624227524,1068.5837547828316
2139999.0,0.07872854173183441,1069.5833658722502
2141999.0,0.07855264097452164,1070.5829769616687
2143999.0,0.0788637027144432,1071.582588051087
2145999.0,0.07887616753578186,1072.5821991405055
2147999.0,0.0788029283285141,1073.581810229924
2149999.0,0.07858338207006454,1074.5814213193426
2151999.0,0.07877986133098602,1075.581032408761
2153999.0,0.07882429659366608,1076.5806434981796
2155999.0,0.07876963168382645,1077.5802545875981
2157999.0,0.07942918688058853,1078.5798656770166
2159999.0,0.07876083254814148,1079.5794767664352
2161999.0,0.07860702276229858,1080.5790878558537
2163999.0,0.07861877232789993,1081.578698945272
2165999.0,0.07858789712190628,1082.5783100346905
2167999.0,0.07869206368923187,1083.577921124109
2169999.0,0.0785646066069603,1084.5775322135275
2171999.0,0.07864508032798767,1085.577143302946
2173999.0,0.07889038324356079,1086.5767543923646
2175999.0,0.07876470685005188,1087.5763654817831
2177999.0,0.07868050038814545,1088.5759765712016
2179999.0,0.0786074623465538,1089.5755876606202
2181999.0,0.07847772538661957,1090.5751987500387
2183999.0,0.07855741679668427,1091.574809839457
2185999.0,0.07855390012264252,1092.5744209288755
2187999.0,0.07876694947481155,1093.574032018294
2189999.0,0.07858432084321976,1094.5736431077125
2191999.0,0.07890676707029343,1095.573254197131
2193999.0,0.07881023734807968,1096.5728652865496
2195999.0,0.07858844846487045,1097.572476375968
2197999.0,0.07872681319713593,1098.5720874653866
2199999.0,0.07863004505634308,1099.5716985548052
2201999.0,0.07860037684440613,1100.5713096442237
2203999.0,0.07863879203796387,1101.570920733642
2205999.0,0.07855571061372757,1102.5705318230605
2207999.0,0.07842076569795609,1103.570142912479
2209999.0,0.07856674492359161,1104.5697540018975
2211999.0,0.07867265492677689,1105.569365091316
2213999.0,0.07844287902116776,1106.5689761807346
2215999.0,0.07854581624269485,1107.568587270153
2217999.0,0.07843832671642303,1108.5681983595716
2219999.0,0.07839714735746384,1109.5678094489901
2221999.0,0.07829412817955017,1110.5674205384087
2223999.0,0.07853680849075317,1111.567031627827
2225999.0,0.07839732617139816,1112.5666427172455
2227999.0,0.07854574918746948,1113.566253806664
2229999.0,0.07865999639034271,1114.5658648960825
2231999.0,0.07890791445970535,1115.565475985501
2233999.0,0.07835952192544937,1116.5650870749196
2235999.0,0.07903075218200684,1117.564698164338
2237999.0,0.07941616326570511,1118.5643092537566
2239999.0,0.0785929337143898,1119.5639203431751
2241999.0,0.07863631844520569,1120.5635314325937
2243999.0,0.07861575484275818,1121.5631425220122
2245999.0,0.07853661477565765,1122.5627536114305
2247999.0,0.07847028225660324,1123.562364700849
2249999.0,0.07849851995706558,1124.5619757902675
2251999.0,0.07835227996110916,1125.561586879686
2253999.0,0.07855583727359772,1126.5611979691046
2255999.0,0.07831020653247833,1127.560809058523
2257999.0,0.07832498103380203,1128.5604201479416
2259999.0,0.07814062386751175,1129.5600312373601
2261999.0,0.07898054271936417,1130.5596423267787
2263999.0,0.07849929481744766,1131.5592534161972
2265999.0,0.07829537987709045,1132.5588645056155
2267999.0,0.07837599515914917,1133.558475595034
2269999.0,0.07835559546947479,1134.5580866844525
2271999.0,0.07841946929693222,1135.557697773871
2273999.0,0.07867232710123062,1136.5573088632896
2275999.0,0.07838135957717896,1137.556919952708
2277999.0,0.07846573740243912,1138.5565310421266
2279999.0,0.07852588593959808,1139.5561421315451
2281999.0,0.07844443619251251,1140.5557532209637
2283999.0,0.07850953191518784,1141.5553643103822
2285999.0,0.07839825004339218,1142.5549753998005
2287999.0,0.0783194899559021,1143.554586489219
2289999.0,0.0783369392156601,1144.5541975786375
2291999.0,0.07835439592599869,1145.553808668056
2293999.0,0.07824855297803879,1146.5534197574746
2295999.0,0.07830020040273666,1147.553030846893
2297999.0,0.0785280168056488,1148.5526419363116
2299999.0,0.07834983617067337,1149.5522530257301
2301999.0,0.07853349298238754,1150.5518641151486
2303999.0,0.07840704917907715,1151.5514752045672
2305999.0,0.07837869971990585,1152.5510862939855
2307999.0,0.07847201824188232,1153.550697383404
2309999.0,0.07821016013622284,1154.5503084728225
2311999.0,0.07878481596708298,1155.549919562241
2313999.0,0.07834162563085556,1156.5495306516596
2315999.0,0.078423410654068,1157.549141741078
2317999.0,0.07866198569536209,1158.5487528304966
2319999.0,0.0782613456249237,1159.5483639199151
2321999.0,0.07833167910575867,1160.5479750093336
2323999.0,0.07823126018047333,1161.5475860987522
2325999.0,0.07821432501077652,1162.5471971881705
2327999.0,0.07813125103712082,1163.546808277589
2329999.0,0.07830912619829178,1164.5464193670075
2331999.0,0.07818181067705154,1165.546030456426
2333999.0,0.07827728986740112,1166.5456415458445
2335999.0,0.07846123725175858,1167.545252635263
2337999.0,0.07869915664196014,1168.5448637246816
2339999.0,0.07822887599468231,1169.5444748141
2341999.0,0.07851802557706833,1170.5440859035186
2343999.0,0.07842934131622314,1171.5436969929372
2345999.0,0.07836522161960602,1172.5433080823555
2347999.0,0.0782756358385086,1173.542919171774
2349999.0,0.07830734550952911,1174.5425302611925
2351999.0,0.07814505696296692,1175.542141350611
2353999.0,0.07816017419099808,1176.5417524400295
2355999.0,0.07821094244718552,1177.541363529448
2357999.0,0.07806342095136642,1178.5409746188666
2359999.0,0.07825829833745956,1179.540585708285
2361999.0,0.07804076373577118,1180.5401967977036
2363999.0,0.07812827080488205,1181.5398078871222
2365999.0,0.07830379158258438,1182.5394189765407
2367999.0,0.07829596847295761,1183.539030065959
2369999.0,0.07827241718769073,1184.5386411553775
2371999.0,0.07830186933279037,1185.538252244796
2373999.0,0.07847853004932404,1186.5378633342145
2375999.0,0.07838000357151031,1187.537474423633
2377999.0,0.07832055538892746,1188.5370855130516
2379999.0,0.07823397219181061,1189.53669660247
2381999.0,0.07840385288000107,1190.5363076918886
2383999.0,0.07841180264949799,1191.5359187813071
2385999.0,0.07812955230474472,1192.5355298707257
2387999.0,0.07816945016384125,1193.535140960144
2389999.0,0.07809312641620636,1194.5347520495625
2391999.0,0.07814517617225647,1195.534363138981
2393999.0,0.07820023596286774,1196.5339742283995
2395999.0,0.0780971348285675,1197.533585317818
2397999.0,0.07815560698509216,1198.5331964072366
2399999.0,0.07815574109554291,1199.532807496655
2401999.0,0.07815765589475632,1200.5324185860736
2403999.0,0.07807660102844238,1201.5320296754921
2405999.0,0.07794882357120514,1202.5316407649107
2407999.0,0.07791637629270554,1203.531251854329
2409999.0,0.07792165875434875,1204.5308629437475
2411999.0,0.07812043279409409,1205.530474033166
2413999.0,0.07793399691581726,1206.5300851225845
2415999.0,0.0779934674501419,1207.529696212003
2417999.0,0.07791713625192642,1208.5293073014216
2419999.0,0.07797951996326447,1209.52891839084
2421999.0,0.0777832642197609,1210.5285294802586
2423999.0,0.07801251113414764,1211.5281405696771
2425999.0,0.07799976319074631,1212.5277516590957
2427999.0,0.07795154303312302,1213.527362748514
2429999.0,0.07787039875984192,1214.5269738379325
2431999.0,0.0779876634478569,1215.526584927351
2433999.0,0.07796670496463776,1216.5261960167695
2435999.0,0.07796042412519455,1217.525807106188
2437999.0,0.07818672806024551,1218.5254181956066
2439999.0,0.077741339802742,1219.525029285025
2441999.0,0.07778340578079224,1220.5246403744436
2443999.0,0.07791443914175034,1221.5242514638621
2445999.0,0.07829759269952774,1222.5238625532807
2447999.0,0.07782815396785736,1223.523473642699
2449999.0,0.07774556428194046,1224.5230847321175
2451999.0,0.07804388552904129,1225.522695821536
2453999.0,0.07796020805835724,1226.5223069109545
2455999.0,0.07783088833093643,1227.521918000373
2457999.0,0.0779641717672348,1228.5215290897916
2459999.0,0.07788412272930145,1229.52114017921
2461999.0,0.07792454957962036,1230.5207512686286
2463999.0,0.0778903141617775,1231.5203623580471
2465999.0,0.07775411009788513,1232.5199734474656
2467999.0,0.07789296656847,1233.519584536884
2469999.0,0.07779216766357422,1234.5191956263025
2471999.0,0.077873095870018,1235.518806715721
2473999.0,0.07778631895780563,1236.5184178051395
2475999.0,0.07785425335168839,1237.518028894558
2477999.0,0.07776632905006409,1238.5176399839766
2479999.0,0.07766774296760559,1239.517251073395
2481999.0,0.07788319140672684,1240.5168621628136
2483999.0,0.07776935398578644,1241.5164732522321
2485999.0,0.07773426175117493,1242.5160843416506
2487999.0,0.07792410254478455,1243.5156954310692
2489999.0,0.07780373841524124,1244.5153065204875
2491999.0,0.07784438878297806,1245.514917609906
2493999.0,0.07786757498979568,1246.5145286993245
2495999.0,0.07773053646087646,1247.514139788743
2497999.0,0.07775457948446274,1248.5137508781615
2499999.0,0.07776687294244766,1249.51336196758
2501999.0,0.07798254489898682,1250.5129730569986
2503999.0,0.07783110439777374,1251.512584146417
2505999.0,0.0780358836054802,1252.5121952358356
2507999.0,0.07781874388456345,1253.5118063252542
2509999.0,0.07787186652421951,1254.5114174146725
2511999.0,0.07777943462133408,1255.511028504091
2513999.0,0.0777769461274147,1256.5106395935095
2515999.0,0.07779664546251297,1257.510250682928
2517999.0,0.07772791385650635,1258.5098617723465
2519999.0,0.07805527746677399,1259.509472861765
2521999.0,0.07784226536750793,1260.5090839511836
2523999.0,0.07770832628011703,1261.508695040602
2525999.0,0.07770737260580063,1262.5083061300206
2527999.0,0.07768596708774567,1263.5079172194392
2529999.0,0.07767307758331299,1264.5075283088574
2531999.0,0.07752121984958649,1265.507139398276
2533999.0,0.0775102972984314,1266.5067504876945
2535999.0,0.07747400552034378,1267.506361577113
2537999.0,0.07725585252046585,1268.5059726665315
2539999.0,0.0775298997759819,1269.50558375595
2541999.0,0.07744355499744415,1270.5051948453686
2543999.0,0.07757153362035751,1271.504805934787
2545999.0,0.07766837626695633,1272.5044170242056
2547999.0,0.07736846804618835,1273.5040281136241
2549999.0,0.07742142677307129,1274.5036392030424
2551999.0,0.07743393629789352,1275.503250292461
2553999.0,0.07760407775640488,1276.5028613818795
2555999.0,0.07749296724796295,1277.502472471298
2557999.0,0.07752973586320877,1278.5020835607165
2559999.0,0.07751475274562836,1279.501694650135
2561999.0,0.07733666151762009,1280.5013057395536
2563999.0,0.07729914039373398,1281.500916828972
2565999.0,0.07731637358665466,1282.5005279183906
2567999.0,0.07738405466079712,1283.5001390078091
2569999.0,0.07748278230428696,1284.4997500972274
2571999.0,0.077370285987854,1285.499361186646
2573999.0,0.07751953601837158,1286.4989722760645
2575999.0,0.07759525626897812,1287.498583365483
2577999.0,0.077812559902668,1288.4981944549015
2579999.0,0.07757490873336792,1289.49780554432
2581999.0,0.0776902511715889,1290.4974166337386
2583999.0,0.07755279541015625,1291.497027723157
2585999.0,0.07744686305522919,1292.4966388125756
2587999.0,0.07776086032390594,1293.4962499019941
2589999.0,0.07751650363206863,1294.4958609914124
2591999.0,0.07745438069105148,1295.495472080831
2593999.0,0.0775180235505104,1296.4950831702495
2595999.0,0.07743880152702332,1297.494694259668
2597999.0,0.07746834307909012,1298.4943053490865
2599999.0,0.07758573442697525,1299.493916438505
2601999.0,0.07736387103796005,1300.4935275279236
2603999.0,0.07738889753818512,1301.493138617342
2605999.0,0.07741549611091614,1302.4927497067606
2607999.0,0.07741864770650864,1303.4923607961791
2609999.0,0.07724467664957047,1304.4919718855976
2611999.0,0.07729414850473404,1305.491582975016
2613999.0,0.07747989147901535,1306.4911940644345
2615999.0,0.07727591693401337,1307.490805153853
2617999.0,0.07728010416030884,1308.4904162432715
2619999.0,0.07730484008789062,1309.49002733269
2621999.0,0.0773434117436409,1310.4896384221086
2623999.0,0.07747820764780045,1311.489249511527
2625999.0,0.07726316154003143,1312.4888606009456
2627999.0,0.07736995071172714,1313.4884716903641
2629999.0,0.07739637047052383,1314.4880827797826
2631999.0,0.0773419439792633,1315.487693869201
2633999.0,0.07733643054962158,1316.4873049586195
2635999.0,0.0772135928273201,1317.486916048038
2637999.0,0.07718890905380249,1318.4865271374565
2639999.0,0.07716585695743561,1319.486138226875
2641999.0,0.07738196849822998,1320.4857493162935
2643999.0,0.07725877314805984,1321.485360405712
2645999.0,0.0771920457482338,1322.4849714951306
2647999.0,0.07721984386444092,1323.4845825845491
2649999.0,0.07727557420730591,1324.4841936739676
2651999.0,0.07713004946708679,1325.483804763386
2653999.0,0.07717406749725342,1326.4834158528045
2655999.0,0.07729901373386383,1327.483026942223
2657999.0,0.07717350125312805,1328.4826380316415
2659999.0,0.07717613130807877,1329.48224912106
2661999.0,0.07714348286390305,1330.4818602104785
2663999.0,0.07722028344869614,1331.481471299897
2665999.0,0.07715239375829697,1332.4810823893156
2667999.0,0.07706697285175323,1333.480693478734
2669999.0,0.07714886218309402,1334.4803045681526
2671999.0,0.07696441560983658,1335.479915657571
2673999.0,0.07724372297525406,1336.4795267469894
2675999.0,0.07692382484674454,1337.479137836408
2677999.0,0.07706442475318909,1338.4787489258265
2679999.0,0.07720145583152771,1339.478360015245
2681999.0,0.0772281214594841,1340.4779711046635
2683999.0,0.0771336480975151,1341.477582194082
2685999.0,0.07721372693777084,1342.4771932835006
2687999.0,0.07730166614055634,1343.476804372919
2689999.0,0.07720562815666199,1344.4764154623376
2691999.0,0.07713102549314499,1345.476026551756
2693999.0,0.07724522054195404,1346.4756376411744
2695999.0,0.07724816352128983,1347.475248730593
2697999.0,0.07729516178369522,1348.4748598200115
2699999.0,0.07735595107078552,1349.47447090943
2701999.0,0.07718151807785034,1350.4740819988485
2703999.0,0.07701432704925537,1351.473693088267
2705999.0,0.07721330970525742,1352.4733041776856
2707999.0,0.0773184522986412,1353.472915267104
2709999.0,0.07721897959709167,1354.4725263565226
2711999.0,0.07723694294691086,1355.472137445941
2713999.0,0.07736652344465256,1356.4717485353594
2715999.0,0.07725880295038223,1357.471359624778
2717999.0,0.07726415991783142,1358.4709707141965
2719999.0,0.0770903006196022,1359.470581803615
2721999.0,0.07712345570325851,1360.4701928930335
2723999.0,0.07712957262992859,1361.469803982452
2725999.0,0.07719328254461288,1362.4694150718706
2727999.0,0.07721105217933655,1363.469026161289
2729999.0,0.07734525948762894,1364.4686372507076
2731999.0,0.07721943408250809,1365.4682483401261
2733999.0,0.07715011388063431,1366.4678594295444
2735999.0,0.07720079272985458,1367.467470518963
2737999.0,0.07727465033531189,1368.4670816083815
2739999.0,0.07702372223138809,1369.4666926978
2741999.0,0.07699254155158997,1370.4663037872185
2743999.0,0.07698705047369003,1371.465914876637
2745999.0,0.07724427431821823,1372.4655259660556
2747999.0,0.07732029259204865,1373.465137055474
2749999.0,0.07724812626838684,1374.4647481448926
2751999.0,0.07710285484790802,1375.4643592343111
2753999.0,0.0771310031414032,1376.4639703237294
2755999.0,0.07704298943281174,1377.463581413148
2757999.0,0.0770239606499672,1378.4631925025665
2759999.0,0.07705420255661011,1379.462803591985
2761999.0,0.07740652561187744,1380.4624146814035
2763999.0,0.07717590779066086,1381.462025770822
2765999.0,0.0771455317735672,1382.4616368602406
2767999.0,0.07730542123317719,1383.461247949659
2769999.0,0.07701078057289124,1384.4608590390776
2771999.0,0.07728336751461029,1385.4604701284961
2773999.0,0.07738067209720612,1386.4600812179144
2775999.0,0.07706362754106522,1387.459692307333
2777999.0,0.07726207375526428,1388.4593033967515
2779999.0,0.07723671942949295,1389.45891448617
2781999.0,0.07703911513090134,1390.4585255755885
2783999.0,0.07733121514320374,1391.458136665007
2785999.0,0.07718893140554428,1392.4577477544256
2787999.0,0.07690677046775818,1393.457358843844
2789999.0,0.07703365385532379,1394.4569699332626
2791999.0,0.07684727013111115,1395.4565810226811
2793999.0,0.07701899856328964,1396.4561921120994
2795999.0,0.07692833244800568,1397.455803201518
2797999.0,0.07700611650943756,1398.4554142909365
2799999.0,0.07702425122261047,1399.455025380355
2801999.0,0.07700590789318085,1400.4546364697735
2803999.0,0.07699419558048248,1401.454247559192
2805999.0,0.07713399827480316,1402.4538586486105
2807999.0,0.07722306251525879,1403.453469738029
2809999.0,0.07723232358694077,1404.4530808274476
2811999.0,0.07722742110490799,1405.4526919168661
2813999.0,0.0774100199341774,1406.4523030062844
2815999.0,0.07720521092414856,1407.451914095703
2817999.0,0.07736711949110031,1408.4515251851215
2819999.0,0.07709063589572906,1409.45113627454
2821999.0,0.07722987979650497,1410.4507473639585
2823999.0,0.07708466053009033,1411.450358453377
2825999.0,0.0770777016878128,1412.4499695427955
2827999.0,0.07697927951812744,1413.449580632214
2829999.0,0.07700866460800171,1414.4491917216326
2831999.0,0.07700156420469284,1415.448802811051
2833999.0,0.0769181177020073,1416.4484139004694
2835999.0,0.07685347646474838,1417.448024989888
2837999.0,0.0767999216914177,1418.4476360793064
2839999.0,0.07710916548967361,1419.447247168725
2841999.0,0.07733223587274551,1420.4468582581435
2843999.0,0.07692565023899078,1421.446469347562
2845999.0,0.0769420713186264,1422.4460804369805
2847999.0,0.07690098881721497,1423.445691526399
2849999.0,0.07691092044115067,1424.4453026158176
2851999.0,0.07699310779571533,1425.444913705236
2853999.0,0.0771360918879509,1426.4445247946546
2855999.0,0.07701797038316727,1427.444135884073
2857999.0,0.07713627070188522,1428.4437469734914
2859999.0,0.07698361575603485,1429.44335806291
2861999.0,0.07727310806512833,1430.4429691523285
2863999.0,0.07696284353733063,1431.442580241747
2865999.0,0.0770418792963028,1432.4421913311655
2867999.0,0.07694245129823685,1433.441802420584
2869999.0,0.07712457329034805,1434.4414135100026
2871999.0,0.07722537964582443,1435.441024599421
2873999.0,0.0770178958773613,1436.4406356888396
2875999.0,0.07701136916875839,1437.440246778258
2877999.0,0.07702183723449707,1438.4398578676764
2879999.0,0.0770275741815567,1439.439468957095
2881999.0,0.07699485123157501,1440.4390800465135
2883999.0,0.0770319402217865,1441.438691135932
2885999.0,0.07681234925985336,1442.4383022253505
2887999.0,0.07690060883760452,1443.437913314769
2889999.0,0.07703624665737152,1444.4375244041876
2891999.0,0.07683082669973373,1445.437135493606
2893999.0,0.07687061280012131,1446.4367465830246
2895999.0,0.07702360302209854,1447.436357672443
2897999.0,0.07690687477588654,1448.4359687618614
2899999.0,0.07691787928342819,1449.43557985128
2901999.0,0.07685493677854538,1450.4351909406985
2903999.0,0.07704001665115356,1451.434802030117
2905999.0,0.07708681374788284,1452.4344131195355
2907999.0,0.07688195258378983,1453.434024208954
2909999.0,0.07693704217672348,1454.4336352983726
2911999.0,0.07692671567201614,1455.433246387791
2913999.0,0.0770222395658493,1456.4328574772096
2915999.0,0.07689130306243896,1457.432468566628
2917999.0,0.07679538428783417,1458.4320796560464
2919999.0,0.07689223438501358,1459.431690745465
2921999.0,0.07677695900201797,1460.4313018348835
2923999.0,0.07687423378229141,1461.430912924302
2925999.0,0.07685238867998123,1462.4305240137205
2927999.0,0.07695763558149338,1463.430135103139
2929999.0,0.07684997469186783,1464.4297461925576
2931999.0,0.0767449140548706,1465.429357281976
2933999.0,0.07680335640907288,1466.4289683713946
2935999.0,0.07687082886695862,1467.428579460813
2937999.0,0.07694816589355469,1468.4281905502314
2939999.0,0.07682151347398758,1469.42780163965
2941999.0,0.07697731256484985,1470.4274127290685
2943999.0,0.07682754844427109,1471.427023818487
2945999.0,0.07679550349712372,1472.4266349079055
2947999.0,0.07690421491861343,1473.426245997324
2949999.0,0.0768875926733017,1474.4258570867426
2951999.0,0.07683275640010834,1475.425468176161
2953999.0,0.07675740867853165,1476.4250792655796
2955999.0,0.07694103568792343,1477.424690354998
2957999.0,0.07667440921068192,1478.4243014444164
2959999.0,0.07681777328252792,1479.423912533835
2961999.0,0.07679346203804016,1480.4235236232535
2963999.0,0.076845683157444,1481.423134712672
2965999.0,0.07671874761581421,1482.4227458020905
2967999.0,0.07664520293474197,1483.422356891509
2969999.0,0.07677100598812103,1484.4219679809275
2971999.0,0.07677938789129257,1485.421579070346
2973999.0,0.07665430754423141,1486.4211901597646
2975999.0,0.07671593129634857,1487.4208012491831
2977999.0,0.07672282308340073,1488.4204123386014
2979999.0,0.07676823437213898,1489.42002342802
2981999.0,0.07659381628036499,1490.4196345174385
2983999.0,0.07683569192886353,1491.419245606857
2985999.0,0.07667532563209534,1492.4188566962755
2987999.0,0.07678702473640442,1493.418467785694
2989999.0,0.07672182470560074,1494.4180788751125
2991999.0,0.07668615877628326,1495.417689964531
2993999.0,0.07671801745891571,1496.4173010539496
2995999.0,0.0766282007098198,1497.416912143368
2997999.0,0.07656121999025345,1498.4165232327864
2999999.0,0.0765874981880188,1499.416134322205
3001999.0,0.07668781280517578,1500.4157454116234
3003999.0,0.07659225910902023,1501.415356501042
3005999.0,0.07669728994369507,1502.4149675904605
3007999.0,0.0765569806098938,1503.414578679879
3009999.0,0.07654183357954025,1504.4141897692975
3011999.0,0.07659377157688141,1505.413800858716
3013999.0,0.0764482244849205,1506.4134119481346
3015999.0,0.0765736997127533,1507.413023037553
3017999.0,0.07656308263540268,1508.4126341269714
3019999.0,0.07648848742246628,1509.41224521639
3021999.0,0.07659857720136642,1510.4118563058084
3023999.0,0.07634801417589188,1511.411467395227
3025999.0,0.07657215744256973,1512.4110784846455
3027999.0,0.07652497291564941,1513.410689574064
3029999.0,0.07657961547374725,1514.4103006634825
3031999.0,0.07677946984767914,1515.409911752901
3033999.0,0.07666671276092529,1516.4095228423196
3035999.0,0.07659754157066345,1517.409133931738
3037999.0,0.07665492594242096,1518.4087450211564
3039999.0,0.07666335999965668,1519.408356110575
3041999.0,0.07664909958839417,1520.4079671999934
3043999.0,0.07675893604755402,1521.407578289412
3045999.0,0.07655651122331619,1522.4071893788305
3047999.0,0.07656987756490707,1523.406800468249
3049999.0,0.0767456442117691,1524.4064115576675
3051999.0,0.07675278186798096,1525.406022647086
3053999.0,0.07665091753005981,1526.4056337365046
3055999.0,0.07684201747179031,1527.405244825923
3057999.0,0.07679032534360886,1528.4048559153414
3059999.0,0.07690487802028656,1529.40446700476
3061999.0,0.0767696425318718,1530.4040780941784
3063999.0,0.076631098985672,1531.403689183597
3065999.0,0.07658286392688751,1532.4033002730155
3067999.0,0.07643582671880722,1533.402911362434
3069999.0,0.07645291835069656,1534.4025224518525
3071999.0,0.07652009278535843,1535.402133541271
3073999.0,0.07659659534692764,1536.4017446306896
3075999.0,0.07642597705125809,1537.401355720108
3077999.0,0.07638739794492722,1538.4009668095264
3079999.0,0.0764293521642685,1539.400577898945
3081999.0,0.076524518430233,1540.4001889883634
3083999.0,0.07645194232463837,1541.399800077782
3085999.0,0.0765058845281601,1542.3994111672005
3087999.0,0.07651704549789429,1543.399022256619
3089999.0,0.07648693025112152,1544.3986333460375
3091999.0,0.07654435187578201,1545.398244435456
3093999.0,0.07653012871742249,1546.3978555248746
3095999.0,0.07662586122751236,1547.397466614293
3097999.0,0.07643109560012817,1548.3970777037116
3099999.0,0.07654713094234467,1549.39668879313
3101999.0,0.07640662789344788,1550.3962998825484
3103999.0,0.07642119377851486,1551.395910971967
3105999.0,0.07646182924509048,1552.3955220613855
3107999.0,0.07650372385978699,1553.395133150804
3109999.0,0.07622504234313965,1554.3947442402225
3111999.0,0.07613552361726761,1555.394355329641
3113999.0,0.0762174054980278,1556.3939664190596
3115999.0,0.07603022456169128,1557.393577508478
3117999.0,0.0760439783334732,1558.3931885978966
3119999.0,0.07613307982683182,1559.392799687315
3121999.0,0.07625612616539001,1560.3924107767334
3123999.0,0.07618988305330276,1561.392021866152
3125999.0,0.07626023888587952,1562.3916329555705
3127999.0,0.07596802711486816,1563.391244044989
3129999.0,0.07621270418167114,1564.3908551344075
3131999.0,0.07627572119235992,1565.390466223826
3133999.0,0.07636411488056183,1566.3900773132445
3135999.0,0.0761948972940445,1567.389688402663
3137999.0,0.07610777020454407,1568.3892994920816
3139999.0,0.07622820138931274,1569.3889105814999
3141999.0,0.07633458077907562,1570.3885216709184
3143999.0,0.076027050614357,1571.388132760337
3145999.0,0.07606420665979385,1572.3877438497555
3147999.0,0.07612500339746475,1573.387354939174
3149999.0,0.07613438367843628,1574.3869660285925
3151999.0,0.07622808963060379,1575.386577118011
3153999.0,0.07610677182674408,1576.3861882074295
3155999.0,0.07599343359470367,1577.385799296848
3157999.0,0.07611485570669174,1578.3854103862666
3159999.0,0.07623548805713654,1579.3850214756849
3161999.0,0.07604683935642242,1580.3846325651034
3163999.0,0.07621322572231293,1581.384243654522
3165999.0,0.07607056200504303,1582.3838547439404
3167999.0,0.076041080057621,1583.383465833359
3169999.0,0.07615716010332108,1584.3830769227775
3171999.0,0.07592085748910904,1585.382688012196
3173999.0,0.07589003443717957,1586.3822991016145
3175999.0,0.07597708702087402,1587.381910191033
3177999.0,0.07584983855485916,1588.3815212804516
3179999.0,0.07597827166318893,1589.3811323698699
3181999.0,0.0758771002292633,1590.3807434592884
3183999.0,0.07597790658473969,1591.380354548707
3185999.0,0.07585084438323975,1592.3799656381254
3187999.0,0.07585230469703674,1593.379576727544
3189999.0,0.07582902163267136,1594.3791878169625
3191999.0,0.07593519240617752,1595.378798906381
3193999.0,0.0757833942770958,1596.3784099957995
3195999.0,0.0757468119263649,1597.378021085218
3197999.0,0.0757932960987091,1598.3776321746366
3199999.0,0.0759076178073883,1599.377243264055
3201999.0,0.07585512846708298,1600.3768543534734
3203999.0,0.07598202675580978,1601.376465442892
3205999.0,0.07609812915325165,1602.3760765323104
3207999.0,0.07595095038414001,1603.375687621729
3209999.0,0.07598390430212021,1604.3752987111475
3211999.0,0.07588578760623932,1605.374909800566
3213999.0,0.07586649060249329,1606.3745208899845
3215999.0,0.07597339153289795,1607.374131979403
3217999.0,0.07588143646717072,1608.3737430688216
3219999.0,0.07589846849441528,1609.37335415824
3221999.0,0.0758327916264534,1610.3729652476584
3223999.0,0.07585568726062775,1611.372576337077
3225999.0,0.0758948028087616,1612.3721874264954
3227999.0,0.07592777907848358,1613.371798515914
3229999.0,0.07591404765844345,1614.3714096053325
3231999.0,0.07589682191610336,1615.371020694751
3233999.0,0.07586949318647385,1616.3706317841695
3235999.0,0.07592548429965973,1617.370242873588
3237999.0,0.07607853412628174,1618.3698539630066
3239999.0,0.07563323527574539,1619.369465052425
3241999.0,0.07569216936826706,1620.3690761418434
3243999.0,0.07563187181949615,1621.368687231262
3245999.0,0.0757184699177742,1622.3682983206804
3247999.0,0.07584349066019058,1623.367909410099
3249999.0,0.07577862590551376,1624.3675204995175
3251999.0,0.07570959627628326,1625.367131588936
3253999.0,0.07573007792234421,1626.3667426783545
3255999.0,0.07589149475097656,1627.366353767773
3257999.0,0.07579635828733444,1628.3659648571916
3259999.0,0.07577668130397797,1629.36557594661
3261999.0,0.07578396052122116,1630.3651870360284
3263999.0,0.07587125897407532,1631.364798125447
3265999.0,0.07593537122011185,1632.3644092148654
3267999.0,0.07575012743473053,1633.364020304284
3269999.0,0.07591617852449417,1634.3636313937025
3271999.0,0.07569976896047592,1635.363242483121
3273999.0,0.07583456486463547,1636.3628535725395
3275999.0,0.07573443651199341,1637.362464661958
3277999.0,0.0757775604724884,1638.3620757513766
3279999.0,0.07558511197566986,1639.361686840795
3281999.0,0.07573392242193222,1640.3612979302134
3283999.0,0.07569604367017746,1641.360909019632
3285999.0,0.07560525089502335,1642.3605201090504
3287999.0,0.07571152597665787,1643.360131198469
3289999.0,0.07567817717790604,1644.3597422878875
3291999.0,0.07570194453001022,1645.359353377306
3293999.0,0.07572103291749954,1646.3589644667245
3295999.0,0.07578728348016739,1647.358575556143
3297999.0,0.0757373571395874,1648.3581866455615
3299999.0,0.07587391883134842,1649.35779773498
3301999.0,0.07582700252532959,1650.3574088243984
3303999.0,0.07582394778728485,1651.3570199138169
3305999.0,0.07590942829847336,1652.3566310032354
3307999.0,0.07585254311561584,1653.356242092654
3309999.0,0.07573240995407104,1654.3558531820725
3311999.0,0.07579135149717331,1655.355464271491
3313999.0,0.07577548921108246,1656.3550753609095
3315999.0,0.07578151673078537,1657.354686450328
3317999.0,0.07569923996925354,1658.3542975397465
3319999.0,0.0758679211139679,1659.353908629165
3321999.0,0.07576652616262436,1660.3535197185836
3323999.0,0.07563666254281998,1661.3531308080019
3325999.0,0.07551905512809753,1662.3527418974204
3327999.0,0.07557040452957153,1663.352352986839
3329999.0,0.0755113810300827,1664.3519640762574
3331999.0,0.07559394091367722,1665.351575165676
3333999.0,0.07546891272068024,1666.3511862550945
3335999.0,0.07555722445249557,1667.350797344513
3337999.0,0.0756181925535202,1668.3504084339315
3339999.0,0.07555235177278519,1669.35001952335
3341999.0,0.07537882775068283,1670.3496306127686
3343999.0,0.07543879002332687,1671.3492417021869
3345999.0,0.07541771233081818,1672.3488527916054
3347999.0,0.0755074992775917,1673.348463881024
3349999.0,0.0755179226398468,1674.3480749704424
3351999.0,0.07549961656332016,1675.347686059861
3353999.0,0.07542524486780167,1676.3472971492795
3355999.0,0.07544858008623123,1677.346908238698
3357999.0,0.07545949518680573,1678.3465193281165
3359999.0,0.07531806826591492,1679.346130417535
3361999.0,0.07550743967294693,1680.3457415069536
3363999.0,0.07549615204334259,1681.3453525963719
3365999.0,0.07558858394622803,1682.3449636857904
3367999.0,0.07541755586862564,1683.344574775209
3369999.0,0.0756072923541069,1684.3441858646274
3371999.0,0.07553327828645706,1685.343796954046
3373999.0,0.07556673884391785,1686.3434080434645
3375999.0,0.07545854896306992,1687.343019132883
3377999.0,0.07555247843265533,1688.3426302223015
3379999.0,0.07554890960454941,1689.34224131172
3381999.0,0.07558735460042953,1690.3418524011386
3383999.0,0.07551401108503342,1691.3414634905569
3385999.0,0.07550787925720215,1692.3410745799754
3387999.0,0.07559274137020111,1693.340685669394
3389999.0,0.07551229000091553,1694.3402967588124
3391999.0,0.07549994438886642,1695.339907848231
3393999.0,0.07565614581108093,1696.3395189376495
3395999.0,0.07543975114822388,1697.339130027068
3397999.0,0.07555264979600906,1698.3387411164865
3399999.0,0.07559946924448013,1699.338352205905
3401999.0,0.0755215510725975,1700.3379632953236
3403999.0,0.075410857796669,1701.3375743847419
3405999.0,0.07535070180892944,1702.3371854741604
3407999.0,0.07526516169309616,1703.336796563579
3409999.0,0.07548468559980392,1704.3364076529974
3411999.0,0.07533487677574158,1705.336018742416
3413999.0,0.07546591013669968,1706.3356298318345
3415999.0,0.07531127333641052,1707.335240921253
3417999.0,0.07543019950389862,1708.3348520106715
3419999.0,0.07534001022577286,1709.33446310009
3421999.0,0.07538976520299911,1710.3340741895086
3423999.0,0.07536394894123077,1711.3336852789269
3425999.0,0.07545161247253418,1712.3332963683454
3427999.0,0.07531365007162094,1713.332907457764
3429999.0,0.07545511424541473,1714.3325185471824
3431999.0,0.07537133991718292,1715.332129636601
3433999.0,0.07545950263738632,1716.3317407260195
3435999.0,0.0753517597913742,1717.331351815438
3437999.0,0.07535920292139053,1718.3309629048565
3439999.0,0.07546791434288025,1719.330573994275
3441999.0,0.07539381086826324,1720.3301850836936
3443999.0,0.07541493326425552,1721.329796173112
3445999.0,0.07550834119319916,1722.3294072625304
3447999.0,0.07534004747867584,1723.329018351949
3449999.0,0.07545454055070877,1724.3286294413674
3451999.0,0.07519844174385071,1725.328240530786
3453999.0,0.07523345202207565,1726.3278516202045
3455999.0,0.07525552809238434,1727.327462709623
3457999.0,0.07529732584953308,1728.3270737990415
3459999.0,0.0752791166305542,1729.32668488846
3461999.0,0.07518316805362701,1730.3262959778785
3463999.0,0.07526543736457825,1731.325907067297
3465999.0,0.075338214635849,1732.3255181567154
3467999.0,0.07533766329288483,1733.3251292461339
3469999.0,0.07525493204593658,1734.3247403355524
3471999.0,0.07516513764858246,1735.324351424971
3473999.0,0.07525379955768585,1736.3239625143895
3475999.0,0.07532043755054474,1737.323573603808
3477999.0,0.075218565762043,1738.3231846932265
3479999.0,0.07528483867645264,1739.322795782645
3481999.0,0.07531507313251495,1740.3224068720635
3483999.0,0.07541187107563019,1741.322017961482
3485999.0,0.0753006786108017,1742.3216290509004
3487999.0,0.07520881295204163,1743.3212401403189
3489999.0,0.07528430968523026,1744.3208512297374
3491999.0,0.07531144469976425,1745.320462319156
3493999.0,0.0753655657172203,1746.3200734085744
3495999.0,0.07534368336200714,1747.319684497993
3497999.0,0.07530541718006134,1748.3192955874115
3499999.0,0.07530824095010757,1749.31890667683
3501999.0,0.0753747969865799,1750.3185177662485
3503999.0,0.07528197765350342,1751.318128855667
3505999.0,0.07531388849020004,1752.3177399450853
3507999.0,0.07520606368780136,1753.3173510345039
3509999.0,0.07521848380565643,1754.3169621239224
3511999.0,0.07530760020017624,1755.316573213341
3513999.0,0.07531163841485977,1756.3161843027594
3515999.0,0.07506626099348068,1757.315795392178
3517999.0,0.07522100955247879,1758.3154064815965
3519999.0,0.07517709583044052,1759.315017571015
3521999.0,0.07510779798030853,1760.3146286604335
3523999.0,0.07511316239833832,1761.314239749852
3525999.0,0.07517054677009583,1762.3138508392703
3527999.0,0.07517815381288528,1763.3134619286889
3529999.0,0.07517652958631516,1764.3130730181074
3531999.0,0.07516436278820038,1765.312684107526
3533999.0,0.07516313344240189,1766.3122951969444
3535999.0,0.07520037889480591,1767.311906286363
3537999.0,0.07516508549451828,1768.3115173757815
3539999.0,0.07523104548454285,1769.3111284652
3541999.0,0.07530217617750168,1770.3107395546185
3543999.0,0.07520889490842819,1771.310350644037
3545999.0,0.07519912719726562,1772.3099617334553
3547999.0,0.07518474012613297,1773.3095728228739
3549999.0,0.07522748410701752,1774.3091839122924
3551999.0,0.07525906711816788,1775.308795001711
3553999.0,0.07509111613035202,1776.3084060911294
3555999.0,0.07509158551692963,1777.308017180548
3557999.0,0.07509691268205643,1778.3076282699665
3559999.0,0.07482405006885529,1779.307239359385
3561999.0,0.07499288022518158,1780.3068504488035
3563999.0,0.07492955029010773,1781.306461538222
3565999.0,0.07489615678787231,1782.3060726276406
3567999.0,0.07486649602651596,1783.3056837170589
3569999.0,0.07498858869075775,1784.3052948064774
3571999.0,0.074839286506176,1785.304905895896
3573999.0,0.0748271718621254,1786.3045169853144
3575999.0,0.07497458159923553,1787.304128074733
3577999.0,0.07492004334926605,1788.3037391641515
3579999.0,0.07495886087417603,1789.30335025357
3581999.0,0.07503855228424072,1790.3029613429885
3583999.0,0.07490013539791107,1791.302572432407
3585999.0,0.07485810667276382,1792.3021835218256
3587999.0,0.07511166483163834,1793.3017946112438
3589999.0,0.0749482586979866,1794.3014057006624
3591999.0,0.07494131475687027,1795.301016790081
3593999.0,0.07494553923606873,1796.3006278794994
3595999.0,0.07494738698005676,1797.300238968918
3597999.0,0.07493745535612106,1798.2998500583365
3599999.0,0.0749770849943161,1799.299461147755
3601999.0,0.0749983862042427,1800.2990722371735
3603999.0,0.07473517954349518,1801.298683326592
3605999.0,0.07475021481513977,1802.2982944160105
3607999.0,0.07471384853124619,1803.2979055054288
3609999.0,0.0748085007071495,1804.2975165948474
3611999.0,0.0747661367058754,1805.297127684266
3613999.0,0.07480262219905853,1806.2967387736844
3615999.0,0.07472113519906998,1807.296349863103
3617999.0,0.07480375468730927,1808.2959609525215
3619999.0,0.07478272914886475,1809.29557204194
3621999.0,0.07485964149236679,1810.2951831313585
3623999.0,0.07479200512170792,1811.294794220777
3625999.0,0.07487068325281143,1812.2944053101955
3627999.0,0.07480209320783615,1813.2940163996138
3629999.0,0.07482406497001648,1814.2936274890324
3631999.0,0.07478857785463333,1815.2932385784509
3633999.0,0.07491301745176315,1816.2928496678694
3635999.0,0.0748186856508255,1817.292460757288
3637999.0,0.07489608228206635,1818.2920718467064
3639999.0,0.07488179206848145,1819.291682936125
3641999.0,0.0747905895113945,1820.2912940255435
3643999.0,0.07489386945962906,1821.290905114962
3645999.0,0.0748569443821907,1822.2905162043805
3647999.0,0.07494742423295975,1823.2901272937988
3649999.0,0.07496603578329086,1824.2897383832174
3651999.0,0.07481697201728821,1825.2893494726359
3653999.0,0.07468339055776596,1826.2889605620544
3655999.0,0.07471636682748795,1827.288571651473
3657999.0,0.07478614896535873,1828.2881827408914
3659999.0,0.07467330247163773,1829.28779383031
3661999.0,0.07476697862148285,1830.2874049197285
3663999.0,0.07469633966684341,1831.287016009147
3665999.0,0.07478059083223343,1832.2866270985655
3667999.0,0.07480651140213013,1833.2862381879838
3669999.0,0.0747312605381012,1834.2858492774023
3671999.0,0.07473519444465637,1835.2854603668209
3673999.0,0.07476092875003815,1836.2850714562394
3675999.0,0.07489829510450363,1837.284682545658
3677999.0,0.07485023140907288,1838.2842936350764
3679999.0,0.07477714866399765,1839.283904724495
3681999.0,0.07487542182207108,1840.2835158139135
3683999.0,0.07485029846429825,1841.283126903332
3685999.0,0.07473272830247879,1842.2827379927505
3687999.0,0.07486189901828766,1843.282349082169
3689999.0,0.07478790730237961,1844.2819601715873
3691999.0,0.07474984973669052,1845.2815712610059
3693999.0,0.0748145580291748,1846.2811823504244
3695999.0,0.07483314722776413,1847.280793439843
3697999.0,0.07487079501152039,1848.2804045292614
3699999.0,0.07491312175989151,1849.28001561868
3701999.0,0.07475804537534714,1850.2796267080985
3703999.0,0.074696846306324,1851.279237797517
3705999.0,0.07468605041503906,1852.2788488869355
3707999.0,0.07461951673030853,1853.278459976354
3709999.0,0.07460892200469971,1854.2780710657723
3711999.0,0.07467059046030045,1855.2776821551909
3713999.0,0.0746397152543068,1856.2772932446094
3715999.0,0.0746212899684906,1857.276904334028
3717999.0,0.07471196353435516,1858.2765154234464
3719999.0,0.07455471903085709,1859.276126512865
3721999.0,0.07468850910663605,1860.2757376022835
3723999.0,0.07458186894655228,1861.275348691702
3725999.0,0.07471457868814468,1862.2749597811205
3727999.0,0.0746913030743599,1863.274570870539
3729999.0,0.07463571429252625,1864.2741819599573
3731999.0,0.07467227429151535,1865.2737930493759
3733999.0,0.07466002553701401,1866.2734041387944
3735999.0,0.07455265522003174,1867.273015228213
3737999.0,0.07467575371265411,1868.2726263176314
3739999.0,0.07464176416397095,1869.27223740705
3741999.0,0.07473988085985184,1870.2718484964685
3743999.0,0.07472646236419678,1871.271459585887
3745999.0,0.07469247281551361,1872.2710706753055
3747999.0,0.07467193156480789,1873.270681764724
3749999.0,0.07472057640552521,1874.2702928541423
3751999.0,0.07471511512994766,1875.2699039435608
3753999.0,0.0746230036020279,1876.2695150329794
3755999.0,0.07471224665641785,1877.269126122398
3757999.0,0.0746939554810524,1878.2687372118164
3759999.0,0.0747193768620491,1879.268348301235
3761999.0,0.07464625686407089,1880.2679593906535
3763999.0,0.07462982833385468,1881.267570480072
3765999.0,0.07453921437263489,1882.2671815694905
3767999.0,0.07457125186920166,1883.266792658909
3769999.0,0.07450443506240845,1884.2664037483273
3771999.0,0.0745168924331665,1885.2660148377458
3773999.0,0.07456328719854355,1886.2656259271644
3775999.0,0.07456938177347183,1887.265237016583
3777999.0,0.07448683679103851,1888.2648481060014
3779999.0,0.07458510994911194,1889.26445919542
3781999.0,0.07456806302070618,1890.2640702848385
3783999.0,0.07460235804319382,1891.263681374257
3785999.0,0.07451941817998886,1892.2632924636755
3787999.0,0.07453741878271103,1893.262903553094
3789999.0,0.07446309179067612,1894.2625146425123
3791999.0,0.07461179047822952,1895.2621257319308
3793999.0,0.07457199692726135,1896.2617368213494
3795999.0,0.07461047172546387,1897.2613479107679
3797999.0,0.07459883391857147,1898.2609590001864
3799999.0,0.07455777376890182,1899.260570089605
3801999.0,0.07454270869493484,1900.2601811790234
3803999.0,0.07461640983819962,1901.259792268442
3805999.0,0.07457192987203598,1902.2594033578605
3807999.0,0.07451138645410538,1903.259014447279
3809999.0,0.07468269765377045,1904.2586255366975
3811999.0,0.0746104046702385,1905.2582366261158
3813999.0,0.07459951937198639,1906.2578477155344
3815999.0,0.07461840659379959,1907.2574588049529
3817999.0,0.07455795258283615,1908.2570698943714
3819999.0,0.07466668635606766,1909.25668098379
3821999.0,0.07461816817522049,1910.2562920732084
3823999.0,0.07459945976734161,1911.255903162627
3825999.0,0.07459204643964767,1912.2555142520455
3827999.0,0.07462331652641296,1913.255125341464
3829999.0,0.07459235936403275,1914.2547364308825
3831999.0,0.07462990283966064,1915.2543475203008
3833999.0,0.07439087331295013,1916.2539586097193
3835999.0,0.07451409101486206,1917.2535696991379
3837999.0,0.07447689026594162,1918.2531807885564
3839999.0,0.0743853896856308,1919.252791877975
3841999.0,0.0743972584605217,1920.2524029673934
3843999.0,0.07439585030078888,1921.252014056812
3845999.0,0.074427530169487,1922.2516251462305
3847999.0,0.07448338717222214,1923.251236235649
3849999.0,0.07448031008243561,1924.2508473250675
3851999.0,0.07448260486125946,1925.2504584144858
3853999.0,0.07446133345365524,1926.2500695039043
3855999.0,0.0744372010231018,1927.2496805933229
3857999.0,0.07452663779258728,1928.2492916827414
3859999.0,0.07449783384799957,1929.24890277216
3861999.0,0.07451285421848297,1930.2485138615784
3863999.0,0.07447785884141922,1931.248124950997
3865999.0,0.07447070628404617,1932.2477360404155
3867999.0,0.07444869726896286,1933.247347129834
3869999.0,0.07448331266641617,1934.2469582192525
3871999.0,0.07444247603416443,1935.2465693086708
3873999.0,0.07445347309112549,1936.2461803980893
3875999.0,0.07452524453401566,1937.2457914875079
3877999.0,0.07433322817087173,1938.2454025769264
3879999.0,0.07431511580944061,1939.245013666345
3881999.0,0.07432205975055695,1940.2446247557634
3883999.0,0.0742463544011116,1941.244235845182
3885999.0,0.07422970235347748,1942.2438469346005
3887999.0,0.07423578947782516,1943.243458024019
3889999.0,0.0742245763540268,1944.2430691134375
3891999.0,0.0742388665676117,1945.2426802028558
3893999.0,0.07425553351640701,1946.2422912922743
3895999.0,0.07422199845314026,1947.2419023816929
3897999.0,0.07431772351264954,1948.2415134711114
3899999.0,0.07433021068572998,1949.24112456053
3901999.0,0.07430973649024963,1950.2407356499484
3903999.0,0.07431827485561371,1951.240346739367
3905999.0,0.07428004592657089,1952.2399578287855
3907999.0,0.07426028698682785,1953.239568918204
3909999.0,0.07433708012104034,1954.2391800076225
3911999.0,0.07430028170347214,1955.2387910970408
3913999.0,0.07426352798938751,1956.2384021864593
3915999.0,0.074346162378788,1957.2380132758778
3917999.0,0.07432529330253601,1958.2376243652964
3919999.0,0.07420751452445984,1959.237235454715
3921999.0,0.07428327947854996,1960.2368465441334
3923999.0,0.07427816838026047,1961.236457633552
3925999.0,0.07421956211328506,1962.2360687229705
3927999.0,0.07427337765693665,1963.235679812389
3929999.0,0.0743120089173317,1964.2352909018075
3931999.0,0.07419871538877487,1965.234901991226
3933999.0,0.0742865800857544,1966.2345130806443
3935999.0,0.074263796210289,1967.2341241700628
3937999.0,0.07430171221494675,1968.2337352594814
3939999.0,0.07427375763654709,1969.2333463488999
3941999.0,0.0742160826921463,1970.2329574383184
3943999.0,0.07429345697164536,1971.232568527737
3945999.0,0.0742744579911232,1972.2321796171555
3947999.0,0.07425732165575027,1973.231790706574
3949999.0,0.07425270974636078,1974.2314017959925
3951999.0,0.07428393512964249,1975.231012885411
3953999.0,0.07429076731204987,1976.2306239748293
3955999.0,0.07428107410669327,1977.2302350642478
3957999.0,0.07430639117956161,1978.2298461536664
3959999.0,0.07425091415643692,1979.2294572430849
3961999.0,0.07433054596185684,1980.2290683325034
3963999.0,0.0742499902844429,1981.228679421922
3965999.0,0.0742332860827446,1982.2282905113404
3967999.0,0.0742906928062439,1983.227901600759
3969999.0,0.07427743077278137,1984.2275126901775
3971999.0,0.07428459823131561,1985.227123779596
3973999.0,0.0742703452706337,1986.2267348690143
3975999.0,0.07421453297138214,1987.2263459584328
3977999.0,0.07402440905570984,1988.2259570478514
3979999.0,0.07402722537517548,1989.2255681372699
3981999.0,0.07414162158966064,1990.2251792266884
3983999.0,0.07403799146413803,1991.224790316107
3985999.0,0.07404546439647675,1992.2244014055254
3987999.0,0.07407444715499878,1993.224012494944
3989999.0,0.07412905246019363,1994.2236235843625
3991999.0,0.07406993210315704,1995.223234673781
3993999.0,0.07417917996644974,1996.2228457631993
3995999.0,0.07407594472169876,1997.2224568526178
3997999.0,0.07413942366838455,1998.2220679420363
3999999.0,0.07413122057914734,1999.2216790314549
4001999.0,0.07409725338220596,2000.2212901208734
4003999.0,0.07407339662313461,2001.220901210292
4005999.0,0.07413555681705475,2002.2205122997104
4007999.0,0.07413820922374725,2003.220123389129
4009999.0,0.07409260421991348,2004.2197344785475
4011999.0,0.0740964487195015,2005.219345567966
4013999.0,0.07414907962083817,2006.2189566573843
4015999.0,0.07410755008459091,2007.2185677468028
4017999.0,0.07415362447500229,2008.2181788362213
4019999.0,0.07418250292539597,2009.2177899256399
4021999.0,0.07392894476652145,2010.2174010150584
4023999.0,0.07396885007619858,2011.217012104477
4025999.0,0.07387682795524597,2012.2166231938954
4027999.0,0.07384134829044342,2013.216234283314
4029999.0,0.07389404624700546,2014.2158453727325
4031999.0,0.07386685162782669,2015.215456462151
4033999.0,0.07393457740545273,2016.2150675515693
4035999.0,0.07390882074832916,2017.2146786409878
4037999.0,0.07384850084781647,2018.2142897304063
4039999.0,0.07383499294519424,2019.2139008198249
4041999.0,0.07398973405361176,2020.2135119092434
4043999.0,0.07386641204357147,2021.213122998662
4045999.0,0.07390886545181274,2022.2127340880804
4047999.0,0.0739247277379036,2023.212345177499
4049999.0,0.0738966092467308,2024.2119562669175
4051999.0,0.07393723726272583,2025.211567356336
4053999.0,0.07392995804548264,2026.2111784457545
4055999.0,0.07395822554826736,2027.2107895351728
4057999.0,0.07389066368341446,2028.2104006245913
4059999.0,0.07394339144229889,2029.2100117140099
4061999.0,0.07392535358667374,2030.2096228034284
4063999.0,0.07392086088657379,2031.209233892847
4065999.0,0.07396353036165237,2032.2088449822654
4067999.0,0.07396558672189713,2033.208456071684
4069999.0,0.07391690462827682,2034.2080671611025
4071999.0,0.07379095256328583,2035.207678250521
4073999.0,0.0737815573811531,2036.2072893399395
4075999.0,0.0737590417265892,2037.2069004293578
4077999.0,0.0737513080239296,2038.2065115187763
4079999.0,0.07378052175045013,2039.2061226081948
4081999.0,0.073773592710495,2040.2057336976134
4083999.0,0.07375539839267731,2041.205344787032
4085999.0,0.07373584806919098,2042.2049558764504
4087999.0,0.07376860827207565,2043.204566965869
4089999.0,0.07379576563835144,2044.2041780552875
4091999.0,0.07369885593652725,2045.203789144706
4093999.0,0.07372930645942688,2046.2034002341245
4095999.0,0.07379016280174255,2047.2030113235428
4097999.0,0.07379425317049026,2048.2026224129613
4099999.0,0.07371217757463455,2049.20223350238
4101999.0,0.0737815573811531,2050.2018445917984
4103999.0,0.07375942915678024,2051.201455681217
4105999.0,0.07375825196504593,2052.2010667706354
4107999.0,0.07379720360040665,2053.200677860054
4109999.0,0.07379069924354553,2054.2002889494725
4111999.0,0.07376949489116669,2055.199900038891
4113999.0,0.07377550005912781,2056.1995111283095
4115999.0,0.07376466691493988,2057.199122217728
4117999.0,0.07377941906452179,2058.1987333071465
4119999.0,0.07374405115842819,2059.198344396565
4121999.0,0.07376635819673538,2060.1979554859836
4123999.0,0.07378604263067245,2061.197566575402
4125999.0,0.07383765280246735,2062.19717766482
4127999.0,0.07376124709844589,2063.1967887542387
4129999.0,0.07377433776855469,2064.196399843657
4131999.0,0.07380464673042297,2065.1960109330757
4133999.0,0.07385319471359253,2066.1956220224943
4135999.0,0.07367739826440811,2067.195233111913
4137999.0,0.07365728914737701,2068.1948442013313
4139999.0,0.07361748814582825,2069.19445529075
4141999.0,0.07362156361341476,2070.1940663801684
4143999.0,0.0736369639635086,2071.193677469587
4145999.0,0.07358676195144653,2072.1932885590054
4147999.0,0.07361385971307755,2073.192899648424
4149999.0,0.07360735535621643,2074.1925107378424
4151999.0,0.07363586872816086,2075.192121827261
4153999.0,0.07360127568244934,2076.1917329166795
4155999.0,0.07360928505659103,2077.191344006098
4157999.0,0.07356982678174973,2078.1909550955165
4159999.0,0.07365488260984421,2079.190566184935
4161999.0,0.07365421950817108,2080.1901772743536
4163999.0,0.07357952743768692,2081.189788363772
4165999.0,0.07357876002788544,2082.18939945319
4167999.0,0.0736108347773552,2083.1890105426087
4169999.0,0.07362955808639526,2084.188621632027
4171999.0,0.07355964183807373,2085.1882327214457
4173999.0,0.07362427562475204,2086.1878438108643
4175999.0,0.07364228367805481,2087.187454900283
4177999.0,0.0736507847905159,2088.1870659897013
4179999.0,0.07359229773283005,2089.18667707912
4181999.0,0.07362349331378937,2090.1862881685383
4183999.0,0.07358971238136292,2091.185899257957
4185999.0,0.07363739609718323,2092.1855103473754
4187999.0,0.07365144044160843,2093.185121436794
4189999.0,0.07363352179527283,2094.1847325262124
4191999.0,0.073631651699543,2095.184343615631
4193999.0,0.07358571887016296,2096.1839547050495
4195999.0,0.07363031059503555,2097.183565794468
4197999.0,0.0736064612865448,2098.1831768838865
4199999.0,0.0735851302742958,2099.182787973305
4201999.0,0.07361691445112228,2100.1823990627236
4203999.0,0.07364530861377716,2101.182010152142
4205999.0,0.07365681976079941,2102.1816212415606
4207999.0,0.07362835854291916,2103.1812323309787
4209999.0,0.07359948009252548,2104.180843420397
4211999.0,0.07364083081483841,2105.1804545098157
4213999.0,0.07361950725317001,2106.1800655992342
4215999.0,0.07351520657539368,2107.1796766886528
4217999.0,0.07348280400037766,2108.1792877780713
4219999.0,0.07347056269645691,2109.17889886749
4221999.0,0.0734654888510704,2110.1785099569083
4223999.0,0.07342502474784851,2111.178121046327
4225999.0,0.07351130992174149,2112.1777321357454
4227999.0,0.07343775779008865,2113.177343225164
4229999.0,0.07345812022686005,2114.1769543145824
4231999.0,0.07343976199626923,2115.176565404001
4233999.0,0.07338780909776688,2116.1761764934195
4235999.0,0.07350147515535355,2117.175787582838
4237999.0,0.073501817882061,2118.1753986722565
4239999.0,0.07346727699041367,2119.175009761675
4241999.0,0.07348022609949112,2120.1746208510936
4243999.0,0.07344722747802734,2121.174231940512
4245999.0,0.07344359159469604,2122.1738430299306
4247999.0,0.07347437739372253,2123.1734541193487
4249999.0,0.07353105396032333,2124.173065208767
4251999.0,0.0734800472855568,2125.1726762981857
4253999.0,0.07348762452602386,2126.1722873876042
4255999.0,0.07353601604700089,2127.1718984770228
4257999.0,0.07347330451011658,2128.1715095664413
4259999.0,0.07352837175130844,2129.17112065586
4261999.0,0.07349949330091476,2130.1707317452783
4263999.0,0.07347002625465393,2131.170342834697
4265999.0,0.07355572283267975,2132.1699539241154
4267999.0,0.07349476218223572,2133.169565013534
4269999.0,0.07349160313606262,2134.1691761029524
4271999.0,0.07348530739545822,2135.168787192371
4273999.0,0.07352815568447113,2136.1683982817895
4275999.0,0.07351028174161911,2137.168009371208
4277999.0,0.07339107990264893,2138.1676204606265
4279999.0,0.07338391244411469,2139.167231550045
4281999.0,0.07332509756088257,2140.1668426394635
4283999.0,0.07333246618509293,2141.166453728882
4285999.0,0.07335082441568375,2142.1660648183006
4287999.0,0.07332518696784973,2143.1656759077187
4289999.0,0.07336266338825226,2144.165286997137
4291999.0,0.07331711053848267,2145.1648980865557
4293999.0,0.07333129644393921,2146.164509175974
4295999.0,0.07338760048151016,2147.1641202653927
4297999.0,0.07332807034254074,2148.1637313548113
4299999.0,0.07334921509027481,2149.16334244423
4301999.0,0.07336312532424927,2150.1629535336483
4303999.0,0.07337816059589386,2151.162564623067
4305999.0,0.07339533418416977,2152.1621757124854
4307999.0,0.07334718853235245,2153.161786801904
4309999.0,0.07339907437562943,2154.1613978913224
4311999.0,0.0733855590224266,2155.161008980741
4313999.0,0.07337638735771179,2156.1606200701594
4315999.0,0.07338669896125793,2157.160231159578
4317999.0,0.0733625739812851,2158.1598422489965
4319999.0,0.07336755096912384,2159.159453338415
4321999.0,0.07333985716104507,2160.1590644278335
4323999.0,0.07336968183517456,2161.158675517252
4325999.0,0.073389932513237,2162.1582866066706
4327999.0,0.07338875532150269,2163.157897696089
4329999.0,0.07336603105068207,2164.157508785507
4331999.0,0.07339484989643097,2165.1571198749257
4333999.0,0.0734049454331398,2166.156730964344
4335999.0,0.07329821586608887,2167.1563420537627
4337999.0,0.0732090026140213,2168.1559531431813
4339999.0,0.07324758172035217,2169.1555642325998
4341999.0,0.07325427234172821,2170.1551753220183
4343999.0,0.07321901619434357,2171.154786411437
4345999.0,0.07328029721975327,2172.1543975008553
4347999.0,0.0732494667172432,2173.154008590274
4349999.0,0.07323799282312393,2174.1536196796924
4351999.0,0.07322794198989868,2175.153230769111
4353999.0,0.0732632428407669,2176.1528418585294
4355999.0,0.07327748835086823,2177.152452947948
4357999.0,0.07322005927562714,2178.1520640373665
4359999.0,0.07323835045099258,2179.151675126785
4361999.0,0.07321017980575562,2180.1512862162035
4363999.0,0.07326409965753555,2181.150897305622
4365999.0,0.07323269546031952,2182.1505083950406
4367999.0,0.073237344622612,2183.150119484459
4369999.0,0.07325898110866547,2184.149730573877
4371999.0,0.073232501745224,2185.1493416632957
4373999.0,0.07327058911323547,2186.148952752714
4375999.0,0.0732576921582222,2187.1485638421327
4377999.0,0.07327050715684891,2188.1481749315512
4379999.0,0.07322192192077637,2189.1477860209698
4381999.0,0.0731680616736412,2190.1473971103883
4383999.0,0.07314450293779373,2191.147008199807
4385999.0,0.07315286248922348,2192.1466192892253
4387999.0,0.07310803234577179,2193.146230378644
4389999.0,0.07311169803142548,2194.1458414680624
4391999.0,0.07315244525671005,2195.145452557481
4393999.0,0.07314161956310272,2196.1450636468994
4395999.0,0.07312049716711044,2197.144674736318
4397999.0,0.07318493723869324,2198.1442858257365
4399999.0,0.07311398535966873,2199.143896915155
4401999.0,0.07313739508390427,2200.1435080045735
4403999.0,0.07316561043262482,2201.143119093992
4405999.0,0.07315657287836075,2202.1427301834105
4407999.0,0.07314705103635788,2203.142341272829
4409999.0,0.07311080396175385,2204.141952362247
4411999.0,0.07313413918018341,2205.1415634516657
4413999.0,0.07316713780164719,2206.141174541084
4415999.0,0.07318423688411713,2207.1407856305027
4417999.0,0.07316695153713226,2208.1403967199212
4419999.0,0.07316181063652039,2209.1400078093397
4421999.0,0.07315658032894135,2210.1396188987583
4423999.0,0.07319732755422592,2211.139229988177
4425999.0,0.07315071672201157,2212.1388410775953
4427999.0,0.07314196974039078,2213.138452167014
4429999.0,0.07316438108682632,2214.1380632564324
4431999.0,0.07310139387845993,2215.137674345851
4433999.0,0.07308145612478256,2216.1372854352694
4435999.0,0.07306119054555893,2217.136896524688
4437999.0,0.07307357341051102,2218.1365076141064
4439999.0,0.07305821031332016,2219.136118703525
4441999.0,0.07307400554418564,2220.1357297929435
4443999.0,0.07307744026184082,2221.135340882362
4445999.0,0.07307221740484238,2222.1349519717805
4447999.0,0.07308672368526459,2223.134563061199
4449999.0,0.07304888218641281,2224.1341741506176
4451999.0,0.07309684157371521,2225.1337852400356
4453999.0,0.07306953519582748,2226.133396329454
4455999.0,0.07307149469852448,2227.1330074188727
4457999.0,0.07305509597063065,2228.132618508291
4459999.0,0.07307901978492737,2229.1322295977097
4461999.0,0.07306652516126633,2230.1318406871283
4463999.0,0.07305800914764404,2231.131451776547
4465999.0,0.07307000458240509,2232.1310628659653
4467999.0,0.07306287437677383,2233.130673955384
4469999.0,0.07307098060846329,2234.1302850448023
4471999.0,0.07305631041526794,2235.129896134221
4473999.0,0.07310254126787186,2236.1295072236394
4475999.0,0.07306826114654541,2237.129118313058
4477999.0,0.07309186458587646,2238.1287294024764
4479999.0,0.07307253777980804,2239.128340491895
4481999.0,0.07307208329439163,2240.1279515813135
4483999.0,0.07307028025388718,2241.127562670732
4485999.0,0.07307945936918259,2242.1271737601505
4487999.0,0.07305843383073807,2243.126784849569
4489999.0,0.07305748015642166,2244.1263959389876
4491999.0,0.07304494082927704,2245.1260070284056
4493999.0,0.07302730530500412,2246.125618117824
4495999.0,0.07302220165729523,2247.1252292072427
4497999.0,0.07301795482635498,2248.124840296661
4499999.0,0.07304417341947556,2249.1244513860797
4501999.0,0.0730060562491417,2250.1240624754982
4503999.0,0.0730266347527504,2251.1236735649168
4505999.0,0.07301265746355057,2252.1232846543353
4507999.0,0.07301682233810425,2253.122895743754
4509999.0,0.07300733774900436,2254.1225068331723
4511999.0,0.07303042709827423,2255.122117922591
4513999.0,0.0729980394244194,2256.1217290120094
4515999.0,0.0730251744389534,2257.121340101428
4517999.0,0.07301151752471924,2258.1209511908464
4519999.0,0.07300721108913422,2259.120562280265
4521999.0,0.07299131900072098,2260.1201733696835
4523999.0,0.07301440089941025,2261.119784459102
4525999.0,0.07300671935081482,2262.1193955485205
4527999.0,0.0730324536561966,2263.119006637939
4529999.0,0.07300948351621628,2264.1186177273576
4531999.0,0.0729953870177269,2265.1182288167756
4533999.0,0.07301482558250427,2266.117839906194
4535999.0,0.07302369922399521,2267.1174509956127
4537999.0,0.07300325483083725,2268.117062085031
4539999.0,0.07298123836517334,2269.1166731744497
4541999.0,0.0730230063199997,2270.1162842638682
4543999.0,0.07301975041627884,2271.1158953532868
4545999.0,0.0730009526014328,2272.1155064427053
4547999.0,0.07300842553377151,2273.115117532124
4549999.0,0.07300851494073868,2274.1147286215423
4551999.0,0.07302117347717285,2275.114339710961
4553999.0,0.07300006598234177,2276.1139508003794
4555999.0,0.07301624864339828,2277.113561889798
4557999.0,0.07299108058214188,2278.1131729792164
4559999.0,0.07300056517124176,2279.112784068635
4561999.0,0.07297880947589874,2280.1123951580535
4563999.0,0.07300962507724762,2281.112006247472
4565999.0,0.07300920784473419,2282.1116173368905
4567999.0,0.07298965752124786,2283.111228426309
4569999.0,0.07301104813814163,2284.1108395157275
4571999.0,0.07305377721786499,2285.110450605146
4573999.0,0.0729956403374672,2286.110061694564
4575999.0,0.07300280779600143,2287.1096727839827
4577999.0,0.07298924773931503,2288.109283873401
4579999.0,0.07300855964422226,2289.1088949628197
4581999.0,0.07299509644508362,2290.108506052238
4583999.0,0.07298770546913147,2291.1081171416567
4585999.0,0.0729765072464943,2292.1077282310753
4587999.0,0.07298360764980316,2293.107339320494
4589999.0,0.07296723127365112,2294.1069504099123
4591999.0,0.07300275564193726,2295.106561499331
4593999.0,0.07298284769058228,2296.1061725887494
4595999.0,0.07296779006719589,2297.105783678168
4597999.0,0.0729735717177391,2298.1053947675864
4599999.0,0.07297784835100174,2299.105005857005
4601999.0,0.07296322286128998,2300.1046169464234
4603999.0,0.07298537343740463,2301.104228035842
4605999.0,0.07297419011592865,2302.1038391252605
4607999.0,0.07296852022409439,2303.103450214679
4609999.0,0.0729767233133316,2304.1030613040975
4611999.0,0.07297317683696747,2305.102672393516
4613999.0,0.07296259701251984,2306.102283482934
4615999.0,0.07296398282051086,2307.1018945723526
4617999.0,0.072968989610672,2308.101505661771
4619999.0,0.07296790182590485,2309.1011167511897
4621999.0,0.07295361161231995,2310.100727840608
4623999.0,0.07296809554100037,2311.1003389300267
4625999.0,0.07295794039964676,2312.0999500194453
4627999.0,0.0729651227593422,2313.099561108864
4629999.0,0.0729580670595169,2314.0991721982823
4631999.0,0.07296522706747055,2315.098783287701
4633999.0,0.07294106483459473,2316.0983943771193
4635999.0,0.07296445965766907,2317.098005466538
4637999.0,0.07295781373977661,2318.0976165559564
4639999.0,0.07294891029596329,2319.097227645375
4641999.0,0.07297061383724213,2320.0968387347934
4643999.0,0.07297919690608978,2321.096449824212
4645999.0,0.07293980568647385,2322.0960609136305
4647999.0,0.0729544535279274,2323.095672003049
4649999.0,0.07294590771198273,2324.0952830924675
4651999.0,0.07296918332576752,2325.094894181886
4653999.0,0.07296106964349747,2326.094505271304
4655999.0,0.07294835150241852,2327.0941163607226
4657999.0,0.07295404374599457,2328.093727450141
4659999.0,0.07297424226999283,2329.0933385395597
4661999.0,0.07295505702495575,2330.092949628978
4663999.0,0.07295720279216766,2331.0925607183967
4665999.0,0.0729556679725647,2332.0921718078152
4667999.0,0.07295618206262589,2333.0917828972338
4669999.0,0.07294552773237228,2334.0913939866523
4671999.0,0.07294023036956787,2335.091005076071
4673999.0,0.07295293360948563,2336.0906161654893
4675999.0,0.07294445484876633,2337.090227254908
4677999.0,0.07295796275138855,2338.0898383443264
4679999.0,0.07296566665172577,2339.089449433745
4681999.0,0.07294385135173798,2340.0890605231634
4683999.0,0.07293874025344849,2341.088671612582
4685999.0,0.0729418694972992,2342.0882827020005
4687999.0,0.0729554146528244,2343.087893791419
4689999.0,0.07293954491615295,2344.0875048808375
4691999.0,0.07293450832366943,2345.087115970256
4693999.0,0.07293327152729034,2346.0867270596746
4695999.0,0.07294585555791855,2347.0863381490926
4697999.0,0.07292595505714417,2348.085949238511
4699999.0,0.07291830331087112,2349.0855603279297
4701999.0,0.07294541597366333,2350.085171417348
4703999.0,0.07294406741857529,2351.0847825067667
4705999.0,0.07292284071445465,2352.0843935961852
4707999.0,0.07292719185352325,2353.0840046856038
4709999.0,0.07293301075696945,2354.0836157750223
4711999.0,0.07293424755334854,2355.083226864441
4713999.0,0.07292816042900085,2356.0828379538593
4715999.0,0.07292632758617401,2357.082449043278
4717999.0,0.07292131334543228,2358.0820601326964
4719999.0,0.07293327897787094,2359.081671222115
4721999.0,0.07292353361845016,2360.0812823115334
4723999.0,0.07292307913303375,2361.080893400952
4725999.0,0.07291276752948761,2362.0805044903705
4727999.0,0.07290543615818024,2363.080115579789
4729999.0,0.0729270800948143,2364.0797266692075
4731999.0,0.0729101300239563,2365.079337758626
4733999.0,0.07292647659778595,2366.0789488480445
4735999.0,0.07290846109390259,2367.0785599374626
4737999.0,0.07292652875185013,2368.078171026881
4739999.0,0.07292492687702179,2369.0777821162997
4741999.0,0.07292819768190384,2370.077393205718
4743999.0,0.07292181253433228,2371.0770042951367
4745999.0,0.07291584461927414,2372.076615384555
4747999.0,0.072907455265522,2373.0762264739737
4749999.0,0.07291650027036667,2374.0758375633923
4751999.0,0.07291556149721146,2375.075448652811
4753999.0,0.07290318608283997,2376.0750597422293
4755999.0,0.07291513681411743,2377.074670831648
4757999.0,0.07290323823690414,2378.0742819210664
4759999.0,0.07290950417518616,2379.073893010485
4761999.0,0.07290526479482651,2380.0735040999034
4763999.0,0.07291688024997711,2381.073115189322
4765999.0,0.07290984690189362,2382.0727262787404
4767999.0,0.0729181319475174,2383.072337368159
4769999.0,0.0728984922170639,2384.0719484575775
4771999.0,0.072934590280056,2385.071559546996
4773999.0,0.07292048633098602,2386.0711706364145
4775999.0,0.07290511578321457,2387.0707817258326
4777999.0,0.07291916012763977,2388.070392815251
4779999.0,0.07292719185352325,2389.0700039046696
4781999.0,0.07291541993618011,2390.069614994088
4783999.0,0.07291296124458313,2391.0692260835067
4785999.0,0.07290291041135788,2392.068837172925
4787999.0,0.07290195673704147,2393.0684482623437
4789999.0,0.0729123204946518,2394.0680593517623
4791999.0,0.07292081415653229,2395.067670441181
4793999.0,0.07291284203529358,2396.0672815305993
4795999.0,0.07291965931653976,2397.066892620018
4797999.0,0.07292252779006958,2398.0665037094363
4799999.0,0.07291930168867111,2399.066114798855
4801999.0,0.07291371375322342,2400.0657258882734
4803999.0,0.07290466874837875,2401.065336977692
4805999.0,0.07291040569543839,2402.0649480671104
4807999.0,0.07291115075349808,2403.064559156529
4809999.0,0.07290437817573547,2404.0641702459475
4811999.0,0.07289564609527588,2405.063781335366
4813999.0,0.07289373129606247,2406.0633924247845
4815999.0,0.07289529591798782,2407.063003514203
4817999.0,0.07292217761278152,2408.062614603621
4819999.0,0.07288777828216553,2409.0622256930396
4821999.0,0.07290873676538467,2410.061836782458
4823999.0,0.072883740067482,2411.0614478718767
4825999.0,0.07290183007717133,2412.061058961295
4827999.0,0.07290032505989075,2413.0606700507137
4829999.0,0.07289279252290726,2414.0602811401322
4831999.0,0.07289906591176987,2415.0598922295508
4833999.0,0.07289303839206696,2416.0595033189693
4835999.0,0.07288238406181335,2417.059114408388
4837999.0,0.07289054244756699,2418.0587254978063
4839999.0,0.07289177179336548,2419.058336587225
4841999.0,0.07289781421422958,2420.0579476766434
4843999.0,0.0728989690542221,2421.057558766062
4845999.0,0.07290413975715637,2422.0571698554804
4847999.0,0.07288393378257751,2423.056780944899
4849999.0,0.07289697974920273,2424.0563920343175
4851999.0,0.07289976626634598,2425.056003123736
4853999.0,0.07290031015872955,2426.0556142131545
4855999.0,0.07288718968629837,2427.055225302573
4857999.0,0.07288824766874313,2428.054836391991
4859999.0,0.07287368178367615,2429.0544474814096
4861999.0,0.0728810727596283,2430.054058570828
4863999.0,0.0728762298822403,2431.0536696602467
4865999.0,0.07288302481174469,2432.053280749665
4867999.0,0.072877898812294,2433.0528918390837
4869999.0,0.07288339734077454,2434.0525029285022
4871999.0,0.0728815346956253,2435.0521140179208
4873999.0,0.0728730857372284,2436.0517251073393
4875999.0,0.07289113104343414,2437.051336196758
4877999.0,0.07286281883716583,2438.0509472861763
4879999.0,0.07287915050983429,2439.050558375595
4881999.0,0.07287243753671646,2440.0501694650134
4883999.0,0.07287713885307312,2441.049780554432
4885999.0,0.07286795973777771,2442.0493916438504
4887999.0,0.07286743074655533,2443.049002733269
4889999.0,0.07287491112947464,2444.0486138226875
4891999.0,0.07286842167377472,2445.048224912106
4893999.0,0.07288710027933121,2446.0478360015245
4895999.0,0.07284996658563614,2447.047447090943
4897999.0,0.07284931093454361,2448.0470581803615
4899999.0,0.07286480814218521,2449.0466692697796
4901999.0,0.07287497073411942,2450.046280359198
4903999.0,0.07286661118268967,2451.0458914486167
4905999.0,0.07286307960748672,2452.045502538035
4907999.0,0.07286899536848068,2453.0451136274537
4909999.0,0.07286319136619568,2454.044724716872
4911999.0,0.07287532836198807,2455.0443358062907
4913999.0,0.07285795360803604,2456.0439468957093
4915999.0,0.07285401225090027,2457.043557985128
4917999.0,0.07286756485700607,2458.0431690745463
4919999.0,0.07286201417446136,2459.042780163965
4921999.0,0.07286916673183441,2460.0423912533834
4923999.0,0.07285916060209274,2461.042002342802
4925999.0,0.07286090403795242,2462.0416134322204
4927999.0,0.07285591959953308,2463.041224521639
4929999.0,0.07285959273576736,2464.0408356110574
4931999.0,0.0728377178311348,2465.040446700476
4933999.0,0.07287504523992538,2466.0400577898945
4935999.0,0.07285362482070923,2467.039668879313
4937999.0,0.07286237180233002,2468.0392799687315
4939999.0,0.0728377103805542,2469.0388910581496
4941999.0,0.07284224033355713,2470.038502147568
4943999.0,0.07285435497760773,2471.0381132369866
4945999.0,0.07285821437835693,2472.037724326405
4947999.0,0.0728442445397377,2473.0373354158237
4949999.0,0.07285725325345993,2474.036946505242
4951999.0,0.07285073399543762,2475.0365575946607
4953999.0,0.07285374402999878,2476.0361686840793
4955999.0,0.07284587621688843,2477.035779773498
4957999.0,0.07284251600503922,2478.0353908629163
4959999.0,0.0728563740849495,2479.035001952335
4961999.0,0.07284428924322128,2480.0346130417533
4963999.0,0.07284406572580338,2481.034224131172
4965999.0,0.07284890860319138,2482.0338352205904
4967999.0,0.07283908873796463,2483.033446310009
4969999.0,0.07285616546869278,2484.0330573994274
4971999.0,0.07284628599882126,2485.032668488846
4973999.0,0.0728389099240303,2486.0322795782645
4975999.0,0.07286237925291061,2487.031890667683
4977999.0,0.0728764757514,2488.0315017571015
4979999.0,0.07287219911813736,2489.0311128465196
4981999.0,0.07288575172424316,2490.030723935938
4983999.0,0.07285729050636292,2491.0303350253566
4985999.0,0.07286594808101654,2492.029946114775
4987999.0,0.07288035750389099,2493.0295572041937
4989999.0,0.07286694645881653,2494.029168293612
4991999.0,0.07285422086715698,2495.0287793830307
4993999.0,0.07287909835577011,2496.0283904724492
4995999.0,0.07286002486944199,2497.0280015618678
4997999.0,0.07284852117300034,2498.0276126512863
4999999.0,0.07287883013486862,2499.027223740705
5001999.0,0.07286353409290314,2500.0268348301233
5003999.0,0.0728553831577301,2501.026445919542
5005999.0,0.07285825908184052,2502.0260570089604
5007999.0,0.07285857200622559,2503.025668098379
5009999.0,0.07287239283323288,2504.0252791877974
5011999.0,0.07285773009061813,2505.024890277216
5013999.0,0.07286719232797623,2506.0245013666345
5015999.0,0.07285948097705841,2507.024112456053
5017999.0,0.07289759814739227,2508.0237235454715
5019999.0,0.07288862764835358,2509.02333463489
5021999.0,0.07289394736289978,2510.022945724308
5023999.0,0.07290390133857727,2511.0225568137266
5025999.0,0.07291487604379654,2512.022167903145
5027999.0,0.07290460914373398,2513.0217789925637
5029999.0,0.07290907204151154,2514.021390081982
5031999.0,0.07288800925016403,2515.0210011714007
5033999.0,0.07289930433034897,2516.0206122608192
5035999.0,0.0728883147239685,2517.0202233502378
5037999.0,0.07289448380470276,2518.0198344396563
5039999.0,0.07290440052747726,2519.019445529075
5041999.0,0.07289384305477142,2520.0190566184933
5043999.0,0.07289522886276245,2521.018667707912
5045999.0,0.07289793342351913,2522.0182787973304
5047999.0,0.07289467751979828,2523.017889886749
5049999.0,0.07288836687803268,2524.0175009761674
5051999.0,0.07290171831846237,2525.017112065586
5053999.0,0.07288941740989685,2526.0167231550045
5055999.0,0.07288730144500732,2527.016334244423
5057999.0,0.07288692891597748,2528.0159453338415
5059999.0,0.07295659929513931,2529.01555642326
5061999.0,0.07294443249702454,2530.015167512678
5063999.0,0.07296284288167953,2531.0147786020966
5065999.0,0.07295285910367966,2532.014389691515
5067999.0,0.07293485105037689,2533.0140007809337
5069999.0,0.0729452595114708,2534.013611870352
5071999.0,0.07294729351997375,2535.0132229597707
5073999.0,0.07294304668903351,2536.012834049189
5075999.0,0.0729447677731514,2537.0124451386077
5077999.0,0.07292887568473816,2538.0120562280263
5079999.0,0.07294213771820068,2539.011667317445
5081999.0,0.07295417785644531,2540.0112784068633
5083999.0,0.07293669134378433,2541.010889496282
5085999.0,0.07291187345981598,2542.0105005857004
5087999.0,0.07294823974370956,2543.010111675119
5089999.0,0.07294298708438873,2544.0097227645374
5091999.0,0.07292790710926056,2545.009333853956
5093999.0,0.07293190062046051,2546.0089449433744
5095999.0,0.07293299585580826,2547.008556032793
5097999.0,0.0729384794831276,2548.0081671222115
5099999.0,0.07292775809764862,2549.00777821163
5101999.0,0.07298900187015533,2550.007389301048
5103999.0,0.07298833876848221,2551.0070003904666
5105999.0,0.07297863811254501,2552.006611479885
5107999.0,0.0729951336979866,2553.0062225693036
5109999.0,0.07299494743347168,2554.005833658722
5111999.0,0.07300430536270142,2555.0054447481407
5113999.0,0.0729859247803688,2556.005055837559
5115999.0,0.0729801133275032,2557.0046669269777
5117999.0,0.07300229370594025,2558.0042780163963
5119999.0,0.07300072908401489,2559.003889105815
5121999.0,0.07301110029220581,2560.0035001952333
5123999.0,0.07299433648586273,2561.003111284652
5125999.0,0.0729798898100853,2562.0027223740703
5127999.0,0.07298874109983444,2563.002333463489
5129999.0,0.07297749817371368,2564.0019445529074
5131999.0,0.07299770414829254,2565.001555642326
5133999.0,0.07297445088624954,2566.0011667317444
5135999.0,0.07300400733947754,2567.000777821163
5137999.0,0.07300245016813278,2568.0003889105815
5139999.0,0.07296932488679886,2569.0


==> data/training_decay-inv_shepp/iaenet.csv <==
step,value,epoch
1999.0,0.22257821261882782,0.9986818176420219
3999.0,0.19590634107589722,1.997863225988217
5999.0,0.1866360306739807,2.997044634334412
7999.0,0.17565704882144928,3.9962260426806067
9999.0,0.17430660128593445,4.995407451026802
11999.0,0.16808058321475983,5.994588859372997
13999.0,0.16435647010803223,6.993770267719192
15999.0,0.16157038509845734,7.9929516760653865
17999.0,0.16250267624855042,8.992133084411583
19999.0,0.15853333473205566,9.991314492757777
21999.0,0.15695561468601227,10.990495901103971
23999.0,0.15366515517234802,11.989677309450167
25999.0,0.15333348512649536,12.988858717796361
27999.0,0.15106390416622162,13.988040126142558
29999.0,0.1499996930360794,14.987221534488752
31999.0,0.14822088181972504,15.986402942834946
33999.0,0.14865341782569885,16.985584351181142
35999.0,0.14650872349739075,17.98476575952734
37999.0,0.1438440978527069,18.98394716787353
39999.0,0.14491549134254456,19.983128576219727
41999.0,0.1452658623456955,20.982309984565923
43999.0,0.1446819007396698,21.981491392912115
45999.0,0.14197373390197754,22.98067280125831
47999.0,0.14167922735214233,23.979854209604508
49999.0,0.140438973903656,24.9790356179507
51999.0,0.14243356883525848,25.978217026296896
53999.0,0.13829226791858673,26.977398434643092
55999.0,0.13837793469429016,27.97657984298929
57999.0,0.13973498344421387,28.97576125133548
59999.0,0.137489914894104,29.974942659681677
61999.0,0.13644948601722717,30.974124068027873
63999.0,0.1383666843175888,31.973305476374065
65999.0,0.1352199763059616,32.97248688472026
67999.0,0.13499702513217926,33.97166829306646
69999.0,0.13357004523277283,34.970849701412654
71999.0,0.1336255669593811,35.97003110975885
73999.0,0.13395051658153534,36.96921251810504
75999.0,0.13240675628185272,37.968393926451235
77999.0,0.13177914917469025,38.96757533479743
79999.0,0.1319924294948578,39.96675674314363
81999.0,0.13138672709465027,40.96593815148982
83999.0,0.1308439075946808,41.96511955983602
85999.0,0.13041578233242035,42.964300968182215
87999.0,0.13106879591941833,43.963482376528404
89999.0,0.1310848891735077,44.9626637848746
91999.0,0.12870381772518158,45.961845193220796
93999.0,0.12876559793949127,46.96102660156699
95999.0,0.12749725580215454,47.96020800991319
97999.0,0.12747164070606232,48.959389418259384
99999.0,0.12797318398952484,49.95857082660557
101999.0,0.12941932678222656,50.95775223495177
103999.0,0.1275712549686432,51.956933643297965
105999.0,0.12697802484035492,52.95611505164416
107999.0,0.1262042373418808,53.95529645999036
109999.0,0.12636461853981018,54.954477868336554
111999.0,0.12570057809352875,55.95365927668275
113999.0,0.1263766586780548,56.95284068502894
115999.0,0.12550844252109528,57.952022093375135
117999.0,0.12380319088697433,58.95120350172133
119999.0,0.12430800497531891,59.95038491006753
121999.0,0.12433630228042603,60.94956631841372
123999.0,0.12352480739355087,61.94874772675992
125999.0,0.12336437404155731,62.947929135106115
127999.0,0.1222609430551529,63.947110543452304
129999.0,0.12473658472299576,64.9462919517985
131999.0,0.12229794263839722,65.9454733601447
133999.0,0.12218938767910004,66.94465476849089
135999.0,0.12277061492204666,67.94383617683708
137999.0,0.12259146571159363,68.94301758518328
139999.0,0.126418799161911,69.94219899352947
141999.0,0.12199349701404572,70.94138040187568
143999.0,0.12271740287542343,71.94056181022187
145999.0,0.1208965927362442,72.93974321856805
147999.0,0.12082893401384354,73.93892462691426
149999.0,0.12008076161146164,74.93810603526045
151999.0,0.11998064815998077,75.93728744360665
153999.0,0.12054850906133652,76.93646885195284
155999.0,0.12127448618412018,77.93565026029904
157999.0,0.1211097240447998,78.93483166864523
159999.0,0.12029878795146942,79.93401307699142
161999.0,0.1193462610244751,80.93319448533762
163999.0,0.1215672567486763,81.93237589368381
165999.0,0.11959288269281387,82.93155730203001
167999.0,0.11855145543813705,83.9307387103762
169999.0,0.11903887987136841,84.9299201187224
171999.0,0.11871445178985596,85.9291015270686
173999.0,0.1185125783085823,86.92828293541479
175999.0,0.11905290931463242,87.92746434376099
177999.0,0.11742871254682541,88.92664575210718
179999.0,0.11776271462440491,89.92582716045338
181999.0,0.1181458905339241,90.92500856879957
183999.0,0.11756893992424011,91.92418997714577
185999.0,0.11889901012182236,92.92337138549196
187999.0,0.11888974905014038,93.92255279383815
189999.0,0.11638031899929047,94.92173420218435
191999.0,0.1192534789443016,95.92091561053054
193999.0,0.11813537776470184,96.92009701887675
195999.0,0.1171209067106247,97.91927842722293
197999.0,0.11755179613828659,98.91845983556914
199999.0,0.11682719737291336,99.91764124391533
201999.0,0.1181768923997879,100.91682265226152
203999.0,0.11810506880283356,101.91600406060772
205999.0,0.1173868477344513,102.91518546895391
207999.0,0.11598969995975494,103.91436687730011
209999.0,0.11616571992635727,104.9135482856463
211999.0,0.11616186797618866,105.9127296939925
213999.0,0.1167457103729248,106.91191110233869
215999.0,0.11535057425498962,107.91109251068488
217999.0,0.11625076830387115,108.91027391903108
219999.0,0.11589324474334717,109.90945532737727
221999.0,0.11616159230470657,110.90863673572348
223999.0,0.11710596829652786,111.90781814406967
225999.0,0.11549845337867737,112.90699955241585
227999.0,0.11503338813781738,113.90618096076206
229999.0,0.11563723534345627,114.90536236910825
231999.0,0.11468885093927383,115.90454377745445
233999.0,0.11461099237203598,116.90372518580064
235999.0,0.11461013555526733,117.90290659414684
237999.0,0.11718575656414032,118.90208800249303
239999.0,0.11729960143566132,119.90126941083922
241999.0,0.11481279134750366,120.90045081918542
243999.0,0.1155681312084198,121.89963222753161
245999.0,0.11382589489221573,122.89881363587781
247999.0,0.11365446448326111,123.897995044224
249999.0,0.1135876476764679,124.8971764525702
251999.0,0.11424797028303146,125.8963578609164
253999.0,0.11886785179376602,126.89553926926258
255999.0,0.11307114362716675,127.89472067760879
257999.0,0.11440134793519974,128.89390208595498
259999.0,0.11331645399332047,129.89308349430118
261999.0,0.11527908593416214,130.89226490264738
263999.0,0.11355633288621902,131.89144631099356
265999.0,0.1133914589881897,132.89062771933976
267999.0,0.11373396217823029,133.88980912768596
269999.0,0.11385821551084518,134.88899053603214
271999.0,0.11336981505155563,135.88817194437834
273999.0,0.11417238414287567,136.88735335272455
275999.0,0.11219944059848785,137.88653476107075
277999.0,0.11315704882144928,138.88571616941692
279999.0,0.11320110410451889,139.88489757776313
281999.0,0.1144932433962822,140.88407898610933
283999.0,0.11352299153804779,141.8832603944555
285999.0,0.11234114319086075,142.8824418028017
287999.0,0.11288302391767502,143.8816232111479
289999.0,0.11172301322221756,144.8808046194941
291999.0,0.11389968544244766,145.8799860278403
293999.0,0.11275557428598404,146.8791674361865
295999.0,0.1144113838672638,147.8783488445327
297999.0,0.11389816552400589,148.87753025287887
299999.0,0.13968461751937866,149.87671166122507
301999.0,0.11307764798402786,150.87589306957128
303999.0,0.1134859248995781,151.87507447791748
305999.0,0.11175183206796646,152.87425588626365
307999.0,0.11192673444747925,153.87343729460986
309999.0,0.11236414313316345,154.87261870295606
311999.0,0.11154782027006149,155.87180011130224
313999.0,0.11272895336151123,156.87098151964844
315999.0,0.11234476417303085,157.87016292799464
317999.0,0.11270833015441895,158.86934433634084
319999.0,0.11203602701425552,159.86852574468702
321999.0,0.11111294478178024,160.86770715303322
323999.0,0.1110369861125946,161.86688856137943
325999.0,0.11105582118034363,162.8660699697256
327999.0,0.11349798738956451,163.8652513780718
329999.0,0.11185775697231293,164.864432786418
331999.0,0.11258409172296524,165.86361419476418
333999.0,0.11180857568979263,166.86279560311038
335999.0,0.11225838214159012,167.8619770114566
337999.0,0.11105933040380478,168.8611584198028
339999.0,0.11182486265897751,169.86033982814897
341999.0,0.11047039926052094,170.85952123649517
343999.0,0.11096358299255371,171.85870264484137
345999.0,0.11253054440021515,172.85788405318755
347999.0,0.1105082631111145,173.85706546153375
349999.0,0.11112429201602936,174.85624686987995
351999.0,0.10995791107416153,175.85542827822616
353999.0,0.11226505041122437,176.85460968657233
355999.0,0.11125269532203674,177.85379109491853
357999.0,0.1106262281537056,178.85297250326474
359999.0,0.11107327789068222,179.8521539116109
361999.0,0.11339003592729568,180.85133531995712
363999.0,0.11089611798524857,181.85051672830332
365999.0,0.11164740473031998,182.84969813664952
367999.0,0.11150208860635757,183.8488795449957
369999.0,0.11125071346759796,184.8480609533419
371999.0,0.11257213354110718,185.8472423616881
373999.0,0.11018834263086319,186.84642377003428
375999.0,0.10996503382921219,187.84560517838048
377999.0,0.11133112758398056,188.84478658672668
379999.0,0.11006738990545273,189.8439679950729
381999.0,0.10953707247972488,190.84314940341906
383999.0,0.11093800514936447,191.84233081176527
385999.0,0.11035766452550888,192.84151222011147
387999.0,0.10911731421947479,193.84069362845764
389999.0,0.10949573665857315,194.83987503680385
391999.0,0.11238424479961395,195.83905644515005
393999.0,0.11103904992341995,196.83823785349625
395999.0,0.11079102754592896,197.83741926184243
397999.0,0.11006981134414673,198.83660067018863
399999.0,0.1114766001701355,199.83578207853483
401999.0,0.1105889230966568,200.834963486881
403999.0,0.10999744385480881,201.8341448952272
405999.0,0.10917467623949051,202.83332630357341
407999.0,0.11007899791002274,203.83250771191962
409999.0,0.10925772786140442,204.8316891202658
411999.0,0.1086413785815239,205.830870528612
413999.0,0.10882426798343658,206.8300519369582
415999.0,0.10919827967882156,207.82923334530437
417999.0,0.1108066588640213,208.82841475365058
419999.0,0.10858440399169922,209.82759616199678
421999.0,0.10964179784059525,210.82677757034298
423999.0,0.10937683284282684,211.82595897868916
425999.0,0.10823109745979309,212.82514038703536
427999.0,0.10886017978191376,213.82432179538156
429999.0,0.10903017222881317,214.82350320372774
431999.0,0.10952582955360413,215.82268461207394
433999.0,0.10871563106775284,216.82186602042015
435999.0,0.10952122509479523,217.82104742876635
437999.0,0.11096984148025513,218.82022883711252
439999.0,0.11234117299318314,219.81941024545873
441999.0,0.10848770290613174,220.81859165380493
443999.0,0.10870565474033356,221.8177730621511
445999.0,0.10961617529392242,222.8169544704973
447999.0,0.11060082167387009,223.8161358788435
449999.0,0.10811247676610947,224.8153172871897
451999.0,0.10802613943815231,225.8144986955359
453999.0,0.10977530479431152,226.8136801038821
455999.0,0.10884349048137665,227.8128615122283
457999.0,0.10932261496782303,228.81204292057447
459999.0,0.10819582641124725,229.81122432892067
461999.0,0.11053838580846786,230.81040573726688
463999.0,0.1085834950208664,231.80958714561308
465999.0,0.1091574877500534,232.80876855395925
467999.0,0.10801214724779129,233.80794996230546
469999.0,0.11118098348379135,234.80713137065166
471999.0,0.10932844877243042,235.80631277899784
473999.0,0.10808338969945908,236.80549418734404
475999.0,0.10746563225984573,237.80467559569024
477999.0,0.10785505920648575,238.80385700403642
479999.0,0.10725976526737213,239.80303841238262
481999.0,0.108503557741642,240.80221982072882
483999.0,0.10967405140399933,241.80140122907503
485999.0,0.10712655633687973,242.8005826374212
487999.0,0.1076684296131134,243.7997640457674
489999.0,0.10858230292797089,244.7989454541136
491999.0,0.10709025710821152,245.79812686245978
493999.0,0.10686216503381729,246.79730827080598
495999.0,0.10791008174419403,247.7964896791522
497999.0,0.10740998387336731,248.7956710874984
499999.0,0.10931284725666046,249.79485249584457
501999.0,0.1078604906797409,250.79403390419077
503999.0,0.10972274839878082,251.79321531253697
505999.0,0.10780943930149078,252.79239672088315
507999.0,0.10667989403009415,253.79157812922935
509999.0,0.10669141262769699,254.79075953757555
511999.0,0.10648217797279358,255.78994094592176
513999.0,0.10669074952602386,256.78912235426793
515999.0,0.10769464075565338,257.78830376261413
517999.0,0.10679913312196732,258.78748517096034
519999.0,0.10840341448783875,259.78666657930654
521999.0,0.10919856280088425,260.78584798765274
523999.0,0.10830850154161453,261.7850293959989
525999.0,0.1070205569267273,262.7842108043451
527999.0,0.1064077764749527,263.7833922126913
529999.0,0.10723210126161575,264.7825736210375
531999.0,0.10710024833679199,265.7817550293837
533999.0,0.10692266374826431,266.7809364377299
535999.0,0.1075332760810852,267.7801178460761
537999.0,0.10676835477352142,268.77929925442226
539999.0,0.10759035497903824,269.77848066276846
541999.0,0.1069934219121933,270.77766207111466
543999.0,0.10778610408306122,271.77684347946087
545999.0,0.1068761795759201,272.77602488780707
547999.0,0.10785377025604248,273.77520629615327
549999.0,0.10694552212953568,274.7743877044995
551999.0,0.10718806087970734,275.7735691128456
553999.0,0.1079556941986084,276.7727505211918
555999.0,0.10822919011116028,277.771931929538
557999.0,0.10743937641382217,278.77111333788423
559999.0,0.10789129883050919,279.77029474623043
561999.0,0.10760752856731415,280.76947615457664
563999.0,0.10671105235815048,281.76865756292284
565999.0,0.10978282243013382,282.767838971269
567999.0,0.10795599967241287,283.7670203796152
569999.0,0.11476702988147736,284.7662017879614
571999.0,0.10808704048395157,285.7653831963076
573999.0,0.10905221104621887,286.7645646046538
575999.0,0.10643932968378067,287.763746013
577999.0,0.10550655424594879,288.7629274213462
579999.0,0.10599102824926376,289.76210882969235
581999.0,0.10561660677194595,290.76129023803855
583999.0,0.10541362315416336,291.76047164638476
585999.0,0.10603359341621399,292.75965305473096
587999.0,0.10658060014247894,293.75883446307716
589999.0,0.10547731816768646,294.75801587142337
591999.0,0.10579677671194077,295.75719727976957
593999.0,0.10796120762825012,296.7563786881157
595999.0,0.10628541558980942,297.7555600964619
597999.0,0.10812967270612717,298.7547415048081
599999.0,0.10589278489351273,299.7539229131543
601999.0,0.10566652566194534,300.75310432150053
603999.0,0.10697991400957108,301.75228572984673
605999.0,0.1053968220949173,302.75146713819294
607999.0,0.10594240576028824,303.7506485465391
609999.0,0.107020303606987,304.7498299548853
611999.0,0.10581574589014053,305.7490113632315
613999.0,0.10863662511110306,306.7481927715777
615999.0,0.10613568127155304,307.7473741799239
617999.0,0.1046050414443016,308.7465555882701
619999.0,0.10543092340230942,309.7457369966163
621999.0,0.1062115803360939,310.74491840496245
623999.0,0.10508706420660019,311.74409981330865
625999.0,0.10540053248405457,312.74328122165485
627999.0,0.10593442618846893,313.74246263000106
629999.0,0.10482890158891678,314.74164403834726
631999.0,0.10529829561710358,315.74082544669346
633999.0,0.10530923306941986,316.74000685503967
635999.0,0.1056322231888771,317.7391882633858
637999.0,0.10584898293018341,318.738369671732
639999.0,0.10488710552453995,319.7375510800782
641999.0,0.10567515343427658,320.7367324884244
643999.0,0.10606852173805237,321.7359138967706
645999.0,0.10475265979766846,322.73509530511683
647999.0,0.10523633658885956,323.73427671346303
649999.0,0.10505035519599915,324.7334581218092
651999.0,0.10514485090970993,325.7326395301554
653999.0,0.10577930510044098,326.7318209385016
655999.0,0.10558833926916122,327.7310023468478
657999.0,0.10485775023698807,328.730183755194
659999.0,0.10609129816293716,329.7293651635402
661999.0,0.10943501442670822,330.7285465718864
663999.0,0.10620246082544327,331.72772798023254
665999.0,0.10943024605512619,332.72690938857875
667999.0,0.10635291785001755,333.72609079692495
669999.0,0.1046680212020874,334.72527220527115
671999.0,0.10493529587984085,335.72445361361736
673999.0,0.1047038733959198,336.72363502196356
675999.0,0.10483188182115555,337.72281643030976
677999.0,0.10420997440814972,338.7219978386559
679999.0,0.10430114716291428,339.7211792470021
681999.0,0.10488850623369217,340.7203606553483
683999.0,0.1058531329035759,341.7195420636945
685999.0,0.10478837043046951,342.7187234720407
687999.0,0.10410072654485703,343.7179048803869
689999.0,0.10442160815000534,344.71708628873307
691999.0,0.10591299086809158,345.7162676970793
693999.0,0.10512382537126541,346.7154491054255
695999.0,0.1038668155670166,347.7146305137717
697999.0,0.10522232204675674,348.7138119221179
699999.0,0.10543739795684814,349.7129933304641
701999.0,0.10982512682676315,350.7121747388103
703999.0,0.10717542469501495,351.71135614715644
705999.0,0.10977017134428024,352.71053755550264
707999.0,0.1084807887673378,353.70971896384884
709999.0,0.10644250363111496,354.70890037219505
711999.0,0.10449431091547012,355.70808178054125
713999.0,0.10398951172828674,356.70726318888745
715999.0,0.10634828358888626,357.70644459723366
717999.0,0.10585060715675354,358.7056260055798
719999.0,0.10584037750959396,359.704807413926
721999.0,0.10460277646780014,360.7039888222722
723999.0,0.10383258759975433,361.7031702306184
725999.0,0.10423170775175095,362.7023516389646
727999.0,0.10389966517686844,363.7015330473108
729999.0,0.1041252389550209,364.700714455657
731999.0,0.10464697331190109,365.69989586400317
733999.0,0.10372695326805115,366.69907727234937
735999.0,0.1044628843665123,367.6982586806956
737999.0,0.10414613783359528,368.6974400890418
739999.0,0.10377837717533112,369.696621497388
741999.0,0.10837643593549728,370.6958029057342
743999.0,0.10511592030525208,371.6949843140804
745999.0,0.10652070492506027,372.69416572242653
747999.0,0.10504387319087982,373.69334713077274
749999.0,0.10570363700389862,374.69252853911894
751999.0,0.10549365729093552,375.69170994746514
753999.0,0.10528988391160965,376.69089135581135
755999.0,0.10432446002960205,377.69007276415755
757999.0,0.1038687527179718,378.68925417250375
759999.0,0.10380545258522034,379.6884355808499
761999.0,0.10360018163919449,380.6876169891961
763999.0,0.10598275810480118,381.6867983975423
765999.0,0.10390529781579971,382.6859798058885
767999.0,0.10388483107089996,383.6851612142347
769999.0,0.10778520256280899,384.6843426225809
771999.0,0.1061984971165657,385.6835240309271
773999.0,0.1049845814704895,386.68270543927326
775999.0,0.10375634580850601,387.68188684761947
777999.0,0.10348443686962128,388.68106825596567
779999.0,0.10448967665433884,389.6802496643119
781999.0,0.10795129835605621,390.6794310726581
783999.0,0.10366199165582657,391.6786124810043
785999.0,0.10517597198486328,392.6777938893505
787999.0,0.10573508590459824,393.67697529769663
789999.0,0.10497656464576721,394.67615670604283
791999.0,0.10455764830112457,395.67533811438904
793999.0,0.10546791553497314,396.67451952273524
795999.0,0.10450185835361481,397.67370093108144
797999.0,0.10294917225837708,398.67288233942764
799999.0,0.10395750403404236,399.67206374777385
801999.0,0.10350459069013596,400.67124515612
803999.0,0.10365517437458038,401.6704265644662
805999.0,0.10943829268217087,402.6696079728124
807999.0,0.10378733277320862,403.6687893811586
809999.0,0.10505423694849014,404.6679707895048
811999.0,0.10420753806829453,405.667152197851
813999.0,0.10340389609336853,406.6663336061972
815999.0,0.10361356288194656,407.66551501454336
817999.0,0.10313314944505692,408.66469642288956
819999.0,0.10267705470323563,409.66387783123577
821999.0,0.10378652811050415,410.66305923958197
823999.0,0.10307599604129791,411.6622406479282
825999.0,0.1033640056848526,412.6614220562744
827999.0,0.10294412076473236,413.6606034646206
829999.0,0.10350991040468216,414.6597848729667
831999.0,0.103766530752182,415.6589662813129
833999.0,0.10372944921255112,416.65814768965913
835999.0,0.10352065414190292,417.65732909800533
837999.0,0.10634760558605194,418.65651050635154
839999.0,0.10304196178913116,419.65569191469774
841999.0,0.10341008007526398,420.65487332304394
843999.0,0.10344572365283966,421.6540547313901
845999.0,0.10512745380401611,422.6532361397363
847999.0,0.10281923413276672,423.6524175480825
849999.0,0.10391650348901749,424.6515989564287
851999.0,0.1031302660703659,425.6507803647749
853999.0,0.1031331866979599,426.6499617731211
855999.0,0.10197252035140991,427.6491431814673
857999.0,0.10344955325126648,428.64832458981346
859999.0,0.10310525447130203,429.64750599815966
861999.0,0.1038016676902771,430.64668740650586
863999.0,0.10491206496953964,431.64586881485207
865999.0,0.10270701348781586,432.64505022319827
867999.0,0.10275191068649292,433.64423163154447
869999.0,0.10279078036546707,434.6434130398907
871999.0,0.10389192402362823,435.6425944482368
873999.0,0.1025453433394432,436.641775856583
875999.0,0.10296735167503357,437.6409572649292
877999.0,0.1035948395729065,438.64013867327543
879999.0,0.10259321331977844,439.63932008162163
881999.0,0.10291025042533875,440.63850148996784
883999.0,0.104139544069767,441.63768289831404
885999.0,0.10245328396558762,442.6368643066602
887999.0,0.10279124975204468,443.6360457150064
889999.0,0.10286127775907516,444.6352271233526
891999.0,0.10404703766107559,445.6344085316988
893999.0,0.10264317691326141,446.633589940045
895999.0,0.10212303698062897,447.6327713483912
897999.0,0.10202916711568832,448.6319527567374
899999.0,0.1040966734290123,449.63113416508355
901999.0,0.10359884053468704,450.63031557342975
903999.0,0.10305779427289963,451.62949698177596
905999.0,0.10379443317651749,452.62867839012216
907999.0,0.1030680239200592,453.62785979846836
909999.0,0.10256871581077576,454.62704120681457
911999.0,0.10144247859716415,455.62622261516077
913999.0,0.10310478508472443,456.6254040235069
915999.0,0.10171899944543839,457.6245854318531
917999.0,0.10293330252170563,458.6237668401993
919999.0,0.1047850102186203,459.6229482485455
921999.0,0.1018804982304573,460.62212965689173
923999.0,0.10165741294622421,461.62131106523793
925999.0,0.1033288985490799,462.62049247358414
927999.0,0.10215391218662262,463.6196738819303
929999.0,0.10213180631399155,464.6188552902765
931999.0,0.10163234919309616,465.6180366986227
933999.0,0.10283872485160828,466.6172181069689
935999.0,0.10221462696790695,467.6163995153151
937999.0,0.10391942411661148,468.6155809236613
939999.0,0.1065462976694107,469.6147623320075
941999.0,0.10718876123428345,470.61394374035365
943999.0,0.10272683948278427,471.61312514869985
945999.0,0.10440433770418167,472.61230655704605
947999.0,0.10306981950998306,473.61148796539226
949999.0,0.10294468700885773,474.61066937373846
951999.0,0.10168879479169846,475.60985078208466
953999.0,0.10208647698163986,476.60903219043087
955999.0,0.10339252650737762,477.608213598777
957999.0,0.10342380404472351,478.6073950071232
959999.0,0.10283900052309036,479.6065764154694
961999.0,0.10309947282075882,480.6057578238156
963999.0,0.1033392921090126,481.6049392321618
965999.0,0.10252884775400162,482.60412064050803
967999.0,0.10693047940731049,483.6033020488542
969999.0,0.10371943563222885,484.6024834572004
971999.0,0.10258359462022781,485.6016648655466
973999.0,0.10283981263637543,486.6008462738928
975999.0,0.1022888571023941,487.600027682239
977999.0,0.10265911370515823,488.5992090905852
979999.0,0.10520406812429428,489.5983904989314
981999.0,0.10296346247196198,490.59757190727754
983999.0,0.10254888236522675,491.59675331562374
985999.0,0.10164286941289902,492.59593472396995
987999.0,0.10256299376487732,493.59511613231615
989999.0,0.10177160799503326,494.59429754066235
991999.0,0.10290388017892838,495.59347894900856
993999.0,0.10140353441238403,496.59266035735476
995999.0,0.1020689383149147,497.5918417657009
997999.0,0.10220798850059509,498.5910231740471
999999.0,0.10254369676113129,499.5902045823933
1001999.0,0.10183525830507278,500.5893859907395
1003999.0,0.10246429592370987,501.5885673990857
1005999.0,0.1023741215467453,502.5877488074319
1007999.0,0.10187117755413055,503.5869302157781
1009999.0,0.10225559771060944,504.58611162412427
1011999.0,0.10206972062587738,505.5852930324705
1013999.0,0.10148230940103531,506.5844744408167
1015999.0,0.10284426808357239,507.5836558491629
1017999.0,0.10217145085334778,508.5828372575091
1019999.0,0.1009659543633461,509.5820186658553
1021999.0,0.10141291469335556,510.5812000742015
1023999.0,0.102031409740448,511.58038148254764
1025999.0,0.1016237810254097,512.5795628908938
1027999.0,0.10150531679391861,513.57874429924
1029999.0,0.10167378932237625,514.5779257075862
1031999.0,0.10234922915697098,515.5771071159324
1033999.0,0.10233596712350845,516.5762885242787
1035999.0,0.10158679634332657,517.5754699326249
1037999.0,0.10181447863578796,518.5746513409711
1039999.0,0.1014944538474083,519.5738327493173
1041999.0,0.1019979864358902,520.5730141576635
1043999.0,0.10218172520399094,521.5721955660097
1045999.0,0.10172523558139801,522.5713769743558
1047999.0,0.10463239252567291,523.570558382702
1049999.0,0.10144536197185516,524.5697397910482
1051999.0,0.10216374695301056,525.5689211993944
1053999.0,0.10135672241449356,526.5681026077406
1055999.0,0.10187406837940216,527.5672840160868
1057999.0,0.10266951471567154,528.566465424433
1059999.0,0.1015280932188034,529.5656468327792
1061999.0,0.10169170051813126,530.5648282411254
1063999.0,0.10250706225633621,531.5640096494716
1065999.0,0.10208664834499359,532.5631910578178
1067999.0,0.10245085507631302,533.562372466164
1069999.0,0.1041133925318718,534.5615538745102
1071999.0,0.10121709108352661,535.5607352828564
1073999.0,0.10104008764028549,536.5599166912025
1075999.0,0.10118816792964935,537.5590980995487
1077999.0,0.10210191458463669,538.5582795078949
1079999.0,0.10234947502613068,539.5574609162411
1081999.0,0.10103953629732132,540.5566423245873
1083999.0,0.10109984129667282,541.5558237329335
1085999.0,0.1018185019493103,542.5550051412797
1087999.0,0.10122331976890564,543.5541865496259
1089999.0,0.10372789949178696,544.5533679579721
1091999.0,0.1013144999742508,545.5525493663183
1093999.0,0.10103403776884079,546.5517307746645
1095999.0,0.10236453264951706,547.5509121830107
1097999.0,0.10117214918136597,548.5500935913569
1099999.0,0.10146889835596085,549.5492749997031
1101999.0,0.10137055814266205,550.5484564080492
1103999.0,0.10061658918857574,551.5476378163954
1105999.0,0.10125545412302017,552.5468192247416
1107999.0,0.10112501680850983,553.5460006330878
1109999.0,0.10278932005167007,554.545182041434
1111999.0,0.1014174148440361,555.5443634497802
1113999.0,0.10079632699489594,556.5435448581264
1115999.0,0.10155263543128967,557.5427262664726
1117999.0,0.10108761489391327,558.5419076748188
1119999.0,0.10109507292509079,559.541089083165
1121999.0,0.10016878694295883,560.5402704915113
1123999.0,0.10292457789182663,561.5394518998575
1125999.0,0.10310380160808563,562.5386333082037
1127999.0,0.10252831131219864,563.5378147165497
1129999.0,0.10082028061151505,564.536996124896
1131999.0,0.10144494473934174,565.5361775332422
1133999.0,0.10077989846467972,566.5353589415884
1135999.0,0.10155320912599564,567.5345403499346
1137999.0,0.10115207731723785,568.5337217582808
1139999.0,0.10157185792922974,569.532903166627
1141999.0,0.10183838754892349,570.5320845749732
1143999.0,0.10155361890792847,571.5312659833194
1145999.0,0.10187897086143494,572.5304473916656
1147999.0,0.10084585100412369,573.5296288000118
1149999.0,0.10169634222984314,574.528810208358
1151999.0,0.10073117166757584,575.5279916167042
1153999.0,0.10150060802698135,576.5271730250504
1155999.0,0.1007254347205162,577.5263544333965
1157999.0,0.10094377398490906,578.5255358417427
1159999.0,0.1019735038280487,579.5247172500889
1161999.0,0.10087370127439499,580.5238986584351
1163999.0,0.10229689627885818,581.5230800667813
1165999.0,0.10121677070856094,582.5222614751275
1167999.0,0.10085020214319229,583.5214428834737
1169999.0,0.10080882161855698,584.5206242918199
1171999.0,0.1010851338505745,585.5198057001661
1173999.0,0.1010783463716507,586.5189871085123
1175999.0,0.10107331722974777,587.5181685168585
1177999.0,0.10011663287878036,588.5173499252047
1179999.0,0.10119684785604477,589.5165313335509
1181999.0,0.10232377052307129,590.5157127418971
1183999.0,0.10148771852254868,591.5148941502432
1185999.0,0.10215156525373459,592.5140755585894
1187999.0,0.10090463608503342,593.5132569669356
1189999.0,0.10072838515043259,594.5124383752818
1191999.0,0.10019101947546005,595.511619783628
1193999.0,0.10172104090452194,596.5108011919742
1195999.0,0.10080958157777786,597.5099826003204
1197999.0,0.10068222880363464,598.5091640086666
1199999.0,0.10135543346405029,599.5083454170128
1201999.0,0.10086898505687714,600.507526825359
1203999.0,0.10042364150285721,601.5067082337052
1205999.0,0.10042746365070343,602.5058896420514
1207999.0,0.10281625390052795,603.5050710503976
1209999.0,0.10164701193571091,604.5042524587438
1211999.0,0.10156828165054321,605.5034338670899
1213999.0,0.10061369091272354,606.5026152754361
1215999.0,0.10049206763505936,607.5017966837823
1217999.0,0.10083059966564178,608.5009780921285
1219999.0,0.1006489247083664,609.5001595004748
1221999.0,0.10032373666763306,610.499340908821
1223999.0,0.10035104304552078,611.4985223171672
1225999.0,0.10022129863500595,612.4977037255134
1227999.0,0.10022475570440292,613.4968851338596
1229999.0,0.10011155158281326,614.4960665422058
1231999.0,0.09986043721437454,615.495247950552
1233999.0,0.10019949078559875,616.4944293588982
1235999.0,0.10027167201042175,617.4936107672444
1237999.0,0.09990070760250092,618.4927921755906
1239999.0,0.1008661761879921,619.4919735839367
1241999.0,0.10000163316726685,620.4911549922829
1243999.0,0.0999244749546051,621.4903364006291
1245999.0,0.1005113422870636,622.4895178089753
1247999.0,0.10023131221532822,623.4886992173215
1249999.0,0.10088986903429031,624.4878806256677
1251999.0,0.10016997158527374,625.4870620340139
1253999.0,0.10034284740686417,626.4862434423601
1255999.0,0.10033644735813141,627.4854248507063
1257999.0,0.10068311542272568,628.4846062590525
1259999.0,0.1009630635380745,629.4837876673987
1261999.0,0.10022928565740585,630.4829690757449
1263999.0,0.10037984699010849,631.4821504840911
1265999.0,0.09993768483400345,632.4813318924373
1267999.0,0.09971141815185547,633.4805133007834
1269999.0,0.10039980709552765,634.4796947091296
1271999.0,0.10213226824998856,635.4788761174758
1273999.0,0.10143710672855377,636.478057525822
1275999.0,0.10077738761901855,637.4772389341682
1277999.0,0.10007865726947784,638.4764203425144
1279999.0,0.1000203862786293,639.4756017508606
1281999.0,0.09986163675785065,640.4747831592068
1283999.0,0.09994552284479141,641.473964567553
1285999.0,0.10065899044275284,642.4731459758992
1287999.0,0.10125695168972015,643.4723273842454
1289999.0,0.10046376287937164,644.4715087925916
1291999.0,0.10068544000387192,645.4706902009378
1293999.0,0.10220590978860855,646.469871609284
1295999.0,0.09978001564741135,647.4690530176301
1297999.0,0.10091479122638702,648.4682344259763
1299999.0,0.10119909048080444,649.4674158343225
1301999.0,0.10030323266983032,650.4665972426687
1303999.0,0.10120180249214172,651.465778651015
1305999.0,0.10016591846942902,652.4649600593611
1307999.0,0.10216217488050461,653.4641414677073
1309999.0,0.1005701944231987,654.4633228760536
1311999.0,0.09986340254545212,655.4625042843998
1313999.0,0.09998104721307755,656.461685692746
1315999.0,0.1001741960644722,657.4608671010922
1317999.0,0.10010512173175812,658.4600485094384
1319999.0,0.10138291120529175,659.4592299177846
1321999.0,0.10087333619594574,660.4584113261308
1323999.0,0.09977550059556961,661.4575927344769
1325999.0,0.10012894868850708,662.4567741428231
1327999.0,0.0996737852692604,663.4559555511693
1329999.0,0.10107962042093277,664.4551369595155
1331999.0,0.10119747370481491,665.4543183678617
1333999.0,0.10139773786067963,666.4534997762079
1335999.0,0.10151848196983337,667.4526811845541
1337999.0,0.1006041094660759,668.4518625929003
1339999.0,0.10076847672462463,669.4510440012465
1341999.0,0.10107719898223877,670.4502254095927
1343999.0,0.10126154869794846,671.4494068179389
1345999.0,0.10337303578853607,672.4485882262851
1347999.0,0.10195925831794739,673.4477696346313
1349999.0,0.10119766741991043,674.4469510429775
1351999.0,0.10170964896678925,675.4461324513236
1353999.0,0.10133318603038788,676.4453138596698
1355999.0,0.10183931887149811,677.444495268016
1357999.0,0.1019274964928627,678.4436766763622
1359999.0,0.10128185898065567,679.4428580847084
1361999.0,0.10101224482059479,680.4420394930546
1363999.0,0.10206285864114761,681.4412209014008
1365999.0,0.10281527787446976,682.440402309747
1367999.0,0.10184069722890854,683.4395837180932
1369999.0,0.1021532192826271,684.4387651264394
1371999.0,0.1010921522974968,685.4379465347856
1373999.0,0.10180182009935379,686.4371279431318
1375999.0,0.10136904567480087,687.436309351478
1377999.0,0.10142286121845245,688.4354907598242
1379999.0,0.10121428221464157,689.4346721681703
1381999.0,0.10111639648675919,690.4338535765165
1383999.0,0.09991318732500076,691.4330349848627
1385999.0,0.10033571720123291,692.4322163932089
1387999.0,0.1007833182811737,693.4313978015551
1389999.0,0.1019168421626091,694.4305792099013
1391999.0,0.10119684785604477,695.4297606182475
1393999.0,0.0997796505689621,696.4289420265937
1395999.0,0.10108247399330139,697.42812343494
1397999.0,0.09967321902513504,698.4273048432862
1399999.0,0.09986167401075363,699.4264862516324
1401999.0,0.1005973294377327,700.4256676599786
1403999.0,0.10077624022960663,701.4248490683248
1405999.0,0.10023930668830872,702.4240304766709
1407999.0,0.10024123638868332,703.423211885017
1409999.0,0.10065363347530365,704.4223932933633
1411999.0,0.10081174224615097,705.4215747017095
1413999.0,0.1005668193101883,706.4207561100557
1415999.0,0.09993967413902283,707.4199375184019
1417999.0,0.10036405175924301,708.4191189267481
1419999.0,0.10019779950380325,709.4183003350943
1421999.0,0.09978371858596802,710.4174817434405
1423999.0,0.10017459094524384,711.4166631517867
1425999.0,0.10028553754091263,712.4158445601329
1427999.0,0.09945406019687653,713.4150259684791
1429999.0,0.10025950521230698,714.4142073768253
1431999.0,0.10047318041324615,715.4133887851715
1433999.0,0.09963187575340271,716.4125701935176
1435999.0,0.10015489161014557,717.4117516018638
1437999.0,0.10050512105226517,718.41093301021
1439999.0,0.0999184101819992,719.4101144185562
1441999.0,0.1002703607082367,720.4092958269024
1443999.0,0.10044868290424347,721.4084772352486
1445999.0,0.09928950667381287,722.4076586435948
1447999.0,0.1008521243929863,723.406840051941
1449999.0,0.10046680271625519,724.4060214602872
1451999.0,0.09979167580604553,725.4052028686334
1453999.0,0.0999283418059349,726.4043842769796
1455999.0,0.10019876062870026,727.4035656853258
1457999.0,0.09994828701019287,728.402747093672
1459999.0,0.10007419437170029,729.4019285020182
1461999.0,0.10007059574127197,730.4011099103643
1463999.0,0.10010456293821335,731.4002913187105
1465999.0,0.10045533627271652,732.3994727270567
1467999.0,0.09988392144441605,733.3986541354029
1469999.0,0.10024755448102951,734.3978355437491
1471999.0,0.1001763567328453,735.3970169520953
1473999.0,0.10025420039892197,736.3961983604415
1475999.0,0.10023046284914017,737.3953797687877
1477999.0,0.09978265315294266,738.3945611771339
1479999.0,0.09989295154809952,739.3937425854801
1481999.0,0.10074830055236816,740.3929239938263
1483999.0,0.10017857700586319,741.3921054021725
1485999.0,0.10011139512062073,742.3912868105187
1487999.0,0.09979283809661865,743.390468218865
1489999.0,0.1004914939403534,744.389649627211
1491999.0,0.09867613017559052,745.3888310355572
1493999.0,0.09895586967468262,746.3880124439034
1495999.0,0.09820416569709778,747.3871938522497
1497999.0,0.09913131594657898,748.3863752605959
1499999.0,0.09889855235815048,749.3855566689421
1501999.0,0.09980697929859161,750.3847380772883
1503999.0,0.09970768541097641,751.3839194856345
1505999.0,0.09943696111440659,752.3831008939807
1507999.0,0.1000567078590393,753.3822823023269
1509999.0,0.09970889240503311,754.3814637106731
1511999.0,0.09939684718847275,755.3806451190193
1513999.0,0.09900540858507156,756.3798265273655
1515999.0,0.10022719204425812,757.3790079357117
1517999.0,0.10001315921545029,758.3781893440578
1519999.0,0.10057934373617172,759.377370752404
1521999.0,0.09968305379152298,760.3765521607502
1523999.0,0.0990353375673294,761.3757335690964
1525999.0,0.09990081936120987,762.3749149774426
1527999.0,0.09942508488893509,763.3740963857888
1529999.0,0.09890412539243698,764.373277794135
1531999.0,0.09988924860954285,765.3724592024812
1533999.0,0.09980925917625427,766.3716406108274
1535999.0,0.09951844811439514,767.3708220191736
1537999.0,0.09935370087623596,768.3700034275198
1539999.0,0.09981528669595718,769.369184835866
1541999.0,0.1002378761768341,770.3683662442122
1543999.0,0.09958139061927795,771.3675476525584
1545999.0,0.09942715615034103,772.3667290609045
1547999.0,0.10021305084228516,773.3659104692507
1549999.0,0.09914491325616837,774.3650918775969
1551999.0,0.09965209662914276,775.3642732859431
1553999.0,0.09910252690315247,776.3634546942893
1555999.0,0.09968779236078262,777.3626361026355
1557999.0,0.09989513456821442,778.3618175109817
1559999.0,0.09932239353656769,779.3609989193279
1561999.0,0.09874243289232254,780.3601803276741
1563999.0,0.10001302510499954,781.3593617360203
1565999.0,0.09930840134620667,782.3585431443665
1567999.0,0.09951087087392807,783.3577245527127
1569999.0,0.09991756081581116,784.3569059610589
1571999.0,0.09942468255758286,785.3560873694051
1573999.0,0.09917240589857101,786.3552687777512
1575999.0,0.09932694584131241,787.3544501860974
1577999.0,0.0996493324637413,788.3536315944436
1579999.0,0.0989394560456276,789.3528130027898
1581999.0,0.0998847484588623,790.351994411136
1583999.0,0.09983564168214798,791.3511758194823
1585999.0,0.09985499829053879,792.3503572278285
1587999.0,0.09938161075115204,793.3495386361747
1589999.0,0.09977003931999207,794.3487200445209
1591999.0,0.09936883300542831,795.3479014528671
1593999.0,0.09847192466259003,796.3470828612133
1595999.0,0.09982664883136749,797.3462642695595
1597999.0,0.09936847537755966,798.3454456779057
1599999.0,0.09943131357431412,799.3446270862519
1601999.0,0.09908302128314972,800.343808494598
1603999.0,0.09964290261268616,801.3429899029442
1605999.0,0.09908825904130936,802.3421713112904
1607999.0,0.09858797490596771,803.3413527196366
1609999.0,0.09896447509527206,804.3405341279828
1611999.0,0.09882353246212006,805.339715536329
1613999.0,0.09888610243797302,806.3388969446752
1615999.0,0.09839694201946259,807.3380783530214
1617999.0,0.09913027286529541,808.3372597613676
1619999.0,0.0988825336098671,809.3364411697138
1621999.0,0.0986623540520668,810.33562257806
1623999.0,0.09867826104164124,811.3348039864062
1625999.0,0.09811056405305862,812.3339853947524
1627999.0,0.09825507551431656,813.3331668030986
1629999.0,0.09791232645511627,814.3323482114447
1631999.0,0.09836114197969437,815.3315296197909
1633999.0,0.09829678386449814,816.3307110281371
1635999.0,0.09777797013521194,817.3298924364833
1637999.0,0.09811204671859741,818.3290738448295
1639999.0,0.09854983538389206,819.3282552531757
1641999.0,0.09856173396110535,820.3274366615219
1643999.0,0.09761527180671692,821.3266180698681
1645999.0,0.09801438450813293,822.3257994782143
1647999.0,0.09782781451940536,823.3249808865605
1649999.0,0.09822253882884979,824.3241622949067
1651999.0,0.09791665524244308,825.3233437032529
1653999.0,0.09805458039045334,826.3225251115991
1655999.0,0.09767874330282211,827.3217065199453
1657999.0,0.09832262992858887,828.3208879282914
1659999.0,0.0978395938873291,829.3200693366376
1661999.0,0.09751509875059128,830.3192507449838
1663999.0,0.09779100120067596,831.31843215333
1665999.0,0.09734587371349335,832.3176135616762
1667999.0,0.09796104580163956,833.3167949700224
1669999.0,0.09812060743570328,834.3159763783686
1671999.0,0.09796207398176193,835.3151577867148
1673999.0,0.09731864184141159,836.314339195061
1675999.0,0.09807534515857697,837.3135206034073
1677999.0,0.09747018665075302,838.3127020117535
1679999.0,0.0975339338183403,839.3118834200997
1681999.0,0.09798816591501236,840.3110648284459
1683999.0,0.09799875319004059,841.310246236792
1685999.0,0.09748458117246628,842.3094276451382
1687999.0,0.09769554436206818,843.3086090534844
1689999.0,0.09777835011482239,844.3077904618306
1691999.0,0.09723365306854248,845.3069718701768
1693999.0,0.09724777191877365,846.306153278523
1695999.0,0.09836291521787643,847.3053346868692
1697999.0,0.0977628082036972,848.3045160952154
1699999.0,0.09799633920192719,849.3036975035616
1701999.0,0.09818970412015915,850.3028789119078
1703999.0,0.09774048626422882,851.302060320254
1705999.0,0.09765021502971649,852.3012417286002
1707999.0,0.09817759692668915,853.3004231369464
1709999.0,0.0977230817079544,854.2996045452926
1711999.0,0.09788906574249268,855.2987859536387
1713999.0,0.09779177606105804,856.2979673619849
1715999.0,0.09774171561002731,857.2971487703311
1717999.0,0.09731236100196838,858.2963301786773
1719999.0,0.097447969019413,859.2955115870235
1721999.0,0.09776794165372849,860.2946929953697
1723999.0,0.09773574024438858,861.2938744037159
1725999.0,0.09780487418174744,862.2930558120621
1727999.0,0.09793079644441605,863.2922372204083
1729999.0,0.09798160195350647,864.2914186287545
1731999.0,0.09790603071451187,865.2906000371007
1733999.0,0.09749562293291092,866.2897814454469
1735999.0,0.09793291985988617,867.2889628537931
1737999.0,0.0981355682015419,868.2881442621393
1739999.0,0.0976966992020607,869.2873256704854
1741999.0,0.09818105399608612,870.2865070788316
1743999.0,0.09814970195293427,871.2856884871778
1745999.0,0.09772203117609024,872.284869895524
1747999.0,0.09861305356025696,873.2840513038702
1749999.0,0.09815482795238495,874.2832327122164
1751999.0,0.0970575287938118,875.2824141205626
1753999.0,0.09812028706073761,876.2815955289088
1755999.0,0.09805629402399063,877.280776937255
1757999.0,0.09756795316934586,878.2799583456012
1759999.0,0.09849323332309723,879.2791397539474
1761999.0,0.09848853200674057,880.2783211622937
1763999.0,0.09777361899614334,881.2775025706399
1765999.0,0.09807740896940231,882.2766839789861
1767999.0,0.09746835380792618,883.2758653873321
1769999.0,0.09787621349096298,884.2750467956783
1771999.0,0.09776227176189423,885.2742282040246
1773999.0,0.09726382791996002,886.2734096123708
1775999.0,0.09773653000593185,887.272591020717
1777999.0,0.09749630838632584,888.2717724290632
1779999.0,0.09735380113124847,889.2709538374094
1781999.0,0.09722007811069489,890.2701352457556
1783999.0,0.09750305116176605,891.2693166541018
1785999.0,0.0974104255437851,892.268498062448
1787999.0,0.09773636609315872,893.2676794707942
1789999.0,0.09801004827022552,894.2668608791404
1791999.0,0.09722565859556198,895.2660422874866
1793999.0,0.0980440080165863,896.2652236958328
1795999.0,0.09816622734069824,897.2644051041789
1797999.0,0.0975780338048935,898.2635865125251
1799999.0,0.09688062220811844,899.2627679208713
1801999.0,0.09697715193033218,900.2619493292175
1803999.0,0.09726880490779877,901.2611307375637
1805999.0,0.09749855101108551,902.2603121459099
1807999.0,0.09687141329050064,903.2594935542561
1809999.0,0.097273088991642,904.2586749626023
1811999.0,0.09736457467079163,905.2578563709485
1813999.0,0.09714075177907944,906.2570377792947
1815999.0,0.09677097201347351,907.2562191876409
1817999.0,0.09704778343439102,908.2554005959871
1819999.0,0.09669824689626694,909.2545820043333
1821999.0,0.09725721180438995,910.2537634126795
1823999.0,0.09698557108640671,911.2529448210256
1825999.0,0.09709116071462631,912.2521262293718
1827999.0,0.09732568264007568,913.251307637718
1829999.0,0.09736943989992142,914.2504890460642
1831999.0,0.09693318605422974,915.2496704544104
1833999.0,0.09743128716945648,916.2488518627566
1835999.0,0.0971459448337555,917.2480332711028
1837999.0,0.09712940454483032,918.247214679449
1839999.0,0.09684498608112335,919.2463960877952
1841999.0,0.09717847406864166,920.2455774961414
1843999.0,0.09742177277803421,921.2447589044876
1845999.0,0.09714467823505402,922.2439403128338
1847999.0,0.09662257879972458,923.24312172118
1849999.0,0.09695189446210861,924.2423031295262
1851999.0,0.09674744307994843,925.2414845378723
1853999.0,0.09712326526641846,926.2406659462185
1855999.0,0.0971207246184349,927.2398473545647
1857999.0,0.09695260226726532,928.239028762911
1859999.0,0.09690301865339279,929.2382101712572
1861999.0,0.09704384207725525,930.2373915796034
1863999.0,0.09732194244861603,931.2365729879496
1865999.0,0.09765460342168808,932.2357543962958
1867999.0,0.09758413583040237,933.234935804642
1869999.0,0.09750843048095703,934.2341172129882
1871999.0,0.09742356836795807,935.2332986213344
1873999.0,0.09703168272972107,936.2324800296806
1875999.0,0.09770512580871582,937.2316614380268
1877999.0,0.09772033989429474,938.230842846373
1879999.0,0.09722887724637985,939.2300242547191
1881999.0,0.09758539497852325,940.2292056630653
1883999.0,0.09686601161956787,941.2283870714115
1885999.0,0.09732288122177124,942.2275684797577
1887999.0,0.0981302410364151,943.2267498881039
1889999.0,0.09739121049642563,944.2259312964501
1891999.0,0.0961589515209198,945.2251127047963
1893999.0,0.09734188765287399,946.2242941131425
1895999.0,0.0975446030497551,947.2234755214887
1897999.0,0.09718230366706848,948.2226569298349
1899999.0,0.09679217636585236,949.2218383381811
1901999.0,0.09724459797143936,950.2210197465273
1903999.0,0.09731204062700272,951.2202011548735
1905999.0,0.09666897356510162,952.2193825632197
1907999.0,0.09706220775842667,953.2185639715658
1909999.0,0.09722311794757843,954.217745379912
1911999.0,0.09719353914260864,955.2169267882582
1913999.0,0.09719554334878922,956.2161081966044
1915999.0,0.09732791781425476,957.2152896049506
1917999.0,0.09765336662530899,958.2144710132968
1919999.0,0.09698876738548279,959.213652421643
1921999.0,0.09663283824920654,960.2128338299892
1923999.0,0.09721887111663818,961.2120152383354
1925999.0,0.09574497491121292,962.2111966466816
1927999.0,0.09715232253074646,963.2103780550278
1929999.0,0.09711578488349915,964.209559463374
1931999.0,0.09755140542984009,965.2087408717202
1933999.0,0.09725213050842285,966.2079222800664
1935999.0,0.09714861959218979,967.2071036884125
1937999.0,0.0973999947309494,968.2062850967587
1939999.0,0.097252756357193,969.2054665051049
1941999.0,0.0971153974533081,970.2046479134511
1943999.0,0.09730662405490875,971.2038293217973
1945999.0,0.09714213758707047,972.2030107301435
1947999.0,0.09755755215883255,973.2021921384897
1949999.0,0.09712011367082596,974.201373546836
1951999.0,0.09681296348571777,975.2005549551822
1953999.0,0.09715230017900467,976.1997363635284
1955999.0,0.09639640152454376,977.1989177718746
1957999.0,0.09713815897703171,978.1980991802208
1959999.0,0.09690143913030624,979.197280588567
1961999.0,0.09695669263601303,980.1964619969131
1963999.0,0.09551363438367844,981.1956434052593
1965999.0,0.097340889275074,982.1948248136055
1967999.0,0.09631892293691635,983.1940062219517
1969999.0,0.09699902683496475,984.1931876302979
1971999.0,0.0965614914894104,985.1923690386441
1973999.0,0.0966150239109993,986.1915504469903
1975999.0,0.09658758342266083,987.1907318553365
1977999.0,0.09675469249486923,988.1899132636827
1979999.0,0.09697113186120987,989.1890946720289
1981999.0,0.09658064693212509,990.1882760803751
1983999.0,0.09665355086326599,991.1874574887213
1985999.0,0.09668754041194916,992.1866388970675
1987999.0,0.09678483009338379,993.1858203054137
1989999.0,0.09665223211050034,994.1850017137598
1991999.0,0.09684691578149796,995.184183122106
1993999.0,0.09659750014543533,996.1833645304522
1995999.0,0.09671483188867569,997.1825459387984
1997999.0,0.096646748483181,998.1817273471446
1999999.0,0.09656734764575958,999.1809087554908
2001999.0,0.09640756249427795,1000.180090163837
2003999.0,0.09631120413541794,1001.1792715721832
2005999.0,0.09675993770360947,1002.1784529805294
2007999.0,0.09658806025981903,1003.1776343888756
2009999.0,0.09682056307792664,1004.1768157972218
2011999.0,0.09652457386255264,1005.175997205568
2013999.0,0.09641734510660172,1006.1751786139142
2015999.0,0.09637061506509781,1007.1743600222604
2017999.0,0.09636338800191879,1008.1735414306065
2019999.0,0.09671952575445175,1009.1727228389527
2021999.0,0.09677087515592575,1010.1719042472989
2023999.0,0.09623513370752335,1011.1710856556451
2025999.0,0.09641840308904648,1012.1702670639913
2027999.0,0.09648006409406662,1013.1694484723375
2029999.0,0.0958874374628067,1014.1686298806837
2031999.0,0.09593457728624344,1015.1678112890299
2033999.0,0.09623660892248154,1016.1669926973761
2035999.0,0.09660888463258743,1017.1661741057223
2037999.0,0.09633762389421463,1018.1653555140686
2039999.0,0.09634743630886078,1019.1645369224148
2041999.0,0.09675335139036179,1020.163718330761
2043999.0,0.09721499681472778,1021.1628997391072
2045999.0,0.09659180045127869,1022.1620811474533
2047999.0,0.09609504789113998,1023.1612625557995
2049999.0,0.09612847864627838,1024.1604439641458
2051999.0,0.0955018624663353,1025.159625372492
2053999.0,0.09583265334367752,1026.1588067808382
2055999.0,0.09594274312257767,1027.1579881891844
2057999.0,0.09567506611347198,1028.1571695975306
2059999.0,0.09617144614458084,1029.1563510058766
2061999.0,0.09577319771051407,1030.1555324142228
2063999.0,0.09642821550369263,1031.154713822569
2065999.0,0.09582081437110901,1032.1538952309152
2067999.0,0.09599464386701584,1033.1530766392614
2069999.0,0.0958947092294693,1034.1522580476076
2071999.0,0.09571734815835953,1035.1514394559538
2073999.0,0.09573712944984436,1036.1506208643
2075999.0,0.09544210135936737,1037.1498022726462
2077999.0,0.09559448808431625,1038.1489836809924
2079999.0,0.09544626623392105,1039.1481650893386
2081999.0,0.09525097906589508,1040.1473464976848
2083999.0,0.09538901597261429,1041.146527906031
2085999.0,0.09512577205896378,1042.1457093143772
2087999.0,0.09553243964910507,1043.1448907227234
2089999.0,0.09554941952228546,1044.1440721310696
2091999.0,0.09560390561819077,1045.1432535394158
2093999.0,0.09579454362392426,1046.142434947762
2095999.0,0.09573079645633698,1047.1416163561082
2097999.0,0.09512832015752792,1048.1407977644544
2099999.0,0.09555330872535706,1049.1399791728006
2101999.0,0.09560277312994003,1050.1391605811468
2103999.0,0.09559591114521027,1051.138341989493
2105999.0,0.09530635923147202,1052.1375233978392
2107999.0,0.09541777521371841,1053.1367048061854
2109999.0,0.09592236578464508,1054.1358862145316
2111999.0,0.0953153446316719,1055.1350676228778
2113999.0,0.09525784850120544,1056.134249031224
2115999.0,0.09563244134187698,1057.13343043957
2117999.0,0.09560798853635788,1058.1326118479162
2119999.0,0.09558749943971634,1059.1317932562624
2121999.0,0.09540150314569473,1060.1309746646086
2123999.0,0.0957612544298172,1061.1301560729548
2125999.0,0.09540078043937683,1062.129337481301
2127999.0,0.0955454483628273,1063.1285188896472
2129999.0,0.0951870009303093,1064.1277002979934
2131999.0,0.09529741108417511,1065.1268817063396
2133999.0,0.09529172629117966,1066.1260631146858
2135999.0,0.09501655399799347,1067.125244523032
2137999.0,0.09522499144077301,1068.1244259313783
2139999.0,0.09497502446174622,1069.1236073397245
2141999.0,0.09473772346973419,1070.1227887480707
2143999.0,0.09468775242567062,1071.1219701564169
2145999.0,0.09496518224477768,1072.121151564763
2147999.0,0.0948299914598465,1073.1203329731093
2149999.0,0.09502856433391571,1074.1195143814555
2151999.0,0.09487513452768326,1075.1186957898017
2153999.0,0.09477773308753967,1076.1178771981479
2155999.0,0.0948062315583229,1077.117058606494
2157999.0,0.09506040066480637,1078.1162400148403
2159999.0,0.09520908445119858,1079.1154214231865
2161999.0,0.09514619410037994,1080.1146028315327
2163999.0,0.09490129351615906,1081.113784239879
2165999.0,0.09447731077671051,1082.112965648225
2167999.0,0.09473280608654022,1083.1121470565713
2169999.0,0.09466157853603363,1084.1113284649175
2171999.0,0.09454893320798874,1085.1105098732635
2173999.0,0.09440053999423981,1086.1096912816097
2175999.0,0.09462045878171921,1087.108872689956
2177999.0,0.09452984482049942,1088.108054098302
2179999.0,0.09471962600946426,1089.1072355066483
2181999.0,0.09477263689041138,1090.1064169149945
2183999.0,0.09485900402069092,1091.1055983233407
2185999.0,0.0948006808757782,1092.104779731687
2187999.0,0.0949353575706482,1093.103961140033
2189999.0,0.09489455074071884,1094.1031425483793
2191999.0,0.09491851925849915,1095.1023239567255
2193999.0,0.09492920339107513,1096.1015053650717
2195999.0,0.09466735273599625,1097.100686773418
2197999.0,0.09501136839389801,1098.0998681817641
2199999.0,0.0946120023727417,1099.0990495901103
2201999.0,0.09473468363285065,1100.0982309984565
2203999.0,0.09474021196365356,1101.0974124068027
2205999.0,0.09444332122802734,1102.096593815149
2207999.0,0.09467609226703644,1103.0957752234951
2209999.0,0.0948818176984787,1104.0949566318413
2211999.0,0.09504865109920502,1105.0941380401875
2213999.0,0.09477277845144272,1106.0933194485337
2215999.0,0.09484652429819107,1107.09250085688
2217999.0,0.09506668895483017,1108.0916822652262
2219999.0,0.09485063701868057,1109.0908636735724
2221999.0,0.0950244665145874,1110.0900450819186
2223999.0,0.09516476839780807,1111.0892264902648
2225999.0,0.09515367448329926,1112.088407898611
2227999.0,0.09466635435819626,1113.087589306957
2229999.0,0.09501995891332626,1114.0867707153031
2231999.0,0.09379689395427704,1115.0859521236493
2233999.0,0.09362487494945526,1116.0851335319956
2235999.0,0.09374821931123734,1117.0843149403418
2237999.0,0.09361202269792557,1118.083496348688
2239999.0,0.09361851215362549,1119.0826777570342
2241999.0,0.0935819074511528,1120.0818591653804
2243999.0,0.0945136547088623,1121.0810405737266
2245999.0,0.09392029792070389,1122.0802219820728
2247999.0,0.09379018098115921,1123.079403390419
2249999.0,0.09385807812213898,1124.0785847987652
2251999.0,0.09435160458087921,1125.0777662071114
2253999.0,0.09451083838939667,1126.0769476154576
2255999.0,0.09435993432998657,1127.0761290238038
2257999.0,0.09452991187572479,1128.07531043215
2259999.0,0.09472735226154327,1129.0744918404962
2261999.0,0.0947951227426529,1130.0736732488424
2263999.0,0.09432701021432877,1131.0728546571886
2265999.0,0.09446170181035995,1132.0720360655348
2267999.0,0.09444785863161087,1133.071217473881
2269999.0,0.09440413862466812,1134.0703988822272
2271999.0,0.0948258563876152,1135.0695802905734
2273999.0,0.09447691589593887,1136.0687616989196
2275999.0,0.09446413815021515,1137.0679431072658
2277999.0,0.09401826560497284,1138.067124515612
2279999.0,0.09441864490509033,1139.0663059239582
2281999.0,0.09463287144899368,1140.0654873323042
2283999.0,0.0949125662446022,1141.0646687406504
2285999.0,0.09454309195280075,1142.0638501489966
2287999.0,0.09465361386537552,1143.0630315573428
2289999.0,0.09439119696617126,1144.062212965689
2291999.0,0.09466433525085449,1145.0613943740352
2293999.0,0.0942225307226181,1146.0605757823814
2295999.0,0.09477584809064865,1147.0597571907276
2297999.0,0.09513276815414429,1148.0589385990738
2299999.0,0.0950012281537056,1149.05812000742
2301999.0,0.09468534588813782,1150.0573014157662
2303999.0,0.09516001492738724,1151.0564828241124
2305999.0,0.0946674644947052,1152.0556642324586
2307999.0,0.09512580931186676,1153.0548456408048
2309999.0,0.09477079659700394,1154.054027049151
2311999.0,0.0945039689540863,1155.0532084574972
2313999.0,0.09437265992164612,1156.0523898658435
2315999.0,0.094806008040905,1157.0515712741897
2317999.0,0.09439001232385635,1158.0507526825359
2319999.0,0.09495988488197327,1159.049934090882
2321999.0,0.09452255070209503,1160.0491154992283
2323999.0,0.09485627710819244,1161.0482969075745
2325999.0,0.09473508596420288,1162.0474783159207
2327999.0,0.09439589083194733,1163.0466597242669
2329999.0,0.09423201531171799,1164.045841132613
2331999.0,0.09450944513082504,1165.0450225409593
2333999.0,0.09442561119794846,1166.0442039493055
2335999.0,0.0947716236114502,1167.0433853576517
2337999.0,0.0941011980175972,1168.0425667659977
2339999.0,0.09464321285486221,1169.0417481743439
2341999.0,0.09495271742343903,1170.04092958269
2343999.0,0.09458678215742111,1171.0401109910363
2345999.0,0.09439816325902939,1172.0392923993825
2347999.0,0.09477035701274872,1173.0384738077287
2349999.0,0.09439025819301605,1174.0376552160749
2351999.0,0.09478380531072617,1175.036836624421
2353999.0,0.09444927424192429,1176.0360180327673
2355999.0,0.09462568163871765,1177.0351994411135
2357999.0,0.09466493874788284,1178.0343808494597
2359999.0,0.09455092251300812,1179.033562257806
2361999.0,0.09469305723905563,1180.032743666152
2363999.0,0.09450721740722656,1181.0319250744983
2365999.0,0.09482238441705704,1182.0311064828445
2367999.0,0.09466161578893661,1183.0302878911907
2369999.0,0.09416172653436661,1184.029469299537
2371999.0,0.09438328444957733,1185.0286507078831
2373999.0,0.09435667097568512,1186.0278321162293
2375999.0,0.09413331747055054,1187.0270135245755
2377999.0,0.09398546814918518,1188.0261949329217
2379999.0,0.09402313083410263,1189.025376341268
2381999.0,0.09447328001260757,1190.0245577496141
2383999.0,0.09416835010051727,1191.0237391579603
2385999.0,0.09440777450799942,1192.0229205663065
2387999.0,0.09434304386377335,1193.0221019746527
2389999.0,0.09429003298282623,1194.021283382999
2391999.0,0.09446494281291962,1195.0204647913451
2393999.0,0.09430896490812302,1196.0196461996911
2395999.0,0.09414193034172058,1197.0188276080373
2397999.0,0.09446755051612854,1198.0180090163835
2399999.0,0.09446574002504349,1199.0171904247297
2401999.0,0.09439633786678314,1200.016371833076
2403999.0,0.09431785345077515,1201.0155532414221
2405999.0,0.09449693560600281,1202.0147346497683
2407999.0,0.09443435817956924,1203.0139160581145
2409999.0,0.09443936496973038,1204.0130974664607
2411999.0,0.09445913136005402,1205.012278874807
2413999.0,0.0940619707107544,1206.0114602831532
2415999.0,0.09398899227380753,1207.0106416914994
2417999.0,0.09399529546499252,1208.0098230998456
2419999.0,0.09414923936128616,1209.0090045081918
2421999.0,0.09404001384973526,1210.008185916538
2423999.0,0.09418851882219315,1211.0073673248842
2425999.0,0.09422361850738525,1212.0065487332304
2427999.0,0.09410311281681061,1213.0057301415766
2429999.0,0.09432780742645264,1214.0049115499228
2431999.0,0.09408191591501236,1215.004092958269
2433999.0,0.09395778179168701,1216.0032743666152
2435999.0,0.09413354843854904,1217.0024557749614
2437999.0,0.0942632183432579,1218.0016371833076
2439999.0,0.09430012851953506,1219.0008185916538
2441999.0,0.09404148161411285,1220.0


==> data/training_decay-inv_shepp/pd_iaenet.csv <==
step,value,epoch
1999.0,0.2001372724771499,0.998590163292424
3999.0,0.1814785897731781,1.9976798714389212
5999.0,0.1661817282438278,2.9967695795854183
7999.0,0.1670406311750412,3.995859287731916
9999.0,0.1610776036977768,4.9949489958784135
11999.0,0.1577303856611251,5.99403870402491
13999.0,0.152699276804924,6.993128412171408
15999.0,0.1550294458866119,7.992218120317905
17999.0,0.1513086110353469,8.991307828464402
19999.0,0.1527514606714248,9.9903975366109
21999.0,0.1458712369203567,10.989487244757397
23999.0,0.1448721587657928,11.988576952903895
25999.0,0.1436723619699478,12.98766666105039
27999.0,0.1404905021190643,13.986756369196888
29999.0,0.1388167887926101,14.985846077343385
31999.0,0.1423907130956649,15.984935785489883
33999.0,0.1375076323747635,16.98402549363638
35999.0,0.1342333555221557,17.983115201782876
37999.0,0.1360839605331421,18.982204909929376
39999.0,0.1314667463302612,19.98129461807587
41999.0,0.1319863945245742,20.98038432622237
43999.0,0.1292977780103683,21.979474034368867
45999.0,0.1343141049146652,22.978563742515362
47999.0,0.126712828874588,23.97765345066186
49999.0,0.1260492205619812,24.976743158808357
51999.0,0.1255739480257034,25.975832866954857
53999.0,0.1301192194223404,26.974922575101353
55999.0,0.1226037591695785,27.974012283247852
57999.0,0.1249232590198516,28.973101991394348
59999.0,0.1210043430328369,29.972191699540844
61999.0,0.1230488792061805,30.971281407687343
63999.0,0.1195437163114547,31.97037111583384
65999.0,0.1162058189511299,32.969460823980334
67999.0,0.1164238303899765,33.968550532126834
69999.0,0.1170429140329361,34.96764024027333
71999.0,0.1173117235302925,35.966729948419825
73999.0,0.1157453805208206,36.965819656566325
75999.0,0.1139815598726272,37.964909364712824
77999.0,0.1137082129716873,38.96399907285932
79999.0,0.1143077686429023,39.963088781005816
81999.0,0.1102500706911087,40.962178489152315
83999.0,0.1115939691662788,41.961268197298814
85999.0,0.1107807233929634,42.960357905445306
87999.0,0.1101854443550109,43.959447613591806
89999.0,0.1096945852041244,44.958537321738305
91999.0,0.1103987991809845,45.957627029884804
93999.0,0.108720488846302,46.9567167380313
95999.0,0.1071580201387405,47.955806446177796
97999.0,0.1074891611933708,48.954896154324295
99999.0,0.1053840965032577,49.95398586247079
101999.0,0.1085285618901252,50.95307557061729
103999.0,0.1157416626811027,51.952165278763786
105999.0,0.1042954623699188,52.95125498691028
107999.0,0.1094115003943443,53.95034469505678
109999.0,0.1071777790784835,54.94943440320328
111999.0,0.1052572578191757,55.948524111349776
113999.0,0.1068825423717498,56.94761381949627
115999.0,0.1022626087069511,57.94670352764277
117999.0,0.1018839180469513,58.94579323578927
119999.0,0.1034040674567222,59.94488294393576
121999.0,0.100455492734909,60.94397265208226
123999.0,0.1018536165356636,61.94306236022876
125999.0,0.099076397716999,62.94215206837526
127999.0,0.0999813079833984,63.94124177652175
129999.0,0.1184454411268234,64.94033148466825
131999.0,0.0998918339610099,65.93942119281475
133999.0,0.0997642278671264,66.93851090096125
135999.0,0.0999716445803642,67.93760060910775
137999.0,0.1000571623444557,68.93669031725423
139999.0,0.0994258224964141,69.93578002540073
141999.0,0.098381757736206,70.93486973354723
143999.0,0.1006139516830444,71.93395944169373
145999.0,0.0960019901394844,72.93304914984023
147999.0,0.0955189764499664,73.93213885798673
149999.0,0.0963737666606903,74.93122856613323
151999.0,0.0951151251792907,75.93031827427971
153999.0,0.0982109233736991,76.92940798242621
155999.0,0.0962588861584663,77.92849769057271
157999.0,0.0945329070091247,78.92758739871921
159999.0,0.0949137285351753,79.92667710686571
161999.0,0.0949488282203674,80.92576681501221
163999.0,0.0973056554794311,81.92485652315871
165999.0,0.0979261323809623,82.9239462313052
167999.0,0.0928308442234993,83.9230359394517
169999.0,0.1105322763323783,84.9221256475982
171999.0,0.0944487601518631,85.92121535574469
173999.0,0.092131420969963,86.92030506389119
175999.0,0.0911765396595001,87.91939477203769
177999.0,0.0925579518079757,88.91848448018419
179999.0,0.0933280810713768,89.91757418833068
181999.0,0.0929853022098541,90.91666389647717
183999.0,0.0931964516639709,91.91575360462367
185999.0,0.0931105464696884,92.91484331277017
187999.0,0.0915939509868621,93.91393302091667
189999.0,0.0911373049020767,94.91302272906317
191999.0,0.0909680649638176,95.91211243720966
193999.0,0.0904826447367668,96.91120214535616
195999.0,0.0894576460123062,97.91029185350266
197999.0,0.0912903100252151,98.90938156164916
199999.0,0.0921119824051857,99.90847126979565
201999.0,0.0924886986613273,100.90756097794215
203999.0,0.0912235826253891,101.90665068608865
205999.0,0.0947450920939445,102.90574039423514
207999.0,0.0915974602103233,103.90483010238164
209999.0,0.0914096906781196,104.90391981052814
211999.0,0.0917519927024841,105.90300951867464
213999.0,0.0908649489283561,106.90209922682114
215999.0,0.095765046775341,107.90118893496764
217999.0,0.0875701382756233,108.90027864311413
219999.0,0.0892216935753822,109.89936835126062
221999.0,0.0873075798153877,110.89845805940712
223999.0,0.0897579565644264,111.89754776755362
225999.0,0.088776096701622,112.89663747570012
227999.0,0.0874959826469421,113.89572718384662
229999.0,0.0890223607420921,114.89481689199312
231999.0,0.0880761891603469,115.89390660013962
233999.0,0.0869369804859161,116.8929963082861
235999.0,0.0899080336093902,117.8920860164326
237999.0,0.0991151928901672,118.8911757245791
239999.0,0.0895416811108589,119.8902654327256
241999.0,0.0899693295359611,120.8893551408721
243999.0,0.0867074653506279,121.8884448490186
245999.0,0.0884037241339683,122.8875345571651
247999.0,0.0874520763754844,123.88662426531158
249999.0,0.0961615517735481,124.88571397345808
251999.0,0.0877001658082008,125.88480368160458
253999.0,0.0878058299422264,126.88389338975108
255999.0,0.0869678631424903,127.88298309789758
257999.0,0.0891479328274726,128.88207280604408
259999.0,0.0869725346565246,129.88116251419058
261999.0,0.0870521441102027,130.88025222233708
263999.0,0.0856418684124946,131.87934193048358
265999.0,0.0883910059928894,132.87843163863008
267999.0,0.0944823995232582,133.87752134677655
269999.0,0.0863186866044998,134.87661105492305
271999.0,0.0885031595826149,135.87570076306955
273999.0,0.0894965901970863,136.87479047121604
275999.0,0.0881498903036117,137.87388017936254
277999.0,0.0854176953434944,138.87296988750904
279999.0,0.084810771048069,139.87205959565554
281999.0,0.0849882811307907,140.87114930380204
283999.0,0.0831654220819473,141.87023901194854
285999.0,0.0879861935973167,142.86932872009504
287999.0,0.0845392197370529,143.86841842824154
289999.0,0.0847524479031562,144.86750813638804
291999.0,0.0846723541617393,145.86659784453454
293999.0,0.0858361423015594,146.86568755268104
295999.0,0.0858176201581955,147.8647772608275
297999.0,0.0871903300285339,148.863866968974
299999.0,0.0867790430784225,149.8629566771205
301999.0,0.0849387571215629,150.862046385267
303999.0,0.0845794081687927,151.8611360934135
305999.0,0.0836646854877471,152.86022580156
307999.0,0.0844492241740226,153.8593155097065
309999.0,0.0882840976119041,154.858405217853
311999.0,0.0835374891757965,155.8574949259995
313999.0,0.0857298523187637,156.856584634146
315999.0,0.083613246679306,157.8556743422925
317999.0,0.0826048478484153,158.854764050439
319999.0,0.082371287047863,159.8538537585855
321999.0,0.0858739838004112,160.852943466732
323999.0,0.0886033698916435,161.85203317487847
325999.0,0.0874046012759208,162.85112288302497
327999.0,0.0833552181720733,163.85021259117147
329999.0,0.0846376344561576,164.84930229931797
331999.0,0.0839664936065673,165.84839200746447
333999.0,0.0839502662420272,166.84748171561097
335999.0,0.0823585987091064,167.84657142375747
337999.0,0.081530325114727,168.84566113190397
339999.0,0.0841548815369606,169.84475084005047
341999.0,0.0810507982969284,170.84384054819697
343999.0,0.0827503502368927,171.84293025634346
345999.0,0.0819322541356086,172.84201996448996
347999.0,0.0847219824790954,173.84110967263646
349999.0,0.0821323245763778,174.84019938078296
351999.0,0.0806218832731247,175.83928908892943
353999.0,0.0815991535782814,176.83837879707593
355999.0,0.0809404104948043,177.83746850522243
357999.0,0.0815605223178863,178.83655821336893
359999.0,0.0816177874803543,179.83564792151543
361999.0,0.0868409648537635,180.83473762966193
363999.0,0.0841834247112274,181.83382733780843
365999.0,0.0829857513308525,182.83291704595493
367999.0,0.0815762057900428,183.83200675410143
369999.0,0.0816296264529228,184.83109646224793
371999.0,0.0813772678375244,185.83018617039443
373999.0,0.0807909741997718,186.82927587854093
375999.0,0.0815110877156257,187.82836558668743
377999.0,0.0813775807619094,188.8274552948339
379999.0,0.0823188126087188,189.8265450029804
381999.0,0.0811025500297546,190.8256347111269
383999.0,0.0813193693757057,191.8247244192734
385999.0,0.0824224278330802,192.8238141274199
387999.0,0.0822561755776405,193.8229038355664
389999.0,0.0822108015418052,194.8219935437129
391999.0,0.0823568552732467,195.8210832518594
393999.0,0.081608772277832,196.8201729600059
395999.0,0.0838845446705818,197.8192626681524
397999.0,0.0808837786316871,198.8183523762989
399999.0,0.0821606293320655,199.8174420844454
401999.0,0.0796370208263397,200.8165317925919
403999.0,0.0808978378772735,201.8156215007384
405999.0,0.0824541375041008,202.81471120888486
407999.0,0.0808096304535865,203.81380091703136
409999.0,0.0799361392855644,204.81289062517786
411999.0,0.0812362506985664,205.81198033332436
413999.0,0.0815552547574043,206.81107004147086
415999.0,0.0828506425023078,207.81015974961736
417999.0,0.0802538767457008,208.80924945776385
419999.0,0.0788714736700058,209.80833916591035
421999.0,0.0815090462565422,210.80742887405685
423999.0,0.0793633237481117,211.80651858220335
425999.0,0.0816493332386016,212.80560829034985
427999.0,0.0811453014612197,213.80469799849635
429999.0,0.0799837410449981,214.80378770664285
431999.0,0.0832213833928108,215.80287741478935
433999.0,0.0873564481735229,216.80196712293582
435999.0,0.0781357213854789,217.80105683108232
437999.0,0.0839152932167053,218.80014653922882
439999.0,0.0837783440947532,219.79923624737532
441999.0,0.0798785537481308,220.79832595552182
443999.0,0.0795004665851593,221.79741566366832
445999.0,0.0777610316872596,222.79650537181482
447999.0,0.0778111889958381,223.79559507996132
449999.0,0.0789679065346717,224.79468478810782
451999.0,0.0787062719464302,225.79377449625431
453999.0,0.078364260494709,226.79286420440081
455999.0,0.0779085978865623,227.7919539125473
457999.0,0.077294997870922,228.7910436206938
459999.0,0.0797450169920921,229.7901333288403
461999.0,0.0772916749119758,230.78922303698678
463999.0,0.0783825516700744,231.78831274513328
465999.0,0.0800964534282684,232.78740245327978
467999.0,0.0813530683517456,233.78649216142628
469999.0,0.0766516327857971,234.78558186957278
471999.0,0.0768326967954635,235.78467157771928
473999.0,0.0780934393405914,236.78376128586578
475999.0,0.0782055482268333,237.78285099401228
477999.0,0.0782789513468742,238.78194070215878
479999.0,0.0806469768285751,239.78103041030528
481999.0,0.0793991461396217,240.78012011845178
483999.0,0.0772451758384704,241.77920982659828
485999.0,0.0782694518566131,242.77829953474478
487999.0,0.0775326266884803,243.77738924289125
489999.0,0.0782710909843444,244.77647895103775
491999.0,0.0846192985773086,245.77556865918424
493999.0,0.081804022192955,246.77465836733074
495999.0,0.078217826783657,247.77374807547724
497999.0,0.0799184590578079,248.77283778362374
499999.0,0.0772529765963554,249.77192749177024
501999.0,0.0763072669506073,250.77101719991674
503999.0,0.0777026340365409,251.77010690806324
505999.0,0.0786095559597015,252.76919661620974
507999.0,0.0761370062828064,253.76828632435624
509999.0,0.0775159448385238,254.76737603250274
511999.0,0.0781769976019859,255.76646574064924
513999.0,0.076865516602993,256.76555544879574
515999.0,0.0767013579607009,257.7646451569422
517999.0,0.0761719420552253,258.76373486508874
519999.0,0.0799095258116722,259.7628245732352
521999.0,0.0859680101275444,260.76191428138173
523999.0,0.0796757563948631,261.7610039895282
525999.0,0.0804565697908401,262.76009369767473
527999.0,0.077085867524147,263.7591834058212
529999.0,0.0762637704610824,264.7582731139677
531999.0,0.0775034427642822,265.7573628221142
533999.0,0.076954185962677,266.7564525302607
535999.0,0.0843740627169609,267.7555422384072
537999.0,0.0817077010869979,268.7546319465537
539999.0,0.0839275270700454,269.7537216547002
541999.0,0.0795072019100189,270.75281136284667
543999.0,0.0787788033485412,271.7519010709932
545999.0,0.0783568620681762,272.75099077913967
547999.0,0.0796678587794303,273.7500804872862
549999.0,0.0814156010746955,274.74917019543267
551999.0,0.0799322128295898,275.7482599035792
553999.0,0.0798449590802192,276.74734961172567
555999.0,0.0780788958072662,277.7464393198722
557999.0,0.0795497298240661,278.74552902801867
559999.0,0.0767670720815658,279.74461873616514
561999.0,0.077695108950138,280.74370844431166
563999.0,0.0756103545427322,281.74279815245814
565999.0,0.0764160528779029,282.74188786060466
567999.0,0.0750864669680595,283.74097756875113
569999.0,0.07642662525177,284.74006727689766
571999.0,0.0762334391474723,285.73915698504413
573999.0,0.0761501044034957,286.73824669319066
575999.0,0.0766496434807777,287.73733640133713
577999.0,0.078058898448944,288.73642610948366
579999.0,0.0773605182766914,289.73551581763013
581999.0,0.0763304382562637,290.73460552577666
583999.0,0.0775478929281234,291.73369523392313
585999.0,0.0756732821464538,292.7327849420696
587999.0,0.0744761899113655,293.7318746502161
589999.0,0.074868232011795,294.7309643583626
591999.0,0.0755871385335922,295.7300540665091
593999.0,0.0760872885584831,296.7291437746556
595999.0,0.0761977136135101,297.7282334828021
597999.0,0.0794185549020767,298.7273231909486
599999.0,0.0765567198395729,299.7264128990951
601999.0,0.0756614357233047,300.7255026072416
603999.0,0.0738894268870353,301.7245923153881
605999.0,0.0740194022655487,302.7236820235346
607999.0,0.0730203986167907,303.7227717316811
609999.0,0.0730985030531883,304.7218614398276
611999.0,0.0735222399234771,305.72095114797406
613999.0,0.0757306143641471,306.7200408561206
615999.0,0.0735209956765174,307.71913056426706
617999.0,0.0740949511528015,308.7182202724136
619999.0,0.0758614093065261,309.71730998056006
621999.0,0.0731715261936187,310.7163996887066
623999.0,0.0729094594717025,311.71548939685306
625999.0,0.0722812861204147,312.7145791049996
627999.0,0.072952501475811,313.71366881314606
629999.0,0.0755825266242027,314.7127585212926
631999.0,0.0850908532738685,315.71184822943906
633999.0,0.0747804269194603,316.7109379375856
635999.0,0.075636938214302,317.71002764573205
637999.0,0.0747704654932022,318.7091173538786
639999.0,0.0740653350949287,319.70820706202505
641999.0,0.0728751271963119,320.7072967701715
643999.0,0.0734464973211288,321.70638647831805
645999.0,0.0728499516844749,322.7054761864645
647999.0,0.0725726783275604,323.70456589461105
649999.0,0.0731326639652252,324.7036556027575
651999.0,0.0729199647903442,325.70274531090405
653999.0,0.0741718262434005,326.7018350190505
655999.0,0.0732611939311027,327.70092472719705
657999.0,0.0778498500585556,328.7000144353435
659999.0,0.073277361690998,329.69910414349005
661999.0,0.0764211043715477,330.6981938516365
663999.0,0.0740090385079383,331.69728355978305
665999.0,0.0724532678723335,332.6963732679295
667999.0,0.0723985061049461,333.695462976076
669999.0,0.0716430395841598,334.6945526842225
671999.0,0.0724410414695739,335.693642392369
673999.0,0.0727150961756706,336.6927321005155
675999.0,0.0729835927486419,337.691821808662
677999.0,0.0740593001246452,338.6909115168085
679999.0,0.0725158378481864,339.690001224955
681999.0,0.0719120651483535,340.6890909331015
683999.0,0.071198396384716,341.688180641248
685999.0,0.0727468654513359,342.6872703493945
687999.0,0.0704158768057823,343.686360057541
689999.0,0.0708681717514991,344.6854497656875
691999.0,0.0714693292975425,345.684539473834
693999.0,0.0711302906274795,346.6836291819805
695999.0,0.0711017325520515,347.682718890127
697999.0,0.0707436725497245,348.68180859827345
699999.0,0.071953609585762,349.68089830642
701999.0,0.0718898251652717,350.67998801456645
703999.0,0.0720534101128578,351.679077722713
705999.0,0.0714121982455253,352.67816743085945
707999.0,0.0741809383034706,353.677257139006
709999.0,0.0717111751437187,354.67634684715244
711999.0,0.0712742581963539,355.675436555299
713999.0,0.0701230615377426,356.67452626344544
715999.0,0.0716649442911148,357.67361597159197
717999.0,0.0718270316720008,358.67270567973844
719999.0,0.0716155394911766,359.67179538788497
721999.0,0.0722872614860534,360.67088509603144
723999.0,0.0708143860101699,361.6699748041779
725999.0,0.0709102824330329,362.66906451232444
727999.0,0.0706222802400589,363.6681542204709
729999.0,0.0714304894208908,364.66724392861744
731999.0,0.0716204270720481,365.6663336367639
733999.0,0.0703716203570365,366.66542334491044
735999.0,0.0700378194451332,367.6645130530569
737999.0,0.0717069655656814,368.66360276120344
739999.0,0.0730184242129325,369.6626924693499
741999.0,0.0700772777199745,370.66178217749643
743999.0,0.072585254907608,371.6608718856429
745999.0,0.0720032826066017,372.65996159378943
747999.0,0.0711657702922821,373.6590513019359
749999.0,0.071300096809864,374.6581410100824
751999.0,0.0709433928132057,375.6572307182289
753999.0,0.0695912390947341,376.6563204263754
755999.0,0.0707117095589637,377.6554101345219
757999.0,0.0698460787534713,378.6544998426684
759999.0,0.0697073638439178,379.6535895508149
761999.0,0.0687735006213188,380.65267925896137
763999.0,0.0717242732644081,381.6517689671079
765999.0,0.0697333440184593,382.65085867525437
767999.0,0.0694548338651657,383.6499483834009
769999.0,0.0707821771502494,384.64903809154737
771999.0,0.0693280845880508,385.6481277996939
773999.0,0.0700005069375038,386.64721750784037
775999.0,0.0696646571159362,387.6463072159869
777999.0,0.0703600198030471,388.64539692413337
779999.0,0.0702717378735542,389.64448663227984
781999.0,0.0701815783977508,390.64357634042636
783999.0,0.071580596268177,391.64266604857283
785999.0,0.0710230618715286,392.64175575671936
787999.0,0.0703207403421402,393.64084546486583
789999.0,0.0715594440698623,394.63993517301236
791999.0,0.0713303163647651,395.63902488115883
793999.0,0.0703820288181305,396.63811458930536
795999.0,0.0708517804741859,397.63720429745183
797999.0,0.0718117654323577,398.63629400559836
799999.0,0.0696569010615348,399.63538371374483
801999.0,0.0696772783994674,400.63447342189136
803999.0,0.0709127560257911,401.6335631300378
805999.0,0.0745583400130271,402.6326528381843
807999.0,0.0719168409705162,403.6317425463308
809999.0,0.0724670737981796,404.6308322544773
811999.0,0.071971908211708,405.6299219626238
813999.0,0.0700493976473808,406.6290116707703
815999.0,0.0696576386690139,407.6281013789168
817999.0,0.069871537387371,408.6271910870633
819999.0,0.0700975283980369,409.6262807952098
821999.0,0.0703963339328765,410.6253705033563
823999.0,0.0714285299181938,411.6244602115028
825999.0,0.0701306611299514,412.6235499196493
827999.0,0.0709179043769836,413.6226396277958
829999.0,0.0700379908084869,414.6217293359423
831999.0,0.0719328224658966,415.62081904408876
833999.0,0.0703699812293052,416.6199087522353
835999.0,0.0706978216767311,417.61899846038176
837999.0,0.0715538188815116,418.6180881685283
839999.0,0.0725084990262985,419.61717787667476
841999.0,0.0705931857228279,420.6162675848213
843999.0,0.0715470388531684,421.61535729296776
845999.0,0.0707508027553558,422.6144470011143
847999.0,0.0727171078324318,423.61353670926076
849999.0,0.0701917856931686,424.6126264174073
851999.0,0.0699738264083862,425.61171612555376
853999.0,0.0705788806080818,426.6108058337003
855999.0,0.0712488293647766,427.60989554184675
857999.0,0.0714462101459503,428.6089852499933
859999.0,0.071166843175888,429.60807495813975
861999.0,0.0691903680562973,430.6071646662862
863999.0,0.0694811791181564,431.60625437443275
865999.0,0.069698192179203,432.6053440825792
867999.0,0.0730938464403152,433.60443379072575
869999.0,0.0694267153739929,434.6035234988722
871999.0,0.0692055523395538,435.60261320701875
873999.0,0.0676279962062835,436.6017029151652
875999.0,0.0744104832410812,437.60079262331175
877999.0,0.0683748498558998,438.5998823314582
879999.0,0.0685659423470497,439.59897203960475
881999.0,0.068029336631298,440.5980617477512
883999.0,0.0690639913082122,441.59715145589774
885999.0,0.0695996433496475,442.5962411640442
887999.0,0.0692877545952797,443.5953308721907
889999.0,0.0694073289632797,444.5944205803372
891999.0,0.069767840206623,445.5935102884837
893999.0,0.0695829093456268,446.5925999966302
895999.0,0.068728357553482,447.5916897047767
897999.0,0.0695564746856689,448.5907794129232
899999.0,0.0690161734819412,449.5898691210697
901999.0,0.0685546547174453,450.5889588292162
903999.0,0.0689195692539215,451.5880485373627
905999.0,0.0680786669254303,452.5871382455092
907999.0,0.0680913999676704,453.5862279536557
909999.0,0.0682344436645507,454.5853176618022
911999.0,0.0696011334657669,455.5844073699487
913999.0,0.0689414739608764,456.5834970780952
915999.0,0.0688716173171997,457.5825867862417
917999.0,0.073679119348526,458.58167649438815
919999.0,0.071117028594017,459.5807662025347
921999.0,0.0698326900601387,460.57985591068115
923999.0,0.0702494159340858,461.5789456188277
925999.0,0.0696944519877433,462.57803532697415
927999.0,0.0688338056206703,463.5771250351207
929999.0,0.0689515620470047,464.57621474326714
931999.0,0.0690900012850761,465.5753044514137
933999.0,0.0692545548081398,466.57439415956014
935999.0,0.0680749118328094,467.57348386770667
937999.0,0.0688541978597641,468.57257357585314
939999.0,0.0698860585689544,469.57166328399967
941999.0,0.0721316784620285,470.57075299214614
943999.0,0.0685958638787269,471.5698427002926
945999.0,0.0694276317954063,472.56893240843914
947999.0,0.0697988122701644,473.5680221165856
949999.0,0.0685510709881782,474.56711182473214
951999.0,0.0699220225214958,475.5662015328786
953999.0,0.0687335431575775,476.56529124102514
955999.0,0.0678009912371635,477.5643809491716
957999.0,0.0682557821273803,478.56347065731813
959999.0,0.0683030635118484,479.5625603654646
961999.0,0.0677700117230415,480.56165007361113
963999.0,0.0676463916897773,481.5607397817576
965999.0,0.0678891539573669,482.55982948990413
967999.0,0.069188691675663,483.5589191980506
969999.0,0.0681852921843528,484.5580089061971
971999.0,0.0690481439232826,485.5570986143436
973999.0,0.0682358220219612,486.5561883224901
975999.0,0.0667859837412834,487.5552780306366
977999.0,0.0669988095760345,488.55436773878307
979999.0,0.0667761787772178,489.5534574469296
981999.0,0.0661367401480674,490.55254715507607
983999.0,0.0669441223144531,491.5516368632226
985999.0,0.0663971230387687,492.55072657136907
987999.0,0.0670943856239318,493.5498162795156
989999.0,0.0656895264983177,494.54890598766207
991999.0,0.0667844042181968,495.5479956958086
993999.0,0.0675714462995529,496.54708540395507
995999.0,0.0662857294082641,497.5461751121016
997999.0,0.0674768984317779,498.54526482024806
999999.0,0.0668511912226677,499.54435452839454
1001999.0,0.0679065808653831,500.54344423654106
1003999.0,0.0670251101255416,501.54253394468753
1005999.0,0.0672924220561981,502.54162365283406
1007999.0,0.0670988410711288,503.54071336098053
1009999.0,0.0671692118048667,504.53980306912706
1011999.0,0.0671068727970123,505.53889277727353
1013999.0,0.0685484781861305,506.53798248542006
1015999.0,0.067477099597454,507.53707219356653
1017999.0,0.066358782351017,508.53616190171306
1019999.0,0.0660437420010566,509.53525160985953
1021999.0,0.0661132559180259,510.53434131800606
1023999.0,0.0660101026296615,511.5334310261525
1025999.0,0.0661850124597549,512.532520734299
1027999.0,0.066078744828701,513.5316104424455
1029999.0,0.0657965764403343,514.530700150592
1031999.0,0.0666258931159973,515.5297898587385
1033999.0,0.0657975599169731,516.528879566885
1035999.0,0.0655784383416175,517.5279692750315
1037999.0,0.0661091208457946,518.527058983178
1039999.0,0.0656173080205917,519.5261486913245
1041999.0,0.0660978183150291,520.525238399471
1043999.0,0.0658099204301834,521.5243281076175
1045999.0,0.0659117922186851,522.523417815764
1047999.0,0.0652753412723541,523.5225075239105
1049999.0,0.0665207579731941,524.521597232057
1051999.0,0.0653529465198516,525.5206869402035
1053999.0,0.0648649111390113,526.51977664835
1055999.0,0.0655879974365234,527.5188663564965
1057999.0,0.0647838115692138,528.5179560646429
1059999.0,0.0646542534232139,529.5170457727895
1061999.0,0.0649538338184356,530.516135480936
1063999.0,0.065365582704544,531.5152251890825
1065999.0,0.0665483027696609,532.5143148972289
1067999.0,0.0660514011979103,533.5134046053755
1069999.0,0.0644271969795227,534.512494313522
1071999.0,0.066171608865261,535.5115840216685
1073999.0,0.0658312663435936,536.5106737298149
1075999.0,0.0642310604453086,537.5097634379615
1077999.0,0.0645503997802734,538.508853146108
1079999.0,0.0657299235463142,539.5079428542545
1081999.0,0.0642785429954528,540.5070325624009
1083999.0,0.0642657205462455,541.5061222705474
1085999.0,0.0643646121025085,542.505211978694
1087999.0,0.0645760521292686,543.5043016868404
1089999.0,0.0642380341887474,544.5033913949869
1091999.0,0.0640871077775955,545.5024811031334
1093999.0,0.0645967200398445,546.50157081128
1095999.0,0.0646748021245002,547.5006605194264
1097999.0,0.0644076988101005,548.4997502275729
1099999.0,0.0650586262345314,549.4988399357194
1101999.0,0.0643069520592689,550.497929643866
1103999.0,0.0650724172592163,551.4970193520124
1105999.0,0.0645433962345123,552.4961090601589
1107999.0,0.0647157356142997,553.4951987683054
1109999.0,0.0645378828048706,554.4942884764519
1111999.0,0.0650253072381019,555.4933781845984
1113999.0,0.0641876757144928,556.4924678927449
1115999.0,0.0645779222249984,557.4915576008914
1117999.0,0.0652360841631889,558.4906473090379
1119999.0,0.0654843226075172,559.4897370171844
1121999.0,0.0655267089605331,560.4888267253309
1123999.0,0.0653083026409149,561.4879164334774
1125999.0,0.0657600909471511,562.4870061416239
1127999.0,0.0640793070197105,563.4860958497704
1129999.0,0.0638774558901786,564.4851855579169
1131999.0,0.064263641834259,565.4842752660634
1133999.0,0.0650628507137298,566.4833649742098
1135999.0,0.0642328113317489,567.4824546823563
1137999.0,0.0634745731949806,568.4815443905029
1139999.0,0.063900701701641,569.4806340986494
1141999.0,0.0636326074600219,570.4797238067958
1143999.0,0.0637942478060722,571.4788135149423
1145999.0,0.0645865797996521,572.4779032230889
1147999.0,0.0641781464219093,573.4769929312354
1149999.0,0.0640191361308097,574.4760826393818
1151999.0,0.0645664110779762,575.4751723475283
1153999.0,0.0651986673474311,576.4742620556749
1155999.0,0.0649907141923904,577.4733517638214
1157999.0,0.066014215350151,578.4724414719678
1159999.0,0.0659933090209961,579.4715311801143
1161999.0,0.0643388628959655,580.4706208882608
1163999.0,0.0642397701740264,581.4697105964074
1165999.0,0.0642916858196258,582.4688003045538
1167999.0,0.0645593255758285,583.4678900127003
1169999.0,0.0639985203742981,584.4669797208468
1171999.0,0.0643919259309768,585.4660694289934
1173999.0,0.064216710627079,586.4651591371398
1175999.0,0.064553253352642,587.4642488452863
1177999.0,0.0651550441980362,588.4633385534328
1179999.0,0.0647776201367378,589.4624282615794
1181999.0,0.0669131875038147,590.4615179697258
1183999.0,0.0655043348670005,591.4606076778723
1185999.0,0.0652379840612411,592.4596973860188
1187999.0,0.0657995268702507,593.4587870941654
1189999.0,0.0657410398125648,594.4578768023118
1191999.0,0.0658162534236908,595.4569665104583
1193999.0,0.0648754984140396,596.4560562186048
1195999.0,0.0647483021020889,597.4551459267512
1197999.0,0.0643308833241462,598.4542356348978
1199999.0,0.0647106170654296,599.4533253430443
1201999.0,0.0647918581962585,600.4524150511908
1203999.0,0.0648582577705383,601.4515047593372
1205999.0,0.0644559264183044,602.4505944674838
1207999.0,0.0648970678448677,603.4496841756303
1209999.0,0.065252661705017,604.4487738837768
1211999.0,0.0645965859293937,605.4478635919232
1213999.0,0.0676578283309936,606.4469533000698
1215999.0,0.0677050426602363,607.4460430082163
1217999.0,0.066145971417427,608.4451327163628
1219999.0,0.0651921108365058,609.4442224245092
1221999.0,0.0649574995040893,610.4433121326557
1223999.0,0.0645786225795745,611.4424018408023
1225999.0,0.0643990188837051,612.4414915489488
1227999.0,0.064552828669548,613.4405812570952
1229999.0,0.0642231926321983,614.4396709652417
1231999.0,0.0651909559965133,615.4387606733883
1233999.0,0.0634834319353103,616.4378503815348
1235999.0,0.0636455193161964,617.4369400896812
1237999.0,0.0639901012182235,618.4360297978277
1239999.0,0.0634642839431762,619.4351195059743
1241999.0,0.0633762180805206,620.4342092141208
1243999.0,0.0656154081225395,621.4332989222672
1245999.0,0.0642831996083259,622.4323886304137
1247999.0,0.0638698562979698,623.4314783385602
1249999.0,0.0652265697717666,624.4305680467068
1251999.0,0.0642516762018203,625.4296577548532
1253999.0,0.0641186162829399,626.4287474629997
1255999.0,0.0641358196735382,627.4278371711462
1257999.0,0.064731553196907,628.4269268792928
1259999.0,0.0640188083052635,629.4260165874392
1261999.0,0.0644740611314773,630.4251062955857
1263999.0,0.0643124431371688,631.4241960037322
1265999.0,0.0640294775366783,632.4232857118787
1267999.0,0.0640658438205719,633.4223754200252
1269999.0,0.0642786473035812,634.4214651281717
1271999.0,0.0641420185565948,635.4205548363182
1273999.0,0.0641039013862609,636.4196445444646
1275999.0,0.0641728565096855,637.4187342526112
1277999.0,0.0635408610105514,638.4178239607577
1279999.0,0.0640044137835502,639.4169136689042
1281999.0,0.0640478059649467,640.4160033770506
1283999.0,0.0637738108634948,641.4150930851972
1285999.0,0.063997209072113,642.4141827933437
1287999.0,0.0637594312429428,643.4132725014902
1289999.0,0.0639648884534835,644.4123622096366
1291999.0,0.0640245527029037,645.4114519177832
1293999.0,0.064387671649456,646.4105416259297
1295999.0,0.0644790679216384,647.4096313340762
1297999.0,0.0641867220401763,648.4087210422226
1299999.0,0.0643555596470832,649.4078107503691
1301999.0,0.06416916847229,650.4069004585157
1303999.0,0.0642954334616661,651.4059901666621
1305999.0,0.0641804784536361,652.4050798748086
1307999.0,0.0650071203708648,653.4041695829551
1309999.0,0.0639762505888938,654.4032592911017
1311999.0,0.0639408677816391,655.4023489992481
1313999.0,0.0639761760830879,656.4014387073946
1315999.0,0.0635304749011993,657.4005284155411
1317999.0,0.0632961317896843,658.3996181236877
1319999.0,0.0636376291513443,659.3987078318341
1321999.0,0.0633916035294532,660.3977975399806
1323999.0,0.0632378309965133,661.3968872481271
1325999.0,0.063829481601715,662.3959769562737
1327999.0,0.0633132457733154,663.3950666644201
1329999.0,0.0634396225214004,664.3941563725666
1331999.0,0.0638712048530578,665.3932460807131
1333999.0,0.063680276274681,666.3923357888596
1335999.0,0.0643235892057418,667.3914254970061
1337999.0,0.063836820423603,668.3905152051526
1339999.0,0.0639001876115799,669.3896049132991
1341999.0,0.063751682639122,670.3886946214456
1343999.0,0.0637290105223655,671.3877843295921
1345999.0,0.064146302640438,672.3868740377386
1347999.0,0.0637235268950462,673.3859637458851
1349999.0,0.0634162425994873,674.3850534540315
1351999.0,0.0630221739411354,675.3841431621781
1353999.0,0.0629545599222183,676.3832328703246
1355999.0,0.063427947461605,677.3823225784711
1357999.0,0.0635370537638664,678.3814122866175
1359999.0,0.0637528300285339,679.380501994764
1361999.0,0.0631148442625999,680.3795917029106
1363999.0,0.0640355795621872,681.3786814110571
1365999.0,0.0633727982640266,682.3777711192035
1367999.0,0.0633753314614296,683.37686082735
1369999.0,0.0636999607086181,684.3759505354966
1371999.0,0.0630634054541587,685.3750402436431
1373999.0,0.0634184852242469,686.3741299517895
1375999.0,0.0631048679351806,687.373219659936
1377999.0,0.0635956823825836,688.3723093680826
1379999.0,0.0643224418163299,689.3713990762291
1381999.0,0.0642814859747886,690.3704887843755
1383999.0,0.0645994991064071,691.369578492522
1385999.0,0.0641942545771598,692.3686682006685
1387999.0,0.0636676549911499,693.3677579088151
1389999.0,0.063419371843338,694.3668476169615
1391999.0,0.0636200010776519,695.365937325108
1393999.0,0.0631119012832641,696.3650270332545
1395999.0,0.063439205288887,697.3641167414011
1397999.0,0.0634942054748535,698.3632064495475
1399999.0,0.0638276040554046,699.362296157694
1401999.0,0.0631768256425857,700.3613858658405
1403999.0,0.0631713643670082,701.3604755739871
1405999.0,0.0632699504494667,702.3595652821335
1407999.0,0.0637018159031868,703.35865499028
1409999.0,0.065212532877922,704.3577446984265
1411999.0,0.0642315670847892,705.356834406573
1413999.0,0.0655755475163459,706.3559241147195
1415999.0,0.064258188009262,707.355013822866
1417999.0,0.0637311264872551,708.3541035310125
1419999.0,0.0631935074925422,709.3531932391589
1421999.0,0.0648580938577652,710.3522829473055
1423999.0,0.0630431398749351,711.351372655452
1425999.0,0.063226394355297,712.3504623635985
1427999.0,0.0629022866487503,713.3495520717449
1429999.0,0.0638345777988433,714.3486417798915
1431999.0,0.0626898929476738,715.347731488038
1433999.0,0.0626496970653534,716.3468211961845
1435999.0,0.0629488676786422,717.3459109043309
1437999.0,0.0629741251468658,718.3450006124774
1439999.0,0.0625848248600959,719.344090320624
1441999.0,0.0629262775182724,720.3431800287705
1443999.0,0.0634561255574226,721.3422697369169
1445999.0,0.0633428022265434,722.3413594450634
1447999.0,0.0628031492233276,723.34044915321
1449999.0,0.0624638088047504,724.3395388613565
1451999.0,0.0621941164135932,725.3386285695029
1453999.0,0.0627375990152359,726.3377182776494
1455999.0,0.0623678490519523,727.336807985796
1457999.0,0.0626921132206916,728.3358976939425
1459999.0,0.0629652440547943,729.3349874020889
1461999.0,0.0629611834883689,730.3340771102354
1463999.0,0.0628471672534942,731.333166818382
1465999.0,0.0625924468040466,732.3322565265285
1467999.0,0.0626498311758041,733.3313462346749
1469999.0,0.0624227412045002,734.3304359428214
1471999.0,0.0622277706861496,735.3295256509679
1473999.0,0.0622926875948905,736.3286153591145
1475999.0,0.0626963526010513,737.3277050672609
1477999.0,0.0625268518924713,738.3267947754074
1479999.0,0.062238123267889,739.3258844835539
1481999.0,0.061964813619852,740.3249741917004
1483999.0,0.0618308745324611,741.3240638998469
1485999.0,0.0619363076984882,742.3231536079934
1487999.0,0.061918418854475,743.3222433161399
1489999.0,0.0618781149387359,744.3213330242864
1491999.0,0.061873123049736,745.3204227324329
1493999.0,0.0620072335004806,746.3195124405794
1495999.0,0.0620884485542774,747.3186021487259
1497999.0,0.0656577572226524,748.3176918568723
1499999.0,0.0626414716243743,749.3167815650189
1501999.0,0.0619030967354774,750.3158712731654
1503999.0,0.0621419847011566,751.3149609813119
1505999.0,0.0626667737960815,752.3140506894583
1507999.0,0.0623388104140758,753.3131403976049
1509999.0,0.0624186731874942,754.3122301057514
1511999.0,0.0624512135982513,755.3113198138979
1513999.0,0.0620876103639602,756.3104095220443
1515999.0,0.0617916882038116,757.3094992301909
1517999.0,0.0615195110440254,758.3085889383374
1519999.0,0.0618655234575271,759.3076786464839
1521999.0,0.0615027621388435,760.3067683546303
1523999.0,0.0623580627143383,761.3058580627768
1525999.0,0.0616278462111949,762.3049477709234
1527999.0,0.061880700290203,763.3040374790698
1529999.0,0.0624715313315391,764.3031271872163
1531999.0,0.0620882660150527,765.3022168953628
1533999.0,0.0621982626616954,766.3013066035094
1535999.0,0.0619198083877563,767.3003963116558
1537999.0,0.0618531741201877,768.2994860198023
1539999.0,0.0622755847871303,769.2985757279488
1541999.0,0.062119036912918,770.2976654360954
1543999.0,0.0631222352385521,771.2967551442418
1545999.0,0.0620802529156208,772.2958448523883
1547999.0,0.0639169886708259,773.2949345605348
1549999.0,0.0620834864675998,774.2940242686813
1551999.0,0.0619611851871013,775.2931139768278
1553999.0,0.0624512657523155,776.2922036849743
1555999.0,0.0621182657778263,777.2912933931208
1557999.0,0.0625742524862289,778.2903831012673
1559999.0,0.0629442632198333,779.2894728094138
1561999.0,0.0617480911314487,780.2885625175603
1563999.0,0.062071569263935,781.2876522257068
1565999.0,0.062632642686367,782.2867419338532
1567999.0,0.0623608864843845,783.2858316419998
1569999.0,0.0623079016804695,784.2849213501463
1571999.0,0.0617057681083679,785.2840110582928
1573999.0,0.0627145618200302,786.2831007664392
1575999.0,0.0618055947124958,787.2821904745857
1577999.0,0.0615921206772327,788.2812801827323
1579999.0,0.0612871758639812,789.2803698908788
1581999.0,0.0616452805697917,790.2794595990252
1583999.0,0.0616685301065444,791.2785493071717
1585999.0,0.0620385892689228,792.2776390153183
1587999.0,0.0617699511349201,793.2767287234648
1589999.0,0.0614212937653064,794.2758184316112
1591999.0,0.0615204460918903,795.2749081397577
1593999.0,0.061165414750576,796.2739978479043
1595999.0,0.0617933981120586,797.2730875560508
1597999.0,0.061389897018671,798.2721772641972
1599999.0,0.0615936703979969,799.2712669723437
1601999.0,0.0619386062026023,800.2703566804902
1603999.0,0.0616855919361114,801.2694463886368
1605999.0,0.0627861991524696,802.2685360967832
1607999.0,0.0616235136985778,803.2676258049297
1609999.0,0.0620143562555313,804.2667155130762
1611999.0,0.0620452351868152,805.2658052212228
1613999.0,0.0614017993211746,806.2648949293692
1615999.0,0.0613145940005779,807.2639846375157
1617999.0,0.0611587055027484,808.2630743456622
1619999.0,0.0610689595341682,809.2621640538088
1621999.0,0.0609886907041072,810.2612537619552
1623999.0,0.0617929063737392,811.2603434701017
1625999.0,0.0609698146581649,812.2594331782482
1627999.0,0.0617460049688816,813.2585228863948
1629999.0,0.0610321871936321,814.2576125945412
1631999.0,0.0611047521233558,815.2567023026877
1633999.0,0.0610423013567924,816.2557920108342
1635999.0,0.061218112707138,817.2548817189806
1637999.0,0.0612126067280769,818.2539714271272
1639999.0,0.0609650798141956,819.2530611352737
1641999.0,0.0610599555075168,820.2521508434202
1643999.0,0.0607711635529994,821.2512405515666
1645999.0,0.0617741160094738,822.2503302597132
1647999.0,0.0610182620584964,823.2494199678597
1649999.0,0.0608858317136764,824.2485096760062
1651999.0,0.0613474696874618,825.2475993841526
1653999.0,0.0610368885099887,826.2466890922992
1655999.0,0.0621027275919914,827.2457788004457
1657999.0,0.0617417879402637,828.2448685085922
1659999.0,0.061665765941143,829.2439582167386
1661999.0,0.0618856027722358,830.2430479248851
1663999.0,0.0614403188228607,831.2421376330317
1665999.0,0.0611746497452259,832.2412273411782
1667999.0,0.0613953098654747,833.2403170493246
1669999.0,0.0612548254430294,834.2394067574711
1671999.0,0.0612470805644989,835.2384964656177
1673999.0,0.061040885746479,836.2375861737642
1675999.0,0.0607272423803806,837.2366758819106
1677999.0,0.0638329908251762,838.2357655900571
1679999.0,0.060831431299448,839.2348552982037
1681999.0,0.0611143074929714,840.2339450063502
1683999.0,0.060933344066143,841.2330347144966
1685999.0,0.0610317885875701,842.2321244226431
1687999.0,0.0612089522182941,843.2312141307896
1689999.0,0.0610712952911853,844.2303038389362
1691999.0,0.0609208382666111,845.2293935470826
1693999.0,0.0616498552262783,846.2284832552291
1695999.0,0.0612216629087924,847.2275729633756
1697999.0,0.0612898059189319,848.2266626715221
1699999.0,0.0613372884690761,849.2257523796686
1701999.0,0.0607531033456325,850.2248420878151
1703999.0,0.0616818852722644,851.2239317959616
1705999.0,0.0612923242151737,852.2230215041081
1707999.0,0.0607919916510582,853.2221112122546
1709999.0,0.0608927980065345,854.2212009204011
1711999.0,0.061069443821907,855.2202906285476
1713999.0,0.0607828833162784,856.219380336694
1715999.0,0.0611118339002132,857.2184700448406
1717999.0,0.061003066599369,858.2175597529871
1719999.0,0.0615401901304721,859.2166494611336
1721999.0,0.0613816156983375,860.21573916928
1723999.0,0.0613725036382675,861.2148288774266
1725999.0,0.0612074546515941,862.2139185855731
1727999.0,0.0610805377364158,863.2130082937196
1729999.0,0.061015460640192,864.212098001866
1731999.0,0.0614540316164493,865.2111877100126
1733999.0,0.0612264573574066,866.2102774181591
1735999.0,0.0612698420882225,867.2093671263056
1737999.0,0.0610346719622612,868.208456834452
1739999.0,0.0609940588474273,869.2075465425985
1741999.0,0.0609851628541946,870.2066362507451
1743999.0,0.0608115419745445,871.2057259588915
1745999.0,0.0611823052167892,872.204815667038
1747999.0,0.0612788684666156,873.2039053751845
1749999.0,0.0610326565802097,874.2029950833311
1751999.0,0.0610220581293106,875.2020847914775
1753999.0,0.0605676658451557,876.201174499624
1755999.0,0.0610651969909668,877.2002642077705
1757999.0,0.0612592287361621,878.1993539159171
1759999.0,0.0612126551568508,879.1984436240635
1761999.0,0.0610664747655391,880.19753333221
1763999.0,0.0609419085085392,881.1966230403565
1765999.0,0.0609673932194709,882.1957127485031
1767999.0,0.0606731101870536,883.1948024566495
1769999.0,0.0610868334770202,884.193892164796
1771999.0,0.0612089149653911,885.1929818729425
1773999.0,0.0614352077245712,886.192071581089
1775999.0,0.0612141042947769,887.1911612892355
1777999.0,0.0605565197765827,888.190250997382
1779999.0,0.0606510266661644,889.1893407055285
1781999.0,0.0606708191335201,890.188430413675
1783999.0,0.0606543719768524,891.1875201218215
1785999.0,0.0609188266098499,892.186609829968
1787999.0,0.0605660788714885,893.1856995381145
1789999.0,0.060885976999998,894.184789246261
1791999.0,0.0604863986372947,895.1838789544075
1793999.0,0.0615693479776382,896.182968662554
1795999.0,0.0606345981359481,897.1820583707005
1797999.0,0.0606120601296424,898.181148078847
1799999.0,0.0602203346788883,899.1802377869934
1801999.0,0.060550894588232,900.17932749514
1803999.0,0.0604125708341598,901.1784172032865
1805999.0,0.0612111240625381,902.1775069114329
1807999.0,0.0610474124550819,903.1765966195794
1809999.0,0.0606814324855804,904.175686327726
1811999.0,0.0606442987918853,905.1747760358725
1813999.0,0.0610117837786674,906.1738657440189
1815999.0,0.0610283724963665,907.1729554521654
1817999.0,0.0605852715671062,908.172045160312
1819999.0,0.0617209672927856,909.1711348684585
1821999.0,0.0605732277035713,910.1702245766049
1823999.0,0.0610169433057308,911.1693142847514
1825999.0,0.0609150268137455,912.1684039928979
1827999.0,0.0605653449892997,913.1674937010445
1829999.0,0.0607470050454139,914.1665834091909
1831999.0,0.0605114214122295,915.1656731173374
1833999.0,0.060761708766222,916.1647628254839
1835999.0,0.0603755414485931,917.1638525336305
1837999.0,0.0606457665562629,918.1629422417769
1839999.0,0.0607428513467311,919.1620319499234
1841999.0,0.0604738779366016,920.1611216580699
1843999.0,0.0605647154152393,921.1602113662165
1845999.0,0.0604409575462341,922.1593010743629
1847999.0,0.0601776987314224,923.1583907825094
1849999.0,0.0605436563491821,924.1574804906559
1851999.0,0.0607304759323596,925.1565701988023
1853999.0,0.0606369338929653,926.1556599069489
1855999.0,0.0610983446240425,927.1547496150954
1857999.0,0.0610353499650955,928.1538393232419
1859999.0,0.0614291690289974,929.1529290313883
1861999.0,0.0602602660655975,930.1520187395349
1863999.0,0.0609149001538753,931.1511084476814
1865999.0,0.0603848919272422,932.1501981558279
1867999.0,0.0602413304150104,933.1492878639743
1869999.0,0.060565635561943,934.1483775721209
1871999.0,0.0605538338422775,935.1474672802674
1873999.0,0.060307964682579,936.1465569884139
1875999.0,0.0602157562971115,937.1456466965603
1877999.0,0.0602593198418617,938.1447364047068
1879999.0,0.0603355951607227,939.1438261128534
1881999.0,0.0602495893836021,940.1429158209999
1883999.0,0.0601436495780944,941.1420055291463
1885999.0,0.0604139827191829,942.1410952372928
1887999.0,0.0606247745454311,943.1401849454394
1889999.0,0.0612134523689746,944.1392746535859
1891999.0,0.0605731084942817,945.1383643617323
1893999.0,0.0604509450495243,946.1374540698788
1895999.0,0.0602723620831966,947.1365437780254
1897999.0,0.0602341741323471,948.1356334861719
1899999.0,0.0604030080139637,949.1347231943183
1901999.0,0.0602739006280899,950.1338129024648
1903999.0,0.060004848986864,951.1329026106114
1905999.0,0.0602396838366985,952.1319923187579
1907999.0,0.0603760704398155,953.1310820269043
1909999.0,0.0608535334467887,954.1301717350508
1911999.0,0.0614502690732479,955.1292614431973
1913999.0,0.0603339709341526,956.1283511513438
1915999.0,0.0603411756455898,957.1274408594903
1917999.0,0.0602481104433536,958.1265305676368
1919999.0,0.0614113621413707,959.1256202757833
1921999.0,0.0601877905428409,960.1247099839298
1923999.0,0.0602805204689502,961.1237996920763
1925999.0,0.0609664805233478,962.1228894002228
1927999.0,0.0603885054588317,963.1219791083693
1929999.0,0.0605784021317958,964.1210688165158
1931999.0,0.0599368102848529,965.1201585246623
1933999.0,0.0603282935917377,966.1192482328088
1935999.0,0.0603434257209301,967.1183379409553
1937999.0,0.0609790310263633,968.1174276491017
1939999.0,0.0603516027331352,969.1165173572483
1941999.0,0.0623639672994613,970.1156070653948
1943999.0,0.0602310001850128,971.1146967735413
1945999.0,0.0601710453629493,972.1137864816877
1947999.0,0.0600244551897048,973.1128761898343
1949999.0,0.06021224334836,974.1119658979808
1951999.0,0.0618622712790966,975.1110556061273
1953999.0,0.0608072131872177,976.1101453142737
1955999.0,0.0600976310670375,977.1092350224203
1957999.0,0.0605446845293045,978.1083247305668
1959999.0,0.060047011822462,979.1074144387132
1961999.0,0.0602182038128376,980.1065041468597
1963999.0,0.0603162832558155,981.1055938550062
1965999.0,0.0600700378417968,982.1046835631528
1967999.0,0.0601665303111076,983.1037732712992
1969999.0,0.0600259117782115,984.1028629794457
1971999.0,0.0604126788675785,985.1019526875922
1973999.0,0.0604596808552742,986.1010423957388
1975999.0,0.0603059865534305,987.1001321038852
1977999.0,0.0601402670145034,988.0992218120317
1979999.0,0.0602581761777401,989.0983115201782
1981999.0,0.0605827234685421,990.0974012283248
1983999.0,0.060557909309864,991.0964909364712
1985999.0,0.0598394498229026,992.0955806446177
1987999.0,0.0601317808032035,993.0946703527642
1989999.0,0.0602110587060451,994.0937600609107
1991999.0,0.059804406017065,995.0928497690572
1993999.0,0.0597841665148735,996.0919394772037
1995999.0,0.0596881620585918,997.0910291853502
1997999.0,0.0600395165383815,998.0901188934967
1999999.0,0.0599422380328178,999.0892086016432
2001999.0,0.0597248710691928,1000.0882983097897
2003999.0,0.0597863458096981,1001.0873880179362
2005999.0,0.0598942562937736,1002.0864777260826
2007999.0,0.0601999424397945,1003.0855674342292
2009999.0,0.0607928782701492,1004.0846571423757
2011999.0,0.0597768202424049,1005.0837468505222
2013999.0,0.0602097287774086,1006.0828365586686
2015999.0,0.0598912984132766,1007.0819262668151
2017999.0,0.0599516108632087,1008.0810159749617
2019999.0,0.0600897781550884,1009.0801056831082
2021999.0,0.0603680051863193,1010.0791953912546
2023999.0,0.0604483969509601,1011.0782850994011
2025999.0,0.0605023987591266,1012.0773748075477
2027999.0,0.0603228285908699,1013.0764645156942
2029999.0,0.0605087950825691,1014.0755542238406
2031999.0,0.0613103806972503,1015.0746439319871
2033999.0,0.0606095716357231,1016.0737336401337
2035999.0,0.0615213923156261,1017.0728233482802
2037999.0,0.0607300624251365,1018.0719130564266
2039999.0,0.0608571879565715,1019.0710027645731
2041999.0,0.0605928786098957,1020.0700924727197
2043999.0,0.0600815415382385,1021.0691821808662
2045999.0,0.0601876489818096,1022.0682718890126
2047999.0,0.0601197183132171,1023.0673615971591
2049999.0,0.060183186084032,1024.0664513053057
2051999.0,0.0600982084870338,1025.065541013452
2053999.0,0.0601460970938205,1026.0646307215986
2055999.0,0.0600648559629917,1027.0637204297452
2057999.0,0.060156837105751,1028.0628101378916
2059999.0,0.060367364436388,1029.0618998460382
2061999.0,0.0604894384741783,1030.0609895541845
2063999.0,0.0605497993528842,1031.060079262331
2065999.0,0.0601969510316848,1032.0591689704777
2067999.0,0.0603379905223846,1033.058258678624
2069999.0,0.0604378916323185,1034.0573483867706
2071999.0,0.0602322705090045,1035.056438094917
2073999.0,0.0606707632541656,1036.0555278030636
2075999.0,0.0599707663059234,1037.0546175112102
2077999.0,0.0602611601352691,1038.0537072193565
2079999.0,0.0618064552545547,1039.052796927503
2081999.0,0.060470663011074,1040.0518866356497
2083999.0,0.0605728179216384,1041.050976343796
2085999.0,0.060475006699562,1042.0500660519426
2087999.0,0.0609430037438869,1043.049155760089
2089999.0,0.0606138966977596,1044.0482454682356
2091999.0,0.0606316849589347,1045.0473351763821
2093999.0,0.0608753822743892,1046.0464248845285
2095999.0,0.0605067461729049,1047.045514592675
2097999.0,0.0603152513504028,1048.0446043008214
2099999.0,0.0601575002074241,1049.043694008968
2101999.0,0.060224138200283,1050.0427837171146
2103999.0,0.0603659600019454,1051.041873425261
2105999.0,0.0600777938961982,1052.0409631334076
2107999.0,0.060492355376482,1053.0400528415541
2109999.0,0.0602330900728702,1054.0391425497005
2111999.0,0.0601936839520931,1055.038232257847
2113999.0,0.0600345581769943,1056.0373219659934
2115999.0,0.0601523481309413,1057.03641167414
2117999.0,0.0602635294198989,1058.0355013822866
2119999.0,0.0600203834474086,1059.034591090433
2121999.0,0.0602234490215778,1060.0336807985796
2123999.0,0.0601495318114757,1061.0327705067261
2125999.0,0.0605514384806156,1062.0318602148725
2127999.0,0.0601441897451877,1063.030949923019
2129999.0,0.0609316974878311,1064.0300396311654
2131999.0,0.0604810528457164,1065.029129339312
2133999.0,0.0603708066046237,1066.0282190474586
2135999.0,0.0603377558290958,1067.027308755605
2137999.0,0.060558583587408,1068.0263984637515
2139999.0,0.0603060610592365,1069.025488171898
2141999.0,0.0603468008339405,1070.0245778800445
2143999.0,0.0603422708809375,1071.023667588191
2145999.0,0.0604716949164867,1072.0227572963374
2147999.0,0.0604881159961223,1073.021847004484
2149999.0,0.0603072196245193,1074.0209367126306
2151999.0,0.0601258799433708,1075.020026420777
2153999.0,0.0608680099248886,1076.0191161289235
2155999.0,0.0601192340254783,1077.01820583707
2157999.0,0.0600240342319011,1078.0172955452165
2159999.0,0.0600783601403236,1079.016385253363
2161999.0,0.0600105039775371,1080.0154749615094
2163999.0,0.0604496821761131,1081.014564669656
2165999.0,0.0601395927369594,1082.0136543778024
2167999.0,0.0600705109536647,1083.012744085949
2169999.0,0.0602769404649734,1084.0118337940955
2171999.0,0.0602880008518695,1085.010923502242
2173999.0,0.060240238904953,1086.0100132103885
2175999.0,0.0601511970162391,1087.009102918535
2177999.0,0.0601379238069057,1088.0081926266814
2179999.0,0.0603291653096675,1089.007282334828
2181999.0,0.0601840354502201,1090.0063720429744
2183999.0,0.0600399486720562,1091.005461751121
2185999.0,0.0600650832056999,1092.0045514592675
2187999.0,0.0601163506507873,1093.003641167414
2189999.0,0.0607851669192314,1094.0027308755605
2191999.0,0.0604061782360076,1095.0018205837068
2193999.0,0.0602563694119453,1096.0009102918534
2195999.0,0.0602829754352569,1097.0


==> data/training_decay-inv_shepp/resnet.csv <==
step,value,epoch
1999.0,2.3126511573791504,0.9927952778365028
3999.0,0.9059471487998962,1.986087201634905
5999.0,0.8426047563552856,2.979379125433307
7999.0,0.855151355266571,3.972671049231709
9999.0,0.8820138573646545,4.965962973030111
11999.0,0.9138439297676086,5.959254896828513
13999.0,0.8755310773849487,6.952546820626915
15999.0,0.8401303291320801,7.945838744425317
17999.0,0.8127607107162476,8.939130668223719
19999.0,0.8599158525466919,9.932422592022121
21999.0,0.8864064812660217,10.925714515820523
23999.0,0.8176636695861816,11.919006439618926
25999.0,0.8513606786727905,12.912298363417326
27999.0,0.8696437478065491,13.905590287215729
29999.0,0.9273062348365784,14.898882211014131
31999.0,0.799824059009552,15.892174134812533
33999.0,0.855249285697937,16.885466058610934
35999.0,0.7579490542411804,17.878757982409336
37999.0,0.7575674653053284,18.87204990620774
39999.0,0.8734963536262512,19.86534183000614
41999.0,0.8550870418548584,20.858633753804543
43999.0,0.861016035079956,21.851925677602946
45999.0,0.7742604613304138,22.845217601401348
47999.0,0.801581621170044,23.83850952519975
49999.0,0.7990317344665527,24.831801448998153
51999.0,0.8128117918968201,25.82509337279655
53999.0,0.7342745065689087,26.818385296594954
55999.0,0.8416965007781982,27.811677220393356
57999.0,0.8213533759117126,28.80496914419176
59999.0,0.7663604617118835,29.79826106799016
61999.0,0.813093900680542,30.791552991788564
63999.0,0.7637574672698975,31.784844915586966
65999.0,0.7636662721633911,32.77813683938537
67999.0,0.770643413066864,33.77142876318377
69999.0,0.8112265467643738,34.76472068698217
71999.0,0.7959544658660889,35.758012610780575
73999.0,0.7449833154678345,36.75130453457898
75999.0,0.7679063677787781,37.74459645837738
77999.0,0.7735879421234131,38.73788838217578
79999.0,0.7604204416275024,39.731180305974185
81999.0,0.8270010352134705,40.72447222977258
83999.0,0.8868916034698486,41.71776415357098
85999.0,0.7619035840034485,42.711056077369385
87999.0,0.7659865021705627,43.70434800116779
89999.0,0.7850911617279053,44.69763992496619
91999.0,0.8135072588920593,45.69093184876459
93999.0,0.7881830334663391,46.684223772562994
95999.0,0.7396413683891296,47.6775156963614
97999.0,0.7154152989387512,48.6708076201598
99999.0,0.8021273016929626,49.6640995439582
101999.0,0.7609128355979919,50.657391467756604
103999.0,0.7738583087921143,51.650683391555006
105999.0,0.7722876071929932,52.64397531535341
107999.0,0.8207530975341797,53.63726723915181
109999.0,0.8045462965965271,54.63055916295021
111999.0,0.8207584619522095,55.623851086748616
113999.0,0.8026227951049805,56.61714301054702
115999.0,0.8550267815589905,57.61043493434542
117999.0,0.7862234711647034,58.60372685814382
119999.0,0.7478618621826172,59.597018781942225
121999.0,0.7598108649253845,60.59031070574063
123999.0,0.7451502084732056,61.58360262953902
125999.0,0.7183569073677063,62.576894553337425
127999.0,0.8034087419509888,63.57018647713583
129999.0,0.7986919283866882,64.56347840093423
131999.0,0.7514393329620361,65.55677032473264
133999.0,0.7583253383636475,66.55006224853103
135999.0,0.8140401840209961,67.54335417232944
137999.0,0.7620711922645569,68.53664609612784
139999.0,0.767015278339386,69.52993801992625
141999.0,0.7689017057418823,70.52322994372464
143999.0,0.8064222931861877,71.51652186752304
145999.0,0.7317633628845215,72.50981379132145
147999.0,0.7857314348220825,73.50310571511984
149999.0,0.7634168267250061,74.49639763891825
151999.0,0.8168185353279114,75.48968956271665
153999.0,0.8128650784492493,76.48298148651506
155999.0,0.8552221059799194,77.47627341031345
157999.0,0.7380466461181641,78.46956533411186
159999.0,0.7821800112724304,79.46285725791026
161999.0,0.8471977114677429,80.45614918170867
163999.0,0.8357601761817932,81.44944110550706
165999.0,0.8646857738494873,82.44273302930547
167999.0,0.8190017342567444,83.43602495310387
169999.0,0.7894260883331299,84.42931687690228
171999.0,0.8277492523193359,85.42260880070067
173999.0,0.7583907246589661,86.41590072449908
175999.0,0.7861238121986389,87.40919264829748
177999.0,0.7791122198104858,88.40248457209589
179999.0,0.8510701656341553,89.39577649589428
181999.0,0.7912557721138,90.38906841969269
183999.0,0.7215715050697327,91.38236034349109
185999.0,0.8246436715126038,92.37565226728948
187999.0,0.8330245018005371,93.36894419108789
189999.0,0.8572270274162292,94.36223611488629
191999.0,0.8009085655212402,95.3555280386847
193999.0,0.8512665629386902,96.34881996248309
195999.0,0.7767676115036011,97.3421118862815
197999.0,0.7700150012969971,98.3354038100799
199999.0,0.8309950232505798,99.3286957338783
201999.0,0.815062940120697,100.3219876576767
203999.0,0.7702511548995972,101.31527958147511
205999.0,0.7821428775787354,102.3085715052735
207999.0,0.850145697593689,103.30186342907191
209999.0,0.8575267195701599,104.29515535287031
211999.0,0.7994296550750732,105.28844727666872
213999.0,0.8027591705322266,106.28173920046711
215999.0,0.8272854685783386,107.27503112426552
217999.0,0.8191918730735779,108.26832304806392
219999.0,0.8147377371788025,109.26161497186233
221999.0,0.8439819812774658,110.25490689566072
223999.0,0.7686806917190552,111.24819881945913
225999.0,0.795319676399231,112.24149074325753
227999.0,0.7291917204856873,113.23478266705592
229999.0,0.8123612403869629,114.22807459085433
231999.0,0.8516932129859924,115.22136651465273
233999.0,0.823030412197113,116.21465843845114
235999.0,0.8406049013137817,117.20795036224953
237999.0,0.8527811169624329,118.20124228604794
239999.0,0.8176001310348511,119.19453420984634
241999.0,0.8065700531005859,120.18782613364475
243999.0,0.7580519318580627,121.18111805744314
245999.0,0.782073438167572,122.17440998124155
247999.0,0.7902018427848816,123.16770190503995
249999.0,0.8098474144935608,124.16099382883836
251999.0,0.8022466897964478,125.15428575263675
253999.0,0.8653243184089661,126.14757767643516
255999.0,0.8198797106742859,127.14086960023356
257999.0,0.8249397873878479,128.13416152403195
259999.0,0.8453366160392761,129.12745344783036
261999.0,0.8793078064918518,130.12074537162877
263999.0,0.8015271425247192,131.11403729542718
265999.0,0.8373832106590271,132.10732921922556
267999.0,0.7883962988853455,133.10062114302397
269999.0,0.8040133118629456,134.09391306682238
271999.0,0.781897783279419,135.08720499062076
273999.0,0.8035635948181152,136.08049691441917
275999.0,0.8385468125343323,137.07378883821758
277999.0,0.7666897177696228,138.067080762016
279999.0,0.8172363638877869,139.06037268581437
281999.0,0.855832040309906,140.05366460961278
283999.0,0.8098054528236389,141.0469565334112
285999.0,0.8466823101043701,142.0402484572096
287999.0,0.8216396570205688,143.03354038100798
289999.0,0.7687409520149231,144.0268323048064
291999.0,0.8060771226882935,145.0201242286048
293999.0,0.8108702898025513,146.0134161524032
295999.0,0.7560064792633057,147.0067080762016
297999.0,0.727427065372467,148.0


==> notes/License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

